Mass Scaling Laws for Energy-Optimal Horizontal Multirotor Flight

Multicopters are a type of aerial robot seeing extensive real-world applications but with range and endurance as critical bottlenecks. Optimization of its energy efficiency through energy-aware flight planning (e.g. cruise speed-scheduling) has hence been an important topic. The mass of the multicopter is an important factor to consider, as it has a significant impact on efficiency, and many common applications are subject to frequent mass variation due to payload change. This work derives closed-form scaling relationships between the energy-optimal steady horizontal flight behavior of a multicopter and its vehicle mass, and validates them experimentally on two multirotor platforms. Specifically, for mass-only variation, i.e., when payload changes the vehicle mass while the airframe geometry, aerodynamic characteristics, and rotor configuration remain unchanged, we show through a combination of numerical simulation, theoretical derivation, and experimental validation that (1) the energy-optimal velocity is proportional to the square root of vehicle mass; (2) the energy-optimal pitch angle is constant with respect to mass; and (3) the optimal energy per meter is proportional to mass. The analysis shows that these three relationships arise from a common mass-similarity property of the steady-state flight and rotor-aerodynamic equations. Furthermore, the obtained scaling relationships enable simple yet effective cruise-speed planning to optimize energy efficiency and extend the range and endurance of the multicopter.

==> media/bemt_octo.csv <==
th,Pn
8.2385,30.13747
8.7606,30.46690
9.2827,30.86027
9.8048,31.31497
10.3269,31.82631
10.8490,32.39488
11.3711,33.01538
11.8932,33.68789
12.4153,34.41045
12.9374,35.18517
13.4595,36.00452
13.9816,36.87335
14.5037,37.78990
15.0258,38.75472
15.5479,39.76536
16.0700,40.82482
16.5921,41.93202
17.1142,43.08862
17.6363,44.29365
18.1584,45.54954
18.6805,46.85381
19.2026,48.21269
19.7247,49.62456
20.2468,51.08831
20.7689,52.60845
21.2910,54.18584
21.8131,55.82145
22.3352,57.51726
22.8573,59.27495
23.3794,61.09634
23.9015,62.98392
24.4236,64.93943
24.9457,66.96206
25.4678,69.06129
25.9899,71.23432
26.5120,73.48239
27.0341,75.81178
27.5562,78.22432
28.0783,80.72294
28.6004,83.30692


==> media/bemt_quad.csv <==
th,Pn
6.1276,47.67357
6.5570,47.62368
6.9863,47.65927
7.4157,47.77512
7.8451,47.96670
8.2744,48.22946
8.7038,48.56176
9.1332,48.95840
9.5626,49.41565
9.9919,49.93199
10.4213,50.50445
10.8507,51.13420
11.2800,51.81355
11.7094,52.54604
12.1388,53.32777
12.5681,54.15727
12.9975,55.03444
13.4269,55.95827
13.8563,56.92737
14.2856,57.94318
14.7150,59.00172
15.1444,60.10696
15.5737,61.25524
16.0031,62.44620
16.4325,63.68049
16.8618,64.95981
17.2912,66.28227
17.7206,67.65049
18.1500,69.06160
18.5793,70.51795
19.0087,72.01841
19.4381,73.56479
19.8674,75.15784
20.2968,76.79811
20.7262,78.48488
21.1556,80.22128
21.5849,82.00284
22.0143,83.83676
22.4437,85.72040
22.8730,87.65690


==> media/cbd_octo.csv <==
th,Vn
8.2385,3.56103
8.5836,3.63593
8.9288,3.70946
9.2739,3.78169
9.6190,3.85270
9.9641,3.92257
10.3092,3.99136
10.6543,4.05914
10.9995,4.12594
11.3446,4.19184
11.6897,4.25688
12.0348,4.32109
12.3799,4.38452
12.7250,4.44722
13.0702,4.50921
13.4153,4.57053
13.7604,4.63121
14.1055,4.69128
14.4506,4.75077
14.7957,4.80971
15.1409,4.86811
15.4860,4.92602
15.8311,4.98344
16.1762,5.04039
16.5213,5.09691
16.8664,5.15301
17.2116,5.20871
17.5567,5.26402
17.9018,5.31896
18.2469,5.37355
18.5920,5.42781
18.9371,5.48175
19.2823,5.53538
19.6274,5.58872
19.9725,5.64178
20.3176,5.69458
20.6627,5.74713
21.0078,5.79943
21.3529,5.85151
21.6981,5.90337
22.0432,5.95503
22.3883,6.00649
22.7334,6.05776
23.0785,6.10887
23.4236,6.15980
23.7688,6.21059
24.1139,6.26122
24.4590,6.31173
24.8041,6.36210
25.1492,6.41236
25.4943,6.46251
25.8395,6.51256
26.1846,6.56251
26.5297,6.61238
26.8748,6.66218
27.2199,6.71191
27.5650,6.76158
27.9102,6.81119
28.2553,6.86076
28.6004,6.91030


==> media/cbd_quad.csv <==
th,Vn
6.1276,4.50876
6.4114,4.61284
6.6952,4.71473
6.9791,4.81458
7.2629,4.91252
7.5467,5.00866
7.8305,5.10312
8.1143,5.19598
8.3982,5.28734
8.6820,5.37728
8.9658,5.46588
9.2496,5.55319
9.5334,5.63929
9.8173,5.72424
10.1011,5.80808
10.3849,5.89088
10.6687,5.97268
10.9525,6.05352
11.2364,6.13345
11.5202,6.21250
11.8040,6.29072
12.0878,6.36814
12.3717,6.44479
12.6555,6.52070
12.9393,6.59590
13.2231,6.67043
13.5069,6.74430
13.7908,6.81754
14.0746,6.89018
14.3584,6.96224
14.6422,7.03375
14.9260,7.10471
15.2099,7.17516
15.4937,7.24511
15.7775,7.31459
16.0613,7.38360
16.3451,7.45216
16.6290,7.52030
16.9128,7.58802
17.1966,7.65535
17.4804,7.72230
17.7643,7.78887
18.0481,7.85509
18.3319,7.92097
18.6157,7.98652
18.8995,8.05175
19.1834,8.11668
19.4672,8.18131
19.7510,8.24566
20.0348,8.30974
20.3186,8.37355
20.6025,8.43712
20.8863,8.50045
21.1701,8.56354
21.4539,8.62641
21.7378,8.68907
22.0216,8.75153
22.3054,8.81379
22.5892,8.87587
22.8730,8.93777


==> media/epm_vs_mass.csv <==
Vx,epm_8kg,epm_12kg,epm_16kg
0.106,6.98E+03,1.28E+04,1.97E+04
0.109,6.79E+03,1.24E+04,1.92E+04
0.112,6.61E+03,1.21E+04,1.87E+04
0.115,6.43E+03,1.18E+04,1.82E+04
0.118,6.27E+03,1.15E+04,1.77E+04
0.121,6.11E+03,1.12E+04,1.73E+04
0.124,5.96E+03,1.10E+04,1.69E+04
0.127,5.82E+03,1.07E+04,1.65E+04
0.13,5.69E+03,1.04E+04,1.61E+04
0.133,5.56E+03,1.02E+04,1.57E+04
0.136,5.43E+03,9.98E+03,1.54E+04
0.139,5.32E+03,9.77E+03,1.50E+04
0.142,5.21E+03,9.56E+03,1.47E+04
0.145,5.10E+03,9.36E+03,1.44E+04
0.148,4.99E+03,9.17E+03,1.41E+04
0.151,4.89E+03,8.99E+03,1.38E+04
0.154,4.80E+03,8.82E+03,1.36E+04
0.157,4.71E+03,8.65E+03,1.33E+04
0.16,4.62E+03,8.49E+03,1.31E+04
0.163,4.53E+03,8.33E+03,1.28E+04
0.166,4.45E+03,8.18E+03,1.26E+04
0.169,4.37E+03,8.03E+03,1.24E+04
0.172,4.30E+03,7.89E+03,1.22E+04
0.175,4.22E+03,7.76E+03,1.19E+04
0.178,4.15E+03,7.63E+03,1.17E+04
0.181,4.08E+03,7.50E+03,1.16E+04
0.184,4.02E+03,7.38E+03,1.14E+04
0.187,3.95E+03,7.26E+03,1.12E+04
0.19,3.89E+03,7.15E+03,1.10E+04
0.193,3.83E+03,7.04E+03,1.08E+04
0.196,3.77E+03,6.93E+03,1.07E+04
0.199,3.71E+03,6.82E+03,1.05E+04
0.202,3.66E+03,6.72E+03,1.03E+04
0.205,3.61E+03,6.62E+03,1.02E+04
0.208,3.55E+03,6.53E+03,1.01E+04
0.211,3.50E+03,6.44E+03,9.91E+03
0.214,3.45E+03,6.34E+03,9.77E+03
0.217,3.41E+03,6.26E+03,9.63E+03
0.22,3.36E+03,6.17E+03,9.50E+03
0.223,3.31E+03,6.09E+03,9.37E+03
0.226,3.27E+03,6.01E+03,9.25E+03
0.229,3.23E+03,5.93E+03,9.13E+03
0.232,3.19E+03,5.85E+03,9.01E+03
0.235,3.14E+03,5.78E+03,8.90E+03
0.238,3.11E+03,5.70E+03,8.78E+03
0.241,3.07E+03,5.63E+03,8.67E+03
0.244,3.03E+03,5.56E+03,8.57E+03
0.247,2.99E+03,5.50E+03,8.46E+03
0.25,2.96E+03,5.43E+03,8.36E+03
0.253,2.92E+03,5.37E+03,8.26E+03
0.256,2.89E+03,5.30E+03,8.17E+03
0.259,2.85E+03,5.24E+03,8.07E+03
0.262,2.82E+03,5.18E+03,7.98E+03
0.265,2.79E+03,5.12E+03,7.89E+03
0.268,2.76E+03,5.07E+03,7.80E+03
0.271,2.73E+03,5.01E+03,7.71E+03
0.274,2.70E+03,4.95E+03,7.63E+03
0.277,2.67E+03,4.90E+03,7.55E+03
0.28,2.64E+03,4.85E+03,7.47E+03
0.283,2.61E+03,4.80E+03,7.39E+03
0.286,2.58E+03,4.75E+03,7.31E+03
0.289,2.56E+03,4.70E+03,7.23E+03
0.292,2.53E+03,4.65E+03,7.16E+03
0.295,2.50E+03,4.60E+03,7.09E+03
0.298,2.48E+03,4.56E+03,7.01E+03
0.301,2.45E+03,4.51E+03,6.94E+03
0.304,2.43E+03,4.47E+03,6.88E+03
0.307,2.41E+03,4.42E+03,6.81E+03
0.31,2.38E+03,4.38E+03,6.74E+03
0.313,2.36E+03,4.34E+03,6.68E+03
0.316,2.34E+03,4.30E+03,6.61E+03
0.319,2.32E+03,4.26E+03,6.55E+03
0.322,2.29E+03,4.22E+03,6.49E+03
0.325,2.27E+03,4.18E+03,6.43E+03
0.328,2.25E+03,4.14E+03,6.37E+03
0.331,2.23E+03,4.10E+03,6.31E+03
0.334,2.21E+03,4.06E+03,6.26E+03
0.337,2.19E+03,4.03E+03,6.20E+03
0.34,2.17E+03,3.99E+03,6.15E+03
0.343,2.15E+03,3.96E+03,6.09E+03
0.346,2.14E+03,3.92E+03,6.04E+03
0.349,2.12E+03,3.89E+03,5.99E+03
0.352,2.10E+03,3.86E+03,5.94E+03
0.355,2.08E+03,3.82E+03,5.89E+03
0.358,2.06E+03,3.79E+03,5.84E+03
0.361,2.05E+03,3.76E+03,5.79E+03
0.364,2.03E+03,3.73E+03,5.74E+03
0.367,2.01E+03,3.70E+03,5.70E+03
0.37,2.00E+03,3.67E+03,5.65E+03
0.373,1.98E+03,3.64E+03,5.60E+03
0.376,1.96E+03,3.61E+03,5.56E+03
0.379,1.95E+03,3.58E+03,5.51E+03
0.382,1.93E+03,3.55E+03,5.47E+03
0.385,1.92E+03,3.53E+03,5.43E+03
0.388,1.90E+03,3.50E+03,5.39E+03
0.391,1.89E+03,3.47E+03,5.35E+03
0.394,1.87E+03,3.44E+03,5.30E+03
0.397,1.86E+03,3.42E+03,5.26E+03
0.4,1.85E+03,3.39E+03,5.22E+03
0.403,1.83E+03,3.37E+03,5.19E+03
0.406,1.82E+03,3.34E+03,5.15E+03
0.409,1.81E+03,3.32E+03,5.11E+03
0.412,1.79E+03,3.29E+03,5.07E+03
0.415,1.78E+03,3.27E+03,5.04E+03
0.418,1.77E+03,3.25E+03,5.00E+03
0.421,1.75E+03,3.22E+03,4.96E+03
0.424,1.74E+03,3.20E+03,4.93E+03
0.427,1.73E+03,3.18E+03,4.89E+03
0.43,1.72E+03,3.16E+03,4.86E+03
0.433,1.71E+03,3.13E+03,4.83E+03
0.436,1.69E+03,3.11E+03,4.79E+03
0.439,1.68E+03,3.09E+03,4.76E+03
0.442,1.67E+03,3.07E+03,4.73E+03
0.445,1.66E+03,3.05E+03,4.70E+03
0.448,1.65E+03,3.03E+03,4.66E+03
0.451,1.64E+03,3.01E+03,4.63E+03
0.454,1.63E+03,2.99E+03,4.60E+03
0.457,1.62E+03,2.97E+03,4.57E+03
0.46,1.61E+03,2.95E+03,4.54E+03
0.463,1.59E+03,2.93E+03,4.51E+03
0.466,1.58E+03,2.91E+03,4.48E+03
0.469,1.57E+03,2.89E+03,4.46E+03
0.472,1.56E+03,2.88E+03,4.43E+03
0.475,1.55E+03,2.86E+03,4.40E+03
0.478,1.54E+03,2.84E+03,4.37E+03
0.481,1.54E+03,2.82E+03,4.34E+03
0.484,1.53E+03,2.80E+03,4.32E+03
0.487,1.52E+03,2.79E+03,4.29E+03
0.49,1.51E+03,2.77E+03,4.26E+03
0.493,1.50E+03,2.75E+03,4.24E+03
0.496,1.49E+03,2.74E+03,4.21E+03
0.499,1.48E+03,2.72E+03,4.19E+03
0.502,1.47E+03,2.70E+03,4.16E+03
0.505,1.46E+03,2.69E+03,4.14E+03
0.508,1.45E+03,2.67E+03,4.11E+03
0.511,1.44E+03,2.66E+03,4.09E+03
0.514,1.44E+03,2.64E+03,4.07E+03
0.517,1.43E+03,2.62E+03,4.04E+03
0.52,1.42E+03,2.61E+03,4.02E+03
0.523,1.41E+03,2.59E+03,3.99E+03
0.526,1.40E+03,2.58E+03,3.97E+03
0.529,1.40E+03,2.56E+03,3.95E+03
0.532,1.39E+03,2.55E+03,3.93E+03
0.535,1.38E+03,2.54E+03,3.91E+03
0.538,1.37E+03,2.52E+03,3.88E+03
0.541,1.36E+03,2.51E+03,3.86E+03
0.544,1.36E+03,2.49E+03,3.84E+03
0.547,1.35E+03,2.48E+03,3.82E+03
0.55,1.34E+03,2.47E+03,3.80E+03
0.553,1.33E+03,2.45E+03,3.78E+03
0.556,1.33E+03,2.44E+03,3.76E+03
0.559,1.32E+03,2.43E+03,3.74E+03
0.562,1.31E+03,2.41E+03,3.72E+03
0.565,1.31E+03,2.40E+03,3.70E+03
0.568,1.30E+03,2.39E+03,3.68E+03
0.571,1.29E+03,2.38E+03,3.66E+03
0.574,1.29E+03,2.36E+03,3.64E+03
0.577,1.28E+03,2.35E+03,3.62E+03
0.58,1.27E+03,2.34E+03,3.60E+03
0.583,1.27E+03,2.33E+03,3.58E+03
0.586,1.26E+03,2.31E+03,3.56E+03
0.589,1.25E+03,2.30E+03,3.55E+03
0.592,1.25E+03,2.29E+03,3.53E+03
0.595,1.24E+03,2.28E+03,3.51E+03
0.598,1.23E+03,2.27E+03,3.49E+03
0.601,1.23E+03,2.26E+03,3.48E+03
0.604,1.22E+03,2.25E+03,3.46E+03
0.607,1.22E+03,2.23E+03,3.44E+03
0.61,1.21E+03,2.22E+03,3.42E+03
0.613,1.20E+03,2.21E+03,3.41E+03
0.616,1.20E+03,2.20E+03,3.39E+03
0.619,1.19E+03,2.19E+03,3.37E+03
0.622,1.19E+03,2.18E+03,3.36E+03
0.625,1.18E+03,2.17E+03,3.34E+03
0.628,1.17E+03,2.16E+03,3.33E+03
0.631,1.17E+03,2.15E+03,3.31E+03
0.634,1.16E+03,2.14E+03,3.29E+03
0.637,1.16E+03,2.13E+03,3.28E+03
0.64,1.15E+03,2.12E+03,3.26E+03
0.643,1.15E+03,2.11E+03,3.25E+03
0.646,1.14E+03,2.10E+03,3.23E+03
0.649,1.14E+03,2.09E+03,3.22E+03
0.652,1.13E+03,2.08E+03,3.20E+03
0.655,1.13E+03,2.07E+03,3.19E+03
0.658,1.12E+03,2.06E+03,3.17E+03
0.661,1.12E+03,2.05E+03,3.16E+03
0.664,1.11E+03,2.04E+03,3.15E+03
0.667,1.11E+03,2.03E+03,3.13E+03
0.67,1.10E+03,2.02E+03,3.12E+03
0.673,1.10E+03,2.01E+03,3.10E+03
0.676,1.09E+03,2.01E+03,3.09E+03
0.679,1.09E+03,2.00E+03,3.08E+03
0.682,1.08E+03,1.99E+03,3.06E+03
0.685,1.08E+03,1.98E+03,3.05E+03
0.688,1.07E+03,1.97E+03,3.04E+03
0.691,1.07E+03,1.96E+03,3.02E+03
0.694,1.06E+03,1.95E+03,3.01E+03
0.697,1.06E+03,1.95E+03,3.00E+03
0.7,1.05E+03,1.94E+03,2.98E+03
0.703,1.05E+03,1.93E+03,2.97E+03
0.706,1.04E+03,1.92E+03,2.96E+03
0.709,1.04E+03,1.91E+03,2.95E+03
0.712,1.04E+03,1.90E+03,2.93E+03
0.715,1.03E+03,1.90E+03,2.92E+03
0.718,1.03E+03,1.89E+03,2.91E+03
0.721,1.02E+03,1.88E+03,2.90E+03
0.724,1.02E+03,1.87E+03,2.88E+03
0.727,1.01E+03,1.86E+03,2.87E+03
0.73,1.01E+03,1.86E+03,2.86E+03
0.733,1.01E+03,1.85E+03,2.85E+03
0.736,1.00E+03,1.84E+03,2.84E+03
0.739,9.98E+02,1.83E+03,2.83E+03
0.742,9.94E+02,1.83E+03,2.81E+03
0.745,9.90E+02,1.82E+03,2.80E+03
0.748,9.86E+02,1.81E+03,2.79E+03
0.751,9.82E+02,1.81E+03,2.78E+03
0.754,9.78E+02,1.80E+03,2.77E+03
0.757,9.74E+02,1.79E+03,2.76E+03
0.76,9.70E+02,1.78E+03,2.75E+03
0.763,9.66E+02,1.78E+03,2.74E+03
0.766,9.62E+02,1.77E+03,2.73E+03
0.769,9.59E+02,1.76E+03,2.71E+03
0.772,9.55E+02,1.76E+03,2.70E+03
0.775,9.51E+02,1.75E+03,2.69E+03
0.778,9.47E+02,1.74E+03,2.68E+03
0.781,9.44E+02,1.74E+03,2.67E+03
0.784,9.40E+02,1.73E+03,2.66E+03
0.787,9.37E+02,1.72E+03,2.65E+03
0.79,9.33E+02,1.72E+03,2.64E+03
0.793,9.29E+02,1.71E+03,2.63E+03
0.796,9.26E+02,1.70E+03,2.62E+03
0.799,9.22E+02,1.70E+03,2.61E+03
0.802,9.19E+02,1.69E+03,2.60E+03
0.805,9.15E+02,1.68E+03,2.59E+03
0.808,9.12E+02,1.68E+03,2.58E+03
0.811,9.09E+02,1.67E+03,2.57E+03
0.814,9.05E+02,1.66E+03,2.56E+03
0.817,9.02E+02,1.66E+03,2.55E+03
0.82,8.99E+02,1.65E+03,2.55E+03
0.823,8.95E+02,1.65E+03,2.54E+03
0.826,8.92E+02,1.64E+03,2.53E+03
0.829,8.89E+02,1.63E+03,2.52E+03
0.832,8.86E+02,1.63E+03,2.51E+03
0.835,8.82E+02,1.62E+03,2.50E+03
0.838,8.79E+02,1.62E+03,2.49E+03
0.841,8.76E+02,1.61E+03,2.48E+03
0.844,8.73E+02,1.61E+03,2.47E+03
0.847,8.70E+02,1.60E+03,2.46E+03
0.85,8.67E+02,1.59E+03,2.46E+03
0.853,8.64E+02,1.59E+03,2.45E+03
0.856,8.61E+02,1.58E+03,2.44E+03
0.859,8.58E+02,1.58E+03,2.43E+03
0.862,8.55E+02,1.57E+03,2.42E+03
0.865,8.52E+02,1.57E+03,2.41E+03
0.868,8.49E+02,1.56E+03,2.40E+03
0.871,8.46E+02,1.56E+03,2.40E+03
0.874,8.43E+02,1.55E+03,2.39E+03
0.877,8.40E+02,1.54E+03,2.38E+03
0.88,8.37E+02,1.54E+03,2.37E+03
0.883,8.34E+02,1.53E+03,2.36E+03
0.886,8.31E+02,1.53E+03,2.36E+03
0.889,8.28E+02,1.52E+03,2.35E+03
0.892,8.26E+02,1.52E+03,2.34E+03
0.895,8.23E+02,1.51E+03,2.33E+03
0.898,8.20E+02,1.51E+03,2.32E+03
0.901,8.17E+02,1.50E+03,2.32E+03
0.904,8.15E+02,1.50E+03,2.31E+03
0.907,8.12E+02,1.49E+03,2.30E+03
0.91,8.09E+02,1.49E+03,2.29E+03
0.913,8.06E+02,1.48E+03,2.29E+03
0.916,8.04E+02,1.48E+03,2.28E+03
0.919,8.01E+02,1.47E+03,2.27E+03
0.922,7.99E+02,1.47E+03,2.26E+03
0.925,7.96E+02,1.46E+03,2.26E+03
0.928,7.93E+02,1.46E+03,2.25E+03
0.931,7.91E+02,1.45E+03,2.24E+03
0.934,7.88E+02,1.45E+03,2.23E+03
0.937,7.86E+02,1.45E+03,2.23E+03
0.94,7.83E+02,1.44E+03,2.22E+03
0.943,7.81E+02,1.44E+03,2.21E+03
0.946,7.78E+02,1.43E+03,2.21E+03
0.949,7.76E+02,1.43E+03,2.20E+03
0.952,7.73E+02,1.42E+03,2.19E+03
0.955,7.71E+02,1.42E+03,2.18E+03
0.958,7.68E+02,1.41E+03,2.18E+03
0.961,7.66E+02,1.41E+03,2.17E+03
0.964,7.63E+02,1.40E+03,2.16E+03
0.967,7.61E+02,1.40E+03,2.16E+03
0.97,7.59E+02,1.40E+03,2.15E+03
0.973,7.56E+02,1.39E+03,2.14E+03
0.976,7.54E+02,1.39E+03,2.14E+03
0.979,7.52E+02,1.38E+03,2.13E+03
0.982,7.49E+02,1.38E+03,2.12E+03
0.985,7.47E+02,1.37E+03,2.12E+03
0.988,7.45E+02,1.37E+03,2.11E+03
0.991,7.42E+02,1.37E+03,2.10E+03
0.994,7.40E+02,1.36E+03,2.10E+03
0.997,7.38E+02,1.36E+03,2.09E+03
1,7.36E+02,1.35E+03,2.09E+03
1.003,7.34E+02,1.35E+03,2.08E+03
1.006,7.31E+02,1.35E+03,2.07E+03
1.009,7.29E+02,1.34E+03,2.07E+03
1.012,7.27E+02,1.34E+03,2.06E+03
1.015,7.25E+02,1.33E+03,2.05E+03
1.018,7.23E+02,1.33E+03,2.05E+03
1.021,7.20E+02,1.33E+03,2.04E+03
1.024,7.18E+02,1.32E+03,2.04E+03
1.027,7.16E+02,1.32E+03,2.03E+03
1.03,7.14E+02,1.31E+03,2.02E+03
1.033,7.12E+02,1.31E+03,2.02E+03
1.036,7.10E+02,1.31E+03,2.01E+03
1.039,7.08E+02,1.30E+03,2.01E+03
1.042,7.06E+02,1.30E+03,2.00E+03
1.045,7.04E+02,1.30E+03,2.00E+03
1.048,7.02E+02,1.29E+03,1.99E+03
1.051,7.00E+02,1.29E+03,1.98E+03
1.054,6.98E+02,1.28E+03,1.98E+03
1.057,6.96E+02,1.28E+03,1.97E+03
1.06,6.94E+02,1.28E+03,1.97E+03
1.063,6.92E+02,1.27E+03,1.96E+03
1.066,6.90E+02,1.27E+03,1.96E+03
1.069,6.88E+02,1.27E+03,1.95E+03
1.072,6.86E+02,1.26E+03,1.95E+03
1.075,6.84E+02,1.26E+03,1.94E+03
1.078,6.82E+02,1.26E+03,1.93E+03
1.081,6.80E+02,1.25E+03,1.93E+03
1.084,6.78E+02,1.25E+03,1.92E+03
1.087,6.76E+02,1.24E+03,1.92E+03
1.09,6.74E+02,1.24E+03,1.91E+03
1.093,6.73E+02,1.24E+03,1.91E+03
1.096,6.71E+02,1.23E+03,1.90E+03
1.099,6.69E+02,1.23E+03,1.90E+03
1.102,6.67E+02,1.23E+03,1.89E+03
1.105,6.65E+02,1.22E+03,1.89E+03
1.108,6.63E+02,1.22E+03,1.88E+03
1.111,6.62E+02,1.22E+03,1.88E+03
1.114,6.60E+02,1.21E+03,1.87E+03
1.117,6.58E+02,1.21E+03,1.87E+03
1.12,6.56E+02,1.21E+03,1.86E+03
1.123,6.54E+02,1.20E+03,1.86E+03
1.126,6.53E+02,1.20E+03,1.85E+03
1.129,6.51E+02,1.20E+03,1.85E+03
1.132,6.49E+02,1.19E+03,1.84E+03
1.135,6.47E+02,1.19E+03,1.84E+03
1.138,6.46E+02,1.19E+03,1.83E+03
1.141,6.44E+02,1.19E+03,1.83E+03
1.144,6.42E+02,1.18E+03,1.82E+03
1.147,6.41E+02,1.18E+03,1.82E+03
1.15,6.39E+02,1.18E+03,1.81E+03
1.153,6.37E+02,1.17E+03,1.81E+03
1.156,6.35E+02,1.17E+03,1.80E+03
1.159,6.34E+02,1.17E+03,1.80E+03
1.162,6.32E+02,1.16E+03,1.79E+03
1.165,6.30E+02,1.16E+03,1.79E+03
1.168,6.29E+02,1.16E+03,1.78E+03
1.171,6.27E+02,1.15E+03,1.78E+03
1.174,6.26E+02,1.15E+03,1.78E+03
1.177,6.24E+02,1.15E+03,1.77E+03
1.18,6.22E+02,1.15E+03,1.77E+03
1.183,6.21E+02,1.14E+03,1.76E+03
1.186,6.19E+02,1.14E+03,1.76E+03
1.189,6.18E+02,1.14E+03,1.75E+03
1.192,6.16E+02,1.13E+03,1.75E+03
1.195,6.14E+02,1.13E+03,1.74E+03
1.198,6.13E+02,1.13E+03,1.74E+03
1.201,6.11E+02,1.13E+03,1.73E+03
1.204,6.10E+02,1.12E+03,1.73E+03
1.207,6.08E+02,1.12E+03,1.73E+03
1.21,6.07E+02,1.12E+03,1.72E+03
1.213,6.05E+02,1.11E+03,1.72E+03
1.216,6.04E+02,1.11E+03,1.71E+03
1.219,6.02E+02,1.11E+03,1.71E+03
1.222,6.01E+02,1.11E+03,1.70E+03
1.225,5.99E+02,1.10E+03,1.70E+03
1.228,5.98E+02,1.10E+03,1.70E+03
1.231,5.96E+02,1.10E+03,1.69E+03
1.234,5.95E+02,1.10E+03,1.69E+03
1.237,5.93E+02,1.09E+03,1.68E+03
1.24,5.92E+02,1.09E+03,1.68E+03
1.243,5.90E+02,1.09E+03,1.68E+03
1.246,5.89E+02,1.08E+03,1.67E+03
1.249,5.88E+02,1.08E+03,1.67E+03
1.252,5.86E+02,1.08E+03,1.66E+03
1.255,5.85E+02,1.08E+03,1.66E+03
1.258,5.83E+02,1.07E+03,1.66E+03
1.261,5.82E+02,1.07E+03,1.65E+03
1.264,5.80E+02,1.07E+03,1.65E+03
1.267,5.79E+02,1.07E+03,1.64E+03
1.27,5.78E+02,1.06E+03,1.64E+03
1.273,5.76E+02,1.06E+03,1.64E+03
1.276,5.75E+02,1.06E+03,1.63E+03
1.279,5.74E+02,1.06E+03,1.63E+03
1.282,5.72E+02,1.05E+03,1.62E+03
1.285,5.71E+02,1.05E+03,1.62E+03
1.288,5.69E+02,1.05E+03,1.62E+03
1.291,5.68E+02,1.05E+03,1.61E+03
1.294,5.67E+02,1.04E+03,1.61E+03
1.297,5.65E+02,1.04E+03,1.61E+03
1.3,5.64E+02,1.04E+03,1.60E+03
1.303,5.63E+02,1.04E+03,1.60E+03
1.306,5.62E+02,1.03E+03,1.59E+03
1.309,5.60E+02,1.03E+03,1.59E+03
1.312,5.59E+02,1.03E+03,1.59E+03
1.315,5.58E+02,1.03E+03,1.58E+03
1.318,5.56E+02,1.02E+03,1.58E+03
1.321,5.55E+02,1.02E+03,1.58E+03
1.324,5.54E+02,1.02E+03,1.57E+03
1.327,5.52E+02,1.02E+03,1.57E+03
1.33,5.51E+02,1.02E+03,1.57E+03
1.333,5.50E+02,1.01E+03,1.56E+03
1.336,5.49E+02,1.01E+03,1.56E+03
1.339,5.47E+02,1.01E+03,1.55E+03
1.342,5.46E+02,1.01E+03,1.55E+03
1.345,5.45E+02,1.00E+03,1.55E+03
1.348,5.44E+02,1.00E+03,1.54E+03
1.351,5.43E+02,9.99E+02,1.54E+03
1.354,5.41E+02,9.97E+02,1.54E+03
1.357,5.40E+02,9.95E+02,1.53E+03
1.36,5.39E+02,9.93E+02,1.53E+03
1.363,5.38E+02,9.91E+02,1.53E+03
1.366,5.36E+02,9.88E+02,1.52E+03
1.369,5.35E+02,9.86E+02,1.52E+03
1.372,5.34E+02,9.84E+02,1.52E+03
1.375,5.33E+02,9.82E+02,1.51E+03
1.378,5.32E+02,9.80E+02,1.51E+03
1.381,5.31E+02,9.77E+02,1.51E+03
1.384,5.29E+02,9.75E+02,1.50E+03
1.387,5.28E+02,9.73E+02,1.50E+03
1.39,5.27E+02,9.71E+02,1.50E+03
1.393,5.26E+02,9.69E+02,1.49E+03
1.396,5.25E+02,9.67E+02,1.49E+03
1.399,5.24E+02,9.65E+02,1.49E+03
1.402,5.22E+02,9.63E+02,1.48E+03
1.405,5.21E+02,9.61E+02,1.48E+03
1.408,5.20E+02,9.58E+02,1.48E+03
1.411,5.19E+02,9.56E+02,1.47E+03
1.414,5.18E+02,9.54E+02,1.47E+03
1.417,5.17E+02,9.52E+02,1.47E+03
1.42,5.16E+02,9.50E+02,1.47E+03
1.423,5.15E+02,9.48E+02,1.46E+03
1.426,5.13E+02,9.46E+02,1.46E+03
1.429,5.12E+02,9.44E+02,1.46E+03
1.432,5.11E+02,9.42E+02,1.45E+03
1.435,5.10E+02,9.40E+02,1.45E+03
1.438,5.09E+02,9.38E+02,1.45E+03
1.441,5.08E+02,9.36E+02,1.44E+03
1.444,5.07E+02,9.34E+02,1.44E+03
1.447,5.06E+02,9.32E+02,1.44E+03
1.45,5.05E+02,9.30E+02,1.43E+03
1.453,5.04E+02,9.28E+02,1.43E+03
1.456,5.03E+02,9.27E+02,1.43E+03
1.459,5.02E+02,9.25E+02,1.43E+03
1.462,5.01E+02,9.23E+02,1.42E+03
1.465,5.00E+02,9.21E+02,1.42E+03
1.468,4.99E+02,9.19E+02,1.42E+03
1.471,4.97E+02,9.17E+02,1.41E+03
1.474,4.96E+02,9.15E+02,1.41E+03
1.477,4.95E+02,9.13E+02,1.41E+03
1.48,4.94E+02,9.11E+02,1.41E+03
1.483,4.93E+02,9.09E+02,1.40E+03
1.486,4.92E+02,9.08E+02,1.40E+03
1.489,4.91E+02,9.06E+02,1.40E+03
1.492,4.90E+02,9.04E+02,1.39E+03
1.495,4.89E+02,9.02E+02,1.39E+03
1.498,4.88E+02,9.00E+02,1.39E+03
1.501,4.87E+02,8.98E+02,1.39E+03
1.504,4.86E+02,8.97E+02,1.38E+03
1.507,4.85E+02,8.95E+02,1.38E+03
1.51,4.84E+02,8.93E+02,1.38E+03
1.513,4.83E+02,8.91E+02,1.37E+03
1.516,4.82E+02,8.89E+02,1.37E+03
1.519,4.81E+02,8.88E+02,1.37E+03
1.522,4.80E+02,8.86E+02,1.37E+03
1.525,4.80E+02,8.84E+02,1.36E+03
1.528,4.79E+02,8.82E+02,1.36E+03
1.531,4.78E+02,8.81E+02,1.36E+03
1.534,4.77E+02,8.79E+02,1.36E+03
1.537,4.76E+02,8.77E+02,1.35E+03
1.54,4.75E+02,8.75E+02,1.35E+03
1.543,4.74E+02,8.74E+02,1.35E+03
1.546,4.73E+02,8.72E+02,1.34E+03
1.549,4.72E+02,8.70E+02,1.34E+03
1.552,4.71E+02,8.68E+02,1.34E+03
1.555,4.70E+02,8.67E+02,1.34E+03
1.558,4.69E+02,8.65E+02,1.33E+03
1.561,4.68E+02,8.63E+02,1.33E+03
1.564,4.67E+02,8.62E+02,1.33E+03
1.567,4.66E+02,8.60E+02,1.33E+03
1.57,4.65E+02,8.58E+02,1.32E+03
1.573,4.65E+02,8.57E+02,1.32E+03
1.576,4.64E+02,8.55E+02,1.32E+03
1.579,4.63E+02,8.53E+02,1.32E+03
1.582,4.62E+02,8.52E+02,1.31E+03
1.585,4.61E+02,8.50E+02,1.31E+03
1.588,4.60E+02,8.48E+02,1.31E+03
1.591,4.59E+02,8.47E+02,1.31E+03
1.594,4.58E+02,8.45E+02,1.30E+03
1.597,4.57E+02,8.44E+02,1.30E+03
1.6,4.57E+02,8.42E+02,1.30E+03
1.603,4.56E+02,8.40E+02,1.30E+03
1.606,4.55E+02,8.39E+02,1.29E+03
1.609,4.54E+02,8.37E+02,1.29E+03
1.612,4.53E+02,8.36E+02,1.29E+03
1.615,4.52E+02,8.34E+02,1.29E+03
1.618,4.51E+02,8.32E+02,1.28E+03
1.621,4.50E+02,8.31E+02,1.28E+03
1.624,4.50E+02,8.29E+02,1.28E+03
1.627,4.49E+02,8.28E+02,1.28E+03
1.63,4.48E+02,8.26E+02,1.27E+03
1.633,4.47E+02,8.25E+02,1.27E+03
1.636,4.46E+02,8.23E+02,1.27E+03
1.639,4.45E+02,8.22E+02,1.27E+03
1.642,4.45E+02,8.20E+02,1.27E+03
1.645,4.44E+02,8.19E+02,1.26E+03
1.648,4.43E+02,8.17E+02,1.26E+03
1.651,4.42E+02,8.16E+02,1.26E+03
1.654,4.41E+02,8.14E+02,1.26E+03
1.657,4.40E+02,8.13E+02,1.25E+03
1.66,4.40E+02,8.11E+02,1.25E+03
1.663,4.39E+02,8.10E+02,1.25E+03
1.666,4.38E+02,8.08E+02,1.25E+03
1.669,4.37E+02,8.07E+02,1.24E+03
1.672,4.36E+02,8.05E+02,1.24E+03
1.675,4.36E+02,8.04E+02,1.24E+03
1.678,4.35E+02,8.02E+02,1.24E+03
1.681,4.34E+02,8.01E+02,1.24E+03
1.684,4.33E+02,7.99E+02,1.23E+03
1.687,4.32E+02,7.98E+02,1.23E+03
1.69,4.32E+02,7.96E+02,1.23E+03
1.693,4.31E+02,7.95E+02,1.23E+03
1.696,4.30E+02,7.94E+02,1.22E+03
1.699,4.29E+02,7.92E+02,1.22E+03
1.702,4.29E+02,7.91E+02,1.22E+03
1.705,4.28E+02,7.89E+02,1.22E+03
1.708,4.27E+02,7.88E+02,1.22E+03
1.711,4.26E+02,7.86E+02,1.21E+03
1.714,4.25E+02,7.85E+02,1.21E+03
1.717,4.25E+02,7.84E+02,1.21E+03
1.72,4.24E+02,7.82E+02,1.21E+03
1.723,4.23E+02,7.81E+02,1.20E+03
1.726,4.22E+02,7.79E+02,1.20E+03
1.729,4.22E+02,7.78E+02,1.20E+03
1.732,4.21E+02,7.77E+02,1.20E+03
1.735,4.20E+02,7.75E+02,1.20E+03
1.738,4.19E+02,7.74E+02,1.19E+03
1.741,4.19E+02,7.73E+02,1.19E+03
1.744,4.18E+02,7.71E+02,1.19E+03
1.747,4.17E+02,7.70E+02,1.19E+03
1.75,4.16E+02,7.69E+02,1.19E+03
1.753,4.16E+02,7.67E+02,1.18E+03
1.756,4.15E+02,7.66E+02,1.18E+03
1.759,4.14E+02,7.65E+02,1.18E+03
1.762,4.14E+02,7.63E+02,1.18E+03
1.765,4.13E+02,7.62E+02,1.18E+03
1.768,4.12E+02,7.61E+02,1.17E+03
1.771,4.11E+02,7.59E+02,1.17E+03
1.774,4.11E+02,7.58E+02,1.17E+03
1.777,4.10E+02,7.57E+02,1.17E+03
1.78,4.09E+02,7.55E+02,1.17E+03
1.783,4.09E+02,7.54E+02,1.16E+03
1.786,4.08E+02,7.53E+02,1.16E+03
1.789,4.07E+02,7.52E+02,1.16E+03
1.792,4.06E+02,7.50E+02,1.16E+03
1.795,4.06E+02,7.49E+02,1.16E+03
1.798,4.05E+02,7.48E+02,1.15E+03
1.801,4.04E+02,7.46E+02,1.15E+03
1.804,4.04E+02,7.45E+02,1.15E+03
1.807,4.03E+02,7.44E+02,1.15E+03
1.81,4.02E+02,7.43E+02,1.15E+03
1.813,4.02E+02,7.41E+02,1.14E+03
1.816,4.01E+02,7.40E+02,1.14E+03
1.819,4.00E+02,7.39E+02,1.14E+03
1.822,4.00E+02,7.38E+02,1.14E+03
1.825,3.99E+02,7.36E+02,1.14E+03
1.828,3.98E+02,7.35E+02,1.13E+03
1.831,3.98E+02,7.34E+02,1.13E+03
1.834,3.97E+02,7.33E+02,1.13E+03
1.837,3.96E+02,7.32E+02,1.13E+03
1.84,3.95E+02,7.30E+02,1.13E+03
1.843,3.95E+02,7.29E+02,1.13E+03
1.846,3.94E+02,7.28E+02,1.12E+03
1.849,3.94E+02,7.27E+02,1.12E+03
1.852,3.93E+02,7.25E+02,1.12E+03
1.855,3.92E+02,7.24E+02,1.12E+03
1.858,3.92E+02,7.23E+02,1.12E+03
1.861,3.91E+02,7.22E+02,1.11E+03
1.864,3.90E+02,7.21E+02,1.11E+03
1.867,3.90E+02,7.20E+02,1.11E+03
1.87,3.89E+02,7.18E+02,1.11E+03
1.873,3.88E+02,7.17E+02,1.11E+03
1.876,3.88E+02,7.16E+02,1.11E+03
1.879,3.87E+02,7.15E+02,1.10E+03
1.882,3.86E+02,7.14E+02,1.10E+03
1.885,3.86E+02,7.12E+02,1.10E+03
1.888,3.85E+02,7.11E+02,1.10E+03
1.891,3.85E+02,7.10E+02,1.10E+03
1.894,3.84E+02,7.09E+02,1.09E+03
1.897,3.83E+02,7.08E+02,1.09E+03
1.9,3.83E+02,7.07E+02,1.09E+03
1.903,3.82E+02,7.06E+02,1.09E+03
1.906,3.81E+02,7.04E+02,1.09E+03
1.909,3.81E+02,7.03E+02,1.09E+03
1.912,3.80E+02,7.02E+02,1.08E+03
1.915,3.80E+02,7.01E+02,1.08E+03
1.918,3.79E+02,7.00E+02,1.08E+03
1.921,3.78E+02,6.99E+02,1.08E+03
1.924,3.78E+02,6.98E+02,1.08E+03
1.927,3.77E+02,6.97E+02,1.08E+03
1.93,3.76E+02,6.96E+02,1.07E+03
1.933,3.76E+02,6.94E+02,1.07E+03
1.936,3.75E+02,6.93E+02,1.07E+03
1.939,3.75E+02,6.92E+02,1.07E+03
1.942,3.74E+02,6.91E+02,1.07E+03
1.945,3.73E+02,6.90E+02,1.07E+03
1.948,3.73E+02,6.89E+02,1.06E+03
1.951,3.72E+02,6.88E+02,1.06E+03
1.954,3.72E+02,6.87E+02,1.06E+03
1.957,3.71E+02,6.86E+02,1.06E+03
1.96,3.71E+02,6.85E+02,1.06E+03
1.963,3.70E+02,6.84E+02,1.06E+03
1.966,3.69E+02,6.82E+02,1.05E+03
1.969,3.69E+02,6.81E+02,1.05E+03
1.972,3.68E+02,6.80E+02,1.05E+03
1.975,3.68E+02,6.79E+02,1.05E+03
1.978,3.67E+02,6.78E+02,1.05E+03
1.981,3.66E+02,6.77E+02,1.05E+03
1.984,3.66E+02,6.76E+02,1.04E+03
1.987,3.65E+02,6.75E+02,1.04E+03
1.99,3.65E+02,6.74E+02,1.04E+03
1.993,3.64E+02,6.73E+02,1.04E+03
1.996,3.64E+02,6.72E+02,1.04E+03
1.999,3.63E+02,6.71E+02,1.04E+03
2.002,3.62E+02,6.70E+02,1.03E+03
2.005,3.62E+02,6.69E+02,1.03E+03
2.008,3.61E+02,6.68E+02,1.03E+03
2.011,3.61E+02,6.67E+02,1.03E+03
2.014,3.60E+02,6.66E+02,1.03E+03
2.017,3.60E+02,6.65E+02,1.03E+03
2.02,3.59E+02,6.64E+02,1.03E+03
2.023,3.59E+02,6.63E+02,1.02E+03
2.026,3.58E+02,6.62E+02,1.02E+03
2.029,3.57E+02,6.61E+02,1.02E+03
2.032,3.57E+02,6.60E+02,1.02E+03
2.035,3.56E+02,6.59E+02,1.02E+03
2.038,3.56E+02,6.58E+02,1.02E+03
2.041,3.55E+02,6.57E+02,1.01E+03
2.044,3.55E+02,6.56E+02,1.01E+03
2.047,3.54E+02,6.55E+02,1.01E+03
2.05,3.54E+02,6.54E+02,1.01E+03
2.053,3.53E+02,6.53E+02,1.01E+03
2.056,3.53E+02,6.52E+02,1.01E+03
2.059,3.52E+02,6.51E+02,1.01E+03
2.062,3.52E+02,6.50E+02,1.00E+03
2.065,3.51E+02,6.49E+02,1.00E+03
2.068,3.50E+02,6.48E+02,1.00E+03
2.071,3.50E+02,6.47E+02,9.99E+02
2.074,3.49E+02,6.46E+02,9.98E+02
2.077,3.49E+02,6.45E+02,9.96E+02
2.08,3.48E+02,6.44E+02,9.95E+02
2.083,3.48E+02,6.43E+02,9.94E+02
2.086,3.47E+02,6.42E+02,9.92E+02
2.089,3.47E+02,6.41E+02,9.91E+02
2.092,3.46E+02,6.40E+02,9.89E+02
2.095,3.46E+02,6.39E+02,9.88E+02
2.098,3.45E+02,6.38E+02,9.86E+02
2.101,3.45E+02,6.38E+02,9.85E+02
2.104,3.44E+02,6.37E+02,9.83E+02
2.107,3.44E+02,6.36E+02,9.82E+02
2.11,3.43E+02,6.35E+02,9.81E+02
2.113,3.43E+02,6.34E+02,9.79E+02
2.116,3.42E+02,6.33E+02,9.78E+02
2.119,3.42E+02,6.32E+02,9.76E+02
2.122,3.41E+02,6.31E+02,9.75E+02
2.125,3.41E+02,6.30E+02,9.74E+02
2.128,3.40E+02,6.29E+02,9.72E+02
2.131,3.40E+02,6.28E+02,9.71E+02
2.134,3.39E+02,6.27E+02,9.69E+02
2.137,3.39E+02,6.27E+02,9.68E+02
2.14,3.38E+02,6.26E+02,9.67E+02
2.143,3.38E+02,6.25E+02,9.65E+02
2.146,3.37E+02,6.24E+02,9.64E+02
2.149,3.37E+02,6.23E+02,9.62E+02
2.152,3.36E+02,6.22E+02,9.61E+02
2.155,3.36E+02,6.21E+02,9.60E+02
2.158,3.35E+02,6.20E+02,9.58E+02
2.161,3.35E+02,6.19E+02,9.57E+02
2.164,3.34E+02,6.18E+02,9.56E+02
2.167,3.34E+02,6.18E+02,9.54E+02
2.17,3.33E+02,6.17E+02,9.53E+02
2.173,3.33E+02,6.16E+02,9.52E+02
2.176,3.32E+02,6.15E+02,9.50E+02
2.179,3.32E+02,6.14E+02,9.49E+02
2.182,3.31E+02,6.13E+02,9.48E+02
2.185,3.31E+02,6.12E+02,9.46E+02
2.188,3.31E+02,6.12E+02,9.45E+02
2.191,3.30E+02,6.11E+02,9.44E+02
2.194,3.30E+02,6.10E+02,9.42E+02
2.197,3.29E+02,6.09E+02,9.41E+02
2.2,3.29E+02,6.08E+02,9.40E+02
2.203,3.28E+02,6.07E+02,9.38E+02
2.206,3.28E+02,6.06E+02,9.37E+02
2.209,3.27E+02,6.06E+02,9.36E+02
2.212,3.27E+02,6.05E+02,9.34E+02
2.215,3.26E+02,6.04E+02,9.33E+02
2.218,3.26E+02,6.03E+02,9.32E+02
2.221,3.25E+02,6.02E+02,9.31E+02
2.224,3.25E+02,6.01E+02,9.29E+02
2.227,3.24E+02,6.00E+02,9.28E+02
2.23,3.24E+02,6.00E+02,9.27E+02
2.233,3.24E+02,5.99E+02,9.25E+02
2.236,3.23E+02,5.98E+02,9.24E+02
2.239,3.23E+02,5.97E+02,9.23E+02
2.242,3.22E+02,5.96E+02,9.22E+02
2.245,3.22E+02,5.96E+02,9.20E+02
2.248,3.21E+02,5.95E+02,9.19E+02
2.251,3.21E+02,5.94E+02,9.18E+02
2.254,3.20E+02,5.93E+02,9.17E+02
2.257,3.20E+02,5.92E+02,9.15E+02
2.26,3.20E+02,5.91E+02,9.14E+02
2.263,3.19E+02,5.91E+02,9.13E+02
2.266,3.19E+02,5.90E+02,9.12E+02
2.269,3.18E+02,5.89E+02,9.10E+02
2.272,3.18E+02,5.88E+02,9.09E+02
2.275,3.17E+02,5.87E+02,9.08E+02
2.278,3.17E+02,5.87E+02,9.07E+02
2.281,3.16E+02,5.86E+02,9.06E+02
2.284,3.16E+02,5.85E+02,9.04E+02
2.287,3.16E+02,5.84E+02,9.03E+02
2.29,3.15E+02,5.83E+02,9.02E+02
2.293,3.15E+02,5.83E+02,9.01E+02
2.296,3.14E+02,5.82E+02,8.99E+02
2.299,3.14E+02,5.81E+02,8.98E+02
2.302,3.13E+02,5.80E+02,8.97E+02
2.305,3.13E+02,5.80E+02,8.96E+02
2.308,3.13E+02,5.79E+02,8.95E+02
2.311,3.12E+02,5.78E+02,8.93E+02
2.314,3.12E+02,5.77E+02,8.92E+02
2.317,3.11E+02,5.76E+02,8.91E+02
2.32,3.11E+02,5.76E+02,8.90E+02
2.323,3.10E+02,5.75E+02,8.89E+02
2.326,3.10E+02,5.74E+02,8.88E+02
2.329,3.10E+02,5.73E+02,8.86E+02
2.332,3.09E+02,5.73E+02,8.85E+02
2.335,3.09E+02,5.72E+02,8.84E+02
2.338,3.08E+02,5.71E+02,8.83E+02
2.341,3.08E+02,5.70E+02,8.82E+02
2.344,3.08E+02,5.70E+02,8.81E+02
2.347,3.07E+02,5.69E+02,8.79E+02
2.35,3.07E+02,5.68E+02,8.78E+02
2.353,3.06E+02,5.67E+02,8.77E+02
2.356,3.06E+02,5.67E+02,8.76E+02
2.359,3.05E+02,5.66E+02,8.75E+02
2.362,3.05E+02,5.65E+02,8.74E+02
2.365,3.05E+02,5.64E+02,8.73E+02
2.368,3.04E+02,5.64E+02,8.71E+02
2.371,3.04E+02,5.63E+02,8.70E+02
2.374,3.03E+02,5.62E+02,8.69E+02
2.377,3.03E+02,5.61E+02,8.68E+02
2.38,3.03E+02,5.61E+02,8.67E+02
2.383,3.02E+02,5.60E+02,8.66E+02
2.386,3.02E+02,5.59E+02,8.65E+02
2.389,3.01E+02,5.59E+02,8.64E+02
2.392,3.01E+02,5.58E+02,8.62E+02
2.395,3.01E+02,5.57E+02,8.61E+02
2.398,3.00E+02,5.56E+02,8.60E+02
2.401,3.00E+02,5.56E+02,8.59E+02
2.404,2.99E+02,5.55E+02,8.58E+02
2.407,2.99E+02,5.54E+02,8.57E+02
2.41,2.99E+02,5.53E+02,8.56E+02
2.413,2.98E+02,5.53E+02,8.55E+02
2.416,2.98E+02,5.52E+02,8.54E+02
2.419,2.98E+02,5.51E+02,8.53E+02
2.422,2.97E+02,5.51E+02,8.52E+02
2.425,2.97E+02,5.50E+02,8.50E+02
2.428,2.96E+02,5.49E+02,8.49E+02
2.431,2.96E+02,5.49E+02,8.48E+02
2.434,2.96E+02,5.48E+02,8.47E+02
2.437,2.95E+02,5.47E+02,8.46E+02
2.44,2.95E+02,5.46E+02,8.45E+02
2.443,2.94E+02,5.46E+02,8.44E+02
2.446,2.94E+02,5.45E+02,8.43E+02
2.449,2.94E+02,5.44E+02,8.42E+02
2.452,2.93E+02,5.44E+02,8.41E+02
2.455,2.93E+02,5.43E+02,8.40E+02
2.458,2.93E+02,5.42E+02,8.39E+02
2.461,2.92E+02,5.42E+02,8.38E+02
2.464,2.92E+02,5.41E+02,8.37E+02
2.467,2.91E+02,5.40E+02,8.36E+02
2.47,2.91E+02,5.40E+02,8.35E+02
2.473,2.91E+02,5.39E+02,8.33E+02
2.476,2.90E+02,5.38E+02,8.32E+02
2.479,2.90E+02,5.38E+02,8.31E+02
2.482,2.90E+02,5.37E+02,8.30E+02
2.485,2.89E+02,5.36E+02,8.29E+02
2.488,2.89E+02,5.35E+02,8.28E+02
2.491,2.88E+02,5.35E+02,8.27E+02
2.494,2.88E+02,5.34E+02,8.26E+02
2.497,2.88E+02,5.33E+02,8.25E+02
2.5,2.87E+02,5.33E+02,8.24E+02
2.503,2.87E+02,5.32E+02,8.23E+02
2.506,2.87E+02,5.32E+02,8.22E+02
2.509,2.86E+02,5.31E+02,8.21E+02
2.512,2.86E+02,5.30E+02,8.20E+02
2.515,2.86E+02,5.30E+02,8.19E+02
2.518,2.85E+02,5.29E+02,8.18E+02
2.521,2.85E+02,5.28E+02,8.17E+02
2.524,2.85E+02,5.28E+02,8.16E+02
2.527,2.84E+02,5.27E+02,8.15E+02
2.53,2.84E+02,5.26E+02,8.14E+02
2.533,2.83E+02,5.26E+02,8.13E+02
2.536,2.83E+02,5.25E+02,8.12E+02
2.539,2.83E+02,5.24E+02,8.11E+02
2.542,2.82E+02,5.24E+02,8.10E+02
2.545,2.82E+02,5.23E+02,8.09E+02
2.548,2.82E+02,5.22E+02,8.08E+02
2.551,2.81E+02,5.22E+02,8.07E+02
2.554,2.81E+02,5.21E+02,8.06E+02
2.557,2.81E+02,5.21E+02,8.05E+02
2.56,2.80E+02,5.20E+02,8.04E+02
2.563,2.80E+02,5.19E+02,8.03E+02
2.566,2.80E+02,5.19E+02,8.02E+02
2.569,2.79E+02,5.18E+02,8.01E+02
2.572,2.79E+02,5.17E+02,8.00E+02
2.575,2.79E+02,5.17E+02,8.00E+02
2.578,2.78E+02,5.16E+02,7.99E+02
2.581,2.78E+02,5.15E+02,7.98E+02
2.584,2.78E+02,5.15E+02,7.97E+02
2.587,2.77E+02,5.14E+02,7.96E+02
2.59,2.77E+02,5.14E+02,7.95E+02
2.593,2.77E+02,5.13E+02,7.94E+02
2.596,2.76E+02,5.12E+02,7.93E+02
2.599,2.76E+02,5.12E+02,7.92E+02
2.602,2.75E+02,5.11E+02,7.91E+02
2.605,2.75E+02,5.11E+02,7.90E+02
2.608,2.75E+02,5.10E+02,7.89E+02
2.611,2.74E+02,5.09E+02,7.88E+02
2.614,2.74E+02,5.09E+02,7.87E+02
2.617,2.74E+02,5.08E+02,7.86E+02
2.62,2.73E+02,5.07E+02,7.85E+02
2.623,2.73E+02,5.07E+02,7.84E+02
2.626,2.73E+02,5.06E+02,7.84E+02
2.629,2.72E+02,5.06E+02,7.83E+02
2.632,2.72E+02,5.05E+02,7.82E+02
2.635,2.72E+02,5.04E+02,7.81E+02
2.638,2.72E+02,5.04E+02,7.80E+02
2.641,2.71E+02,5.03E+02,7.79E+02
2.644,2.71E+02,5.03E+02,7.78E+02
2.647,2.71E+02,5.02E+02,7.77E+02
2.65,2.70E+02,5.02E+02,7.76E+02
2.653,2.70E+02,5.01E+02,7.75E+02
2.656,2.70E+02,5.00E+02,7.74E+02
2.659,2.69E+02,5.00E+02,7.73E+02
2.662,2.69E+02,4.99E+02,7.73E+02
2.665,2.69E+02,4.99E+02,7.72E+02
2.668,2.68E+02,4.98E+02,7.71E+02
2.671,2.68E+02,4.97E+02,7.70E+02
2.674,2.68E+02,4.97E+02,7.69E+02
2.677,2.67E+02,4.96E+02,7.68E+02
2.68,2.67E+02,4.96E+02,7.67E+02
2.683,2.67E+02,4.95E+02,7.66E+02
2.686,2.66E+02,4.95E+02,7.65E+02
2.689,2.66E+02,4.94E+02,7.65E+02
2.692,2.66E+02,4.93E+02,7.64E+02
2.695,2.65E+02,4.93E+02,7.63E+02
2.698,2.65E+02,4.92E+02,7.62E+02
2.701,2.65E+02,4.92E+02,7.61E+02
2.704,2.64E+02,4.91E+02,7.60E+02
2.707,2.64E+02,4.91E+02,7.59E+02
2.71,2.64E+02,4.90E+02,7.58E+02
2.713,2.64E+02,4.89E+02,7.58E+02
2.716,2.63E+02,4.89E+02,7.57E+02
2.719,2.63E+02,4.88E+02,7.56E+02
2.722,2.63E+02,4.88E+02,7.55E+02
2.725,2.62E+02,4.87E+02,7.54E+02
2.728,2.62E+02,4.87E+02,7.53E+02
2.731,2.62E+02,4.86E+02,7.52E+02
2.734,2.61E+02,4.85E+02,7.52E+02
2.737,2.61E+02,4.85E+02,7.51E+02
2.74,2.61E+02,4.84E+02,7.50E+02
2.743,2.60E+02,4.84E+02,7.49E+02
2.746,2.60E+02,4.83E+02,7.48E+02
2.749,2.60E+02,4.83E+02,7.47E+02
2.752,2.60E+02,4.82E+02,7.46E+02
2.755,2.59E+02,4.82E+02,7.46E+02
2.758,2.59E+02,4.81E+02,7.45E+02
2.761,2.59E+02,4.80E+02,7.44E+02
2.764,2.58E+02,4.80E+02,7.43E+02
2.767,2.58E+02,4.79E+02,7.42E+02
2.77,2.58E+02,4.79E+02,7.41E+02
2.773,2.57E+02,4.78E+02,7.41E+02
2.776,2.57E+02,4.78E+02,7.40E+02
2.779,2.57E+02,4.77E+02,7.39E+02
2.782,2.57E+02,4.77E+02,7.38E+02
2.785,2.56E+02,4.76E+02,7.37E+02
2.788,2.56E+02,4.76E+02,7.37E+02
2.791,2.56E+02,4.75E+02,7.36E+02
2.794,2.55E+02,4.75E+02,7.35E+02
2.797,2.55E+02,4.74E+02,7.34E+02
2.8,2.55E+02,4.73E+02,7.33E+02
2.803,2.55E+02,4.73E+02,7.32E+02
2.806,2.54E+02,4.72E+02,7.32E+02
2.809,2.54E+02,4.72E+02,7.31E+02
2.812,2.54E+02,4.71E+02,7.30E+02
2.815,2.53E+02,4.71E+02,7.29E+02
2.818,2.53E+02,4.70E+02,7.28E+02
2.821,2.53E+02,4.70E+02,7.28E+02
2.824,2.53E+02,4.69E+02,7.27E+02
2.827,2.52E+02,4.69E+02,7.26E+02
2.83,2.52E+02,4.68E+02,7.25E+02
2.833,2.52E+02,4.68E+02,7.24E+02
2.836,2.51E+02,4.67E+02,7.24E+02
2.839,2.51E+02,4.67E+02,7.23E+02
2.842,2.51E+02,4.66E+02,7.22E+02
2.845,2.51E+02,4.66E+02,7.21E+02
2.848,2.50E+02,4.65E+02,7.20E+02
2.851,2.50E+02,4.65E+02,7.20E+02
2.854,2.50E+02,4.64E+02,7.19E+02
2.857,2.49E+02,4.64E+02,7.18E+02
2.86,2.49E+02,4.63E+02,7.17E+02
2.863,2.49E+02,4.63E+02,7.17E+02
2.866,2.49E+02,4.62E+02,7.16E+02
2.869,2.48E+02,4.62E+02,7.15E+02
2.872,2.48E+02,4.61E+02,7.14E+02
2.875,2.48E+02,4.61E+02,7.13E+02
2.878,2.47E+02,4.60E+02,7.13E+02
2.881,2.47E+02,4.60E+02,7.12E+02
2.884,2.47E+02,4.59E+02,7.11E+02
2.887,2.47E+02,4.59E+02,7.10E+02
2.89,2.46E+02,4.58E+02,7.10E+02
2.893,2.46E+02,4.58E+02,7.09E+02
2.896,2.46E+02,4.57E+02,7.08E+02
2.899,2.46E+02,4.57E+02,7.07E+02
2.902,2.45E+02,4.56E+02,7.07E+02
2.905,2.45E+02,4.56E+02,7.06E+02
2.908,2.45E+02,4.55E+02,7.05E+02
2.911,2.44E+02,4.55E+02,7.04E+02
2.914,2.44E+02,4.54E+02,7.04E+02
2.917,2.44E+02,4.54E+02,7.03E+02
2.92,2.44E+02,4.53E+02,7.02E+02
2.923,2.43E+02,4.53E+02,7.01E+02
2.926,2.43E+02,4.52E+02,7.01E+02
2.929,2.43E+02,4.52E+02,7.00E+02
2.932,2.43E+02,4.51E+02,6.99E+02
2.935,2.42E+02,4.51E+02,6.98E+02
2.938,2.42E+02,4.50E+02,6.98E+02
2.941,2.42E+02,4.50E+02,6.97E+02
2.944,2.41E+02,4.49E+02,6.96E+02
2.947,2.41E+02,4.49E+02,6.95E+02
2.95,2.41E+02,4.48E+02,6.95E+02
2.953,2.41E+02,4.48E+02,6.94E+02
2.956,2.40E+02,4.47E+02,6.93E+02
2.959,2.40E+02,4.47E+02,6.92E+02
2.962,2.40E+02,4.46E+02,6.92E+02
2.965,2.40E+02,4.46E+02,6.91E+02
2.968,2.39E+02,4.45E+02,6.90E+02
2.971,2.39E+02,4.45E+02,6.90E+02
2.974,2.39E+02,4.44E+02,6.89E+02
2.977,2.39E+02,4.44E+02,6.88E+02
2.98,2.38E+02,4.44E+02,6.87E+02
2.983,2.38E+02,4.43E+02,6.87E+02
2.986,2.38E+02,4.43E+02,6.86E+02
2.989,2.38E+02,4.42E+02,6.85E+02
2.992,2.37E+02,4.42E+02,6.84E+02
2.995,2.37E+02,4.41E+02,6.84E+02
2.998,2.37E+02,4.41E+02,6.83E+02
3.001,2.37E+02,4.40E+02,6.82E+02
3.004,2.36E+02,4.40E+02,6.82E+02
3.007,2.36E+02,4.39E+02,6.81E+02
3.01,2.36E+02,4.39E+02,6.80E+02
3.013,2.36E+02,4.38E+02,6.80E+02
3.016,2.35E+02,4.38E+02,6.79E+02
3.019,2.35E+02,4.37E+02,6.78E+02
3.022,2.35E+02,4.37E+02,6.77E+02
3.025,2.35E+02,4.37E+02,6.77E+02
3.028,2.34E+02,4.36E+02,6.76E+02
3.031,2.34E+02,4.36E+02,6.75E+02
3.034,2.34E+02,4.35E+02,6.75E+02
3.037,2.34E+02,4.35E+02,6.74E+02
3.04,2.33E+02,4.34E+02,6.73E+02
3.043,2.33E+02,4.34E+02,6.73E+02
3.046,2.33E+02,4.33E+02,6.72E+02
3.049,2.33E+02,4.33E+02,6.71E+02
3.052,2.32E+02,4.33E+02,6.70E+02
3.055,2.32E+02,4.32E+02,6.70E+02
3.058,2.32E+02,4.32E+02,6.69E+02
3.061,2.32E+02,4.31E+02,6.68E+02
3.064,2.31E+02,4.31E+02,6.68E+02
3.067,2.31E+02,4.30E+02,6.67E+02
3.07,2.31E+02,4.30E+02,6.66E+02
3.073,2.31E+02,4.29E+02,6.66E+02
3.076,2.30E+02,4.29E+02,6.65E+02
3.079,2.30E+02,4.29E+02,6.64E+02
3.082,2.30E+02,4.28E+02,6.64E+02
3.085,2.30E+02,4.28E+02,6.63E+02
3.088,2.29E+02,4.27E+02,6.62E+02
3.091,2.29E+02,4.27E+02,6.62E+02
3.094,2.29E+02,4.26E+02,6.61E+02
3.097,2.29E+02,4.26E+02,6.60E+02
3.1,2.28E+02,4.25E+02,6.60E+02
3.103,2.28E+02,4.25E+02,6.59E+02
3.106,2.28E+02,4.25E+02,6.58E+02
3.109,2.28E+02,4.24E+02,6.58E+02
3.112,2.27E+02,4.24E+02,6.57E+02
3.115,2.27E+02,4.23E+02,6.56E+02
3.118,2.27E+02,4.23E+02,6.56E+02
3.121,2.27E+02,4.22E+02,6.55E+02
3.124,2.27E+02,4.22E+02,6.54E+02
3.127,2.26E+02,4.22E+02,6.54E+02
3.13,2.26E+02,4.21E+02,6.53E+02
3.133,2.26E+02,4.21E+02,6.52E+02
3.136,2.26E+02,4.20E+02,6.52E+02
3.139,2.25E+02,4.20E+02,6.51E+02
3.142,2.25E+02,4.19E+02,6.50E+02
3.145,2.25E+02,4.19E+02,6.50E+02
3.148,2.25E+02,4.19E+02,6.49E+02
3.151,2.24E+02,4.18E+02,6.49E+02
3.154,2.24E+02,4.18E+02,6.48E+02
3.157,2.24E+02,4.17E+02,6.47E+02
3.16,2.24E+02,4.17E+02,6.47E+02
3.163,2.23E+02,4.16E+02,6.46E+02
3.166,2.23E+02,4.16E+02,6.45E+02
3.169,2.23E+02,4.16E+02,6.45E+02
3.172,2.23E+02,4.15E+02,6.44E+02
3.175,2.23E+02,4.15E+02,6.43E+02
3.178,2.22E+02,4.14E+02,6.43E+02
3.181,2.22E+02,4.14E+02,6.42E+02
3.184,2.22E+02,4.14E+02,6.41E+02
3.187,2.22E+02,4.13E+02,6.41E+02
3.19,2.21E+02,4.13E+02,6.40E+02
3.193,2.21E+02,4.12E+02,6.40E+02
3.196,2.21E+02,4.12E+02,6.39E+02
3.199,2.21E+02,4.12E+02,6.38E+02
3.202,2.21E+02,4.11E+02,6.38E+02
3.205,2.20E+02,4.11E+02,6.37E+02
3.208,2.20E+02,4.10E+02,6.36E+02
3.211,2.20E+02,4.10E+02,6.36E+02
3.214,2.20E+02,4.09E+02,6.35E+02
3.217,2.19E+02,4.09E+02,6.35E+02
3.22,2.19E+02,4.09E+02,6.34E+02
3.223,2.19E+02,4.08E+02,6.33E+02
3.226,2.19E+02,4.08E+02,6.33E+02
3.229,2.19E+02,4.07E+02,6.32E+02
3.232,2.18E+02,4.07E+02,6.32E+02
3.235,2.18E+02,4.07E+02,6.31E+02
3.238,2.18E+02,4.06E+02,6.30E+02
3.241,2.18E+02,4.06E+02,6.30E+02
3.244,2.17E+02,4.05E+02,6.29E+02
3.247,2.17E+02,4.05E+02,6.28E+02
3.25,2.17E+02,4.05E+02,6.28E+02
3.253,2.17E+02,4.04E+02,6.27E+02
3.256,2.17E+02,4.04E+02,6.27E+02
3.259,2.16E+02,4.03E+02,6.26E+02
3.262,2.16E+02,4.03E+02,6.25E+02
3.265,2.16E+02,4.03E+02,6.25E+02
3.268,2.16E+02,4.02E+02,6.24E+02
3.271,2.15E+02,4.02E+02,6.24E+02
3.274,2.15E+02,4.02E+02,6.23E+02
3.277,2.15E+02,4.01E+02,6.22E+02
3.28,2.15E+02,4.01E+02,6.22E+02
3.283,2.15E+02,4.00E+02,6.21E+02
3.286,2.14E+02,4.00E+02,6.21E+02
3.289,2.14E+02,4.00E+02,6.20E+02
3.292,2.14E+02,3.99E+02,6.19E+02
3.295,2.14E+02,3.99E+02,6.19E+02
3.298,2.14E+02,3.98E+02,6.18E+02
3.301,2.13E+02,3.98E+02,6.18E+02
3.304,2.13E+02,3.98E+02,6.17E+02
3.307,2.13E+02,3.97E+02,6.17E+02
3.31,2.13E+02,3.97E+02,6.16E+02
3.313,2.12E+02,3.96E+02,6.15E+02
3.316,2.12E+02,3.96E+02,6.15E+02
3.319,2.12E+02,3.96E+02,6.14E+02
3.322,2.12E+02,3.95E+02,6.14E+02
3.325,2.12E+02,3.95E+02,6.13E+02
3.328,2.11E+02,3.95E+02,6.12E+02
3.331,2.11E+02,3.94E+02,6.12E+02
3.334,2.11E+02,3.94E+02,6.11E+02
3.337,2.11E+02,3.93E+02,6.11E+02
3.34,2.11E+02,3.93E+02,6.10E+02
3.343,2.10E+02,3.93E+02,6.10E+02
3.346,2.10E+02,3.92E+02,6.09E+02
3.349,2.10E+02,3.92E+02,6.08E+02
3.352,2.10E+02,3.92E+02,6.08E+02
3.355,2.10E+02,3.91E+02,6.07E+02
3.358,2.09E+02,3.91E+02,6.07E+02
3.361,2.09E+02,3.90E+02,6.06E+02
3.364,2.09E+02,3.90E+02,6.06E+02
3.367,2.09E+02,3.90E+02,6.05E+02
3.37,2.09E+02,3.89E+02,6.04E+02
3.373,2.08E+02,3.89E+02,6.04E+02
3.376,2.08E+02,3.89E+02,6.03E+02
3.379,2.08E+02,3.88E+02,6.03E+02
3.382,2.08E+02,3.88E+02,6.02E+02
3.385,2.08E+02,3.88E+02,6.02E+02
3.388,2.07E+02,3.87E+02,6.01E+02
3.391,2.07E+02,3.87E+02,6.01E+02
3.394,2.07E+02,3.86E+02,6.00E+02
3.397,2.07E+02,3.86E+02,5.99E+02
3.4,2.07E+02,3.86E+02,5.99E+02
3.403,2.06E+02,3.85E+02,5.98E+02
3.406,2.06E+02,3.85E+02,5.98E+02
3.409,2.06E+02,3.85E+02,5.97E+02
3.412,2.06E+02,3.84E+02,5.97E+02
3.415,2.06E+02,3.84E+02,5.96E+02
3.418,2.05E+02,3.84E+02,5.96E+02
3.421,2.05E+02,3.83E+02,5.95E+02
3.424,2.05E+02,3.83E+02,5.94E+02
3.427,2.05E+02,3.82E+02,5.94E+02
3.43,2.05E+02,3.82E+02,5.93E+02
3.433,2.04E+02,3.82E+02,5.93E+02
3.436,2.04E+02,3.81E+02,5.92E+02
3.439,2.04E+02,3.81E+02,5.92E+02
3.442,2.04E+02,3.81E+02,5.91E+02
3.445,2.04E+02,3.80E+02,5.91E+02
3.448,2.03E+02,3.80E+02,5.90E+02
3.451,2.03E+02,3.80E+02,5.90E+02
3.454,2.03E+02,3.79E+02,5.89E+02
3.457,2.03E+02,3.79E+02,5.88E+02
3.46,2.03E+02,3.79E+02,5.88E+02
3.463,2.02E+02,3.78E+02,5.87E+02
3.466,2.02E+02,3.78E+02,5.87E+02
3.469,2.02E+02,3.78E+02,5.86E+02
3.472,2.02E+02,3.77E+02,5.86E+02
3.475,2.02E+02,3.77E+02,5.85E+02
3.478,2.01E+02,3.76E+02,5.85E+02
3.481,2.01E+02,3.76E+02,5.84E+02
3.484,2.01E+02,3.76E+02,5.84E+02
3.487,2.01E+02,3.75E+02,5.83E+02
3.49,2.01E+02,3.75E+02,5.83E+02
3.493,2.01E+02,3.75E+02,5.82E+02
3.496,2.00E+02,3.74E+02,5.82E+02
3.499,2.00E+02,3.74E+02,5.81E+02
3.502,2.00E+02,3.74E+02,5.80E+02
3.505,2.00E+02,3.73E+02,5.80E+02
3.508,2.00E+02,3.73E+02,5.79E+02
3.511,1.99E+02,3.73E+02,5.79E+02
3.514,1.99E+02,3.72E+02,5.78E+02
3.517,1.99E+02,3.72E+02,5.78E+02
3.52,1.99E+02,3.72E+02,5.77E+02
3.523,1.99E+02,3.71E+02,5.77E+02
3.526,1.98E+02,3.71E+02,5.76E+02
3.529,1.98E+02,3.71E+02,5.76E+02
3.532,1.98E+02,3.70E+02,5.75E+02
3.535,1.98E+02,3.70E+02,5.75E+02
3.538,1.98E+02,3.70E+02,5.74E+02
3.541,1.98E+02,3.69E+02,5.74E+02
3.544,1.97E+02,3.69E+02,5.73E+02
3.547,1.97E+02,3.69E+02,5.73E+02
3.55,1.97E+02,3.68E+02,5.72E+02
3.553,1.97E+02,3.68E+02,5.72E+02
3.556,1.97E+02,3.68E+02,5.71E+02
3.559,1.96E+02,3.67E+02,5.71E+02
3.562,1.96E+02,3.67E+02,5.70E+02
3.565,1.96E+02,3.67E+02,5.70E+02
3.568,1.96E+02,3.66E+02,5.69E+02
3.571,1.96E+02,3.66E+02,5.69E+02
3.574,1.96E+02,3.66E+02,5.68E+02
3.577,1.95E+02,3.65E+02,5.68E+02
3.58,1.95E+02,3.65E+02,5.67E+02
3.583,1.95E+02,3.65E+02,5.67E+02
3.586,1.95E+02,3.64E+02,5.66E+02
3.589,1.95E+02,3.64E+02,5.66E+02
3.592,1.94E+02,3.64E+02,5.65E+02
3.595,1.94E+02,3.63E+02,5.65E+02
3.598,1.94E+02,3.63E+02,5.64E+02
3.601,1.94E+02,3.63E+02,5.64E+02
3.604,1.94E+02,3.62E+02,5.63E+02
3.607,1.94E+02,3.62E+02,5.63E+02
3.61,1.93E+02,3.62E+02,5.62E+02
3.613,1.93E+02,3.61E+02,5.62E+02
3.616,1.93E+02,3.61E+02,5.61E+02
3.619,1.93E+02,3.61E+02,5.61E+02
3.622,1.93E+02,3.60E+02,5.60E+02
3.625,1.92E+02,3.60E+02,5.60E+02
3.628,1.92E+02,3.60E+02,5.59E+02
3.631,1.92E+02,3.59E+02,5.59E+02
3.634,1.92E+02,3.59E+02,5.58E+02
3.637,1.92E+02,3.59E+02,5.58E+02
3.64,1.92E+02,3.59E+02,5.57E+02
3.643,1.91E+02,3.58E+02,5.57E+02
3.646,1.91E+02,3.58E+02,5.56E+02
3.649,1.91E+02,3.58E+02,5.56E+02
3.652,1.91E+02,3.57E+02,5.55E+02
3.655,1.91E+02,3.57E+02,5.55E+02
3.658,1.91E+02,3.57E+02,5.54E+02
3.661,1.90E+02,3.56E+02,5.54E+02
3.664,1.90E+02,3.56E+02,5.53E+02
3.667,1.90E+02,3.56E+02,5.53E+02
3.67,1.90E+02,3.55E+02,5.52E+02
3.673,1.90E+02,3.55E+02,5.52E+02
3.676,1.90E+02,3.55E+02,5.52E+02
3.679,1.89E+02,3.54E+02,5.51E+02
3.682,1.89E+02,3.54E+02,5.51E+02
3.685,1.89E+02,3.54E+02,5.50E+02
3.688,1.89E+02,3.53E+02,5.50E+02
3.691,1.89E+02,3.53E+02,5.49E+02
3.694,1.88E+02,3.53E+02,5.49E+02
3.697,1.88E+02,3.53E+02,5.48E+02
3.7,1.88E+02,3.52E+02,5.48E+02
3.703,1.88E+02,3.52E+02,5.47E+02
3.706,1.88E+02,3.52E+02,5.47E+02
3.709,1.88E+02,3.51E+02,5.46E+02
3.712,1.87E+02,3.51E+02,5.46E+02
3.715,1.87E+02,3.51E+02,5.45E+02
3.718,1.87E+02,3.50E+02,5.45E+02
3.721,1.87E+02,3.50E+02,5.44E+02
3.724,1.87E+02,3.50E+02,5.44E+02
3.727,1.87E+02,3.50E+02,5.44E+02
3.73,1.86E+02,3.49E+02,5.43E+02
3.733,1.86E+02,3.49E+02,5.43E+02
3.736,1.86E+02,3.49E+02,5.42E+02
3.739,1.86E+02,3.48E+02,5.42E+02
3.742,1.86E+02,3.48E+02,5.41E+02
3.745,1.86E+02,3.48E+02,5.41E+02
3.748,1.85E+02,3.47E+02,5.40E+02
3.751,1.85E+02,3.47E+02,5.40E+02
3.754,1.85E+02,3.47E+02,5.39E+02
3.757,1.85E+02,3.46E+02,5.39E+02
3.76,1.85E+02,3.46E+02,5.38E+02
3.763,1.85E+02,3.46E+02,5.38E+02
3.766,1.84E+02,3.46E+02,5.38E+02
3.769,1.84E+02,3.45E+02,5.37E+02
3.772,1.84E+02,3.45E+02,5.37E+02
3.775,1.84E+02,3.45E+02,5.36E+02
3.778,1.84E+02,3.44E+02,5.36E+02
3.781,1.84E+02,3.44E+02,5.35E+02
3.784,1.84E+02,3.44E+02,5.35E+02
3.787,1.83E+02,3.44E+02,5.34E+02
3.79,1.83E+02,3.43E+02,5.34E+02
3.793,1.83E+02,3.43E+02,5.33E+02
3.796,1.83E+02,3.43E+02,5.33E+02
3.799,1.83E+02,3.42E+02,5.33E+02
3.802,1.83E+02,3.42E+02,5.32E+02
3.805,1.82E+02,3.42E+02,5.32E+02
3.808,1.82E+02,3.41E+02,5.31E+02
3.811,1.82E+02,3.41E+02,5.31E+02
3.814,1.82E+02,3.41E+02,5.30E+02
3.817,1.82E+02,3.41E+02,5.30E+02
3.82,1.82E+02,3.40E+02,5.29E+02
3.823,1.81E+02,3.40E+02,5.29E+02
3.826,1.81E+02,3.40E+02,5.29E+02
3.829,1.81E+02,3.39E+02,5.28E+02
3.832,1.81E+02,3.39E+02,5.28E+02
3.835,1.81E+02,3.39E+02,5.27E+02
3.838,1.81E+02,3.39E+02,5.27E+02
3.841,1.80E+02,3.38E+02,5.26E+02
3.844,1.80E+02,3.38E+02,5.26E+02
3.847,1.80E+02,3.38E+02,5.26E+02
3.85,1.80E+02,3.37E+02,5.25E+02
3.853,1.80E+02,3.37E+02,5.25E+02
3.856,1.80E+02,3.37E+02,5.24E+02
3.859,1.80E+02,3.37E+02,5.24E+02
3.862,1.79E+02,3.36E+02,5.23E+02
3.865,1.79E+02,3.36E+02,5.23E+02
3.868,1.79E+02,3.36E+02,5.22E+02
3.871,1.79E+02,3.35E+02,5.22E+02
3.874,1.79E+02,3.35E+02,5.22E+02
3.877,1.79E+02,3.35E+02,5.21E+02
3.88,1.78E+02,3.35E+02,5.21E+02
3.883,1.78E+02,3.34E+02,5.20E+02
3.886,1.78E+02,3.34E+02,5.20E+02
3.889,1.78E+02,3.34E+02,5.19E+02
3.892,1.78E+02,3.33E+02,5.19E+02
3.895,1.78E+02,3.33E+02,5.19E+02
3.898,1.78E+02,3.33E+02,5.18E+02
3.901,1.77E+02,3.33E+02,5.18E+02
3.904,1.77E+02,3.32E+02,5.17E+02
3.907,1.77E+02,3.32E+02,5.17E+02
3.91,1.77E+02,3.32E+02,5.16E+02
3.913,1.77E+02,3.32E+02,5.16E+02
3.916,1.77E+02,3.31E+02,5.16E+02
3.919,1.76E+02,3.31E+02,5.15E+02
3.922,1.76E+02,3.31E+02,5.15E+02
3.925,1.76E+02,3.30E+02,5.14E+02
3.928,1.76E+02,3.30E+02,5.14E+02
3.931,1.76E+02,3.30E+02,5.14E+02
3.934,1.76E+02,3.30E+02,5.13E+02
3.937,1.76E+02,3.29E+02,5.13E+02
3.94,1.75E+02,3.29E+02,5.12E+02
3.943,1.75E+02,3.29E+02,5.12E+02
3.946,1.75E+02,3.29E+02,5.11E+02
3.949,1.75E+02,3.28E+02,5.11E+02
3.952,1.75E+02,3.28E+02,5.11E+02
3.955,1.75E+02,3.28E+02,5.10E+02
3.958,1.74E+02,3.27E+02,5.10E+02
3.961,1.74E+02,3.27E+02,5.09E+02
3.964,1.74E+02,3.27E+02,5.09E+02
3.967,1.74E+02,3.27E+02,5.09E+02
3.97,1.74E+02,3.26E+02,5.08E+02
3.973,1.74E+02,3.26E+02,5.08E+02
3.976,1.74E+02,3.26E+02,5.07E+02
3.979,1.73E+02,3.26E+02,5.07E+02
3.982,1.73E+02,3.25E+02,5.07E+02
3.985,1.73E+02,3.25E+02,5.06E+02
3.988,1.73E+02,3.25E+02,5.06E+02
3.991,1.73E+02,3.25E+02,5.05E+02
3.994,1.73E+02,3.24E+02,5.05E+02
3.997,1.73E+02,3.24E+02,5.04E+02
4,1.72E+02,3.24E+02,5.04E+02
4.003,1.72E+02,3.23E+02,5.04E+02
4.006,1.72E+02,3.23E+02,5.03E+02
4.009,1.72E+02,3.23E+02,5.03E+02
4.012,1.72E+02,3.23E+02,5.02E+02
4.015,1.72E+02,3.22E+02,5.02E+02
4.018,1.72E+02,3.22E+02,5.02E+02
4.021,1.71E+02,3.22E+02,5.01E+02
4.024,1.71E+02,3.22E+02,5.01E+02
4.027,1.71E+02,3.21E+02,5.00E+02
4.03,1.71E+02,3.21E+02,5.00E+02
4.033,1.71E+02,3.21E+02,5.00E+02
4.036,1.71E+02,3.21E+02,4.99E+02
4.039,1.71E+02,3.20E+02,4.99E+02
4.042,1.70E+02,3.20E+02,4.98E+02
4.045,1.70E+02,3.20E+02,4.98E+02
4.048,1.70E+02,3.20E+02,4.98E+02
4.051,1.70E+02,3.19E+02,4.97E+02
4.054,1.70E+02,3.19E+02,4.97E+02
4.057,1.70E+02,3.19E+02,4.97E+02
4.06,1.70E+02,3.19E+02,4.96E+02
4.063,1.69E+02,3.18E+02,4.96E+02
4.066,1.69E+02,3.18E+02,4.95E+02
4.069,1.69E+02,3.18E+02,4.95E+02
4.072,1.69E+02,3.17E+02,4.95E+02
4.075,1.69E+02,3.17E+02,4.94E+02
4.078,1.69E+02,3.17E+02,4.94E+02
4.081,1.69E+02,3.17E+02,4.93E+02
4.084,1.68E+02,3.16E+02,4.93E+02
4.087,1.68E+02,3.16E+02,4.93E+02
4.09,1.68E+02,3.16E+02,4.92E+02
4.093,1.68E+02,3.16E+02,4.92E+02
4.096,1.68E+02,3.15E+02,4.91E+02
4.099,1.68E+02,3.15E+02,4.91E+02
4.102,1.68E+02,3.15E+02,4.91E+02
4.105,1.67E+02,3.15E+02,4.90E+02
4.108,1.67E+02,3.14E+02,4.90E+02
4.111,1.67E+02,3.14E+02,4.90E+02
4.114,1.67E+02,3.14E+02,4.89E+02
4.117,1.67E+02,3.14E+02,4.89E+02
4.12,1.67E+02,3.13E+02,4.88E+02
4.123,1.67E+02,3.13E+02,4.88E+02
4.126,1.66E+02,3.13E+02,4.88E+02
4.129,1.66E+02,3.13E+02,4.87E+02
4.132,1.66E+02,3.12E+02,4.87E+02
4.135,1.66E+02,3.12E+02,4.86E+02
4.138,1.66E+02,3.12E+02,4.86E+02
4.141,1.66E+02,3.12E+02,4.86E+02
4.144,1.66E+02,3.11E+02,4.85E+02
4.147,1.66E+02,3.11E+02,4.85E+02
4.15,1.65E+02,3.11E+02,4.85E+02
4.153,1.65E+02,3.11E+02,4.84E+02
4.156,1.65E+02,3.10E+02,4.84E+02
4.159,1.65E+02,3.10E+02,4.83E+02
4.162,1.65E+02,3.10E+02,4.83E+02
4.165,1.65E+02,3.10E+02,4.83E+02
4.168,1.65E+02,3.09E+02,4.82E+02
4.171,1.64E+02,3.09E+02,4.82E+02
4.174,1.64E+02,3.09E+02,4.82E+02
4.177,1.64E+02,3.09E+02,4.81E+02
4.18,1.64E+02,3.09E+02,4.81E+02
4.183,1.64E+02,3.08E+02,4.80E+02
4.186,1.64E+02,3.08E+02,4.80E+02
4.189,1.64E+02,3.08E+02,4.80E+02
4.192,1.64E+02,3.08E+02,4.79E+02
4.195,1.63E+02,3.07E+02,4.79E+02
4.198,1.63E+02,3.07E+02,4.79E+02
4.201,1.63E+02,3.07E+02,4.78E+02
4.204,1.63E+02,3.07E+02,4.78E+02
4.207,1.63E+02,3.06E+02,4.78E+02
4.21,1.63E+02,3.06E+02,4.77E+02
4.213,1.63E+02,3.06E+02,4.77E+02
4.216,1.62E+02,3.06E+02,4.76E+02
4.219,1.62E+02,3.05E+02,4.76E+02
4.222,1.62E+02,3.05E+02,4.76E+02
4.225,1.62E+02,3.05E+02,4.75E+02
4.228,1.62E+02,3.05E+02,4.75E+02
4.231,1.62E+02,3.04E+02,4.75E+02
4.234,1.62E+02,3.04E+02,4.74E+02
4.237,1.62E+02,3.04E+02,4.74E+02
4.24,1.61E+02,3.04E+02,4.74E+02
4.243,1.61E+02,3.03E+02,4.73E+02
4.246,1.61E+02,3.03E+02,4.73E+02
4.249,1.61E+02,3.03E+02,4.72E+02
4.252,1.61E+02,3.03E+02,4.72E+02
4.255,1.61E+02,3.03E+02,4.72E+02
4.258,1.61E+02,3.02E+02,4.71E+02
4.261,1.61E+02,3.02E+02,4.71E+02
4.264,1.60E+02,3.02E+02,4.71E+02
4.267,1.60E+02,3.02E+02,4.70E+02
4.27,1.60E+02,3.01E+02,4.70E+02
4.273,1.60E+02,3.01E+02,4.70E+02
4.276,1.60E+02,3.01E+02,4.69E+02
4.279,1.60E+02,3.01E+02,4.69E+02
4.282,1.60E+02,3.00E+02,4.69E+02
4.285,1.59E+02,3.00E+02,4.68E+02
4.288,1.59E+02,3.00E+02,4.68E+02
4.291,1.59E+02,3.00E+02,4.67E+02
4.294,1.59E+02,3.00E+02,4.67E+02
4.297,1.59E+02,2.99E+02,4.67E+02
4.3,1.59E+02,2.99E+02,4.66E+02
4.303,1.59E+02,2.99E+02,4.66E+02
4.306,1.59E+02,2.99E+02,4.66E+02
4.309,1.58E+02,2.98E+02,4.65E+02
4.312,1.58E+02,2.98E+02,4.65E+02
4.315,1.58E+02,2.98E+02,4.65E+02
4.318,1.58E+02,2.98E+02,4.64E+02
4.321,1.58E+02,2.97E+02,4.64E+02
4.324,1.58E+02,2.97E+02,4.64E+02
4.327,1.58E+02,2.97E+02,4.63E+02
4.33,1.58E+02,2.97E+02,4.63E+02
4.333,1.57E+02,2.97E+02,4.63E+02
4.336,1.57E+02,2.96E+02,4.62E+02
4.339,1.57E+02,2.96E+02,4.62E+02
4.342,1.57E+02,2.96E+02,4.62E+02
4.345,1.57E+02,2.96E+02,4.61E+02
4.348,1.57E+02,2.95E+02,4.61E+02
4.351,1.57E+02,2.95E+02,4.61E+02
4.354,1.57E+02,2.95E+02,4.60E+02
4.357,1.56E+02,2.95E+02,4.60E+02
4.36,1.56E+02,2.95E+02,4.59E+02
4.363,1.56E+02,2.94E+02,4.59E+02
4.366,1.56E+02,2.94E+02,4.59E+02
4.369,1.56E+02,2.94E+02,4.58E+02
4.372,1.56E+02,2.94E+02,4.58E+02
4.375,1.56E+02,2.93E+02,4.58E+02
4.378,1.56E+02,2.93E+02,4.57E+02
4.381,1.55E+02,2.93E+02,4.57E+02
4.384,1.55E+02,2.93E+02,4.57E+02
4.387,1.55E+02,2.93E+02,4.56E+02
4.39,1.55E+02,2.92E+02,4.56E+02
4.393,1.55E+02,2.92E+02,4.56E+02
4.396,1.55E+02,2.92E+02,4.55E+02
4.399,1.55E+02,2.92E+02,4.55E+02
4.402,1.55E+02,2.91E+02,4.55E+02
4.405,1.55E+02,2.91E+02,4.54E+02
4.408,1.54E+02,2.91E+02,4.54E+02
4.411,1.54E+02,2.91E+02,4.54E+02
4.414,1.54E+02,2.91E+02,4.53E+02
4.417,1.54E+02,2.90E+02,4.53E+02
4.42,1.54E+02,2.90E+02,4.53E+02
4.423,1.54E+02,2.90E+02,4.52E+02
4.426,1.54E+02,2.90E+02,4.52E+02
4.429,1.54E+02,2.89E+02,4.52E+02
4.432,1.53E+02,2.89E+02,4.51E+02
4.435,1.53E+02,2.89E+02,4.51E+02
4.438,1.53E+02,2.89E+02,4.51E+02
4.441,1.53E+02,2.89E+02,4.50E+02
4.444,1.53E+02,2.88E+02,4.50E+02
4.447,1.53E+02,2.88E+02,4.50E+02
4.45,1.53E+02,2.88E+02,4.49E+02
4.453,1.53E+02,2.88E+02,4.49E+02
4.456,1.52E+02,2.88E+02,4.49E+02
4.459,1.52E+02,2.87E+02,4.48E+02
4.462,1.52E+02,2.87E+02,4.48E+02
4.465,1.52E+02,2.87E+02,4.48E+02
4.468,1.52E+02,2.87E+02,4.47E+02
4.471,1.52E+02,2.86E+02,4.47E+02
4.474,1.52E+02,2.86E+02,4.47E+02
4.477,1.52E+02,2.86E+02,4.46E+02
4.48,1.52E+02,2.86E+02,4.46E+02
4.483,1.51E+02,2.86E+02,4.46E+02
4.486,1.51E+02,2.85E+02,4.46E+02
4.489,1.51E+02,2.85E+02,4.45E+02
4.492,1.51E+02,2.85E+02,4.45E+02
4.495,1.51E+02,2.85E+02,4.45E+02
4.498,1.51E+02,2.85E+02,4.44E+02
4.501,1.51E+02,2.84E+02,4.44E+02
4.504,1.51E+02,2.84E+02,4.44E+02
4.507,1.51E+02,2.84E+02,4.43E+02
4.51,1.50E+02,2.84E+02,4.43E+02
4.513,1.50E+02,2.83E+02,4.43E+02
4.516,1.50E+02,2.83E+02,4.42E+02
4.519,1.50E+02,2.83E+02,4.42E+02
4.522,1.50E+02,2.83E+02,4.42E+02
4.525,1.50E+02,2.83E+02,4.41E+02
4.528,1.50E+02,2.82E+02,4.41E+02
4.531,1.50E+02,2.82E+02,4.41E+02
4.534,1.49E+02,2.82E+02,4.40E+02
4.537,1.49E+02,2.82E+02,4.40E+02
4.54,1.49E+02,2.82E+02,4.40E+02
4.543,1.49E+02,2.81E+02,4.39E+02
4.546,1.49E+02,2.81E+02,4.39E+02
4.549,1.49E+02,2.81E+02,4.39E+02
4.552,1.49E+02,2.81E+02,4.39E+02
4.555,1.49E+02,2.81E+02,4.38E+02
4.558,1.49E+02,2.80E+02,4.38E+02
4.561,1.48E+02,2.80E+02,4.38E+02
4.564,1.48E+02,2.80E+02,4.37E+02
4.567,1.48E+02,2.80E+02,4.37E+02
4.57,1.48E+02,2.80E+02,4.37E+02
4.573,1.48E+02,2.79E+02,4.36E+02
4.576,1.48E+02,2.79E+02,4.36E+02
4.579,1.48E+02,2.79E+02,4.36E+02
4.582,1.48E+02,2.79E+02,4.35E+02
4.585,1.48E+02,2.79E+02,4.35E+02
4.588,1.47E+02,2.78E+02,4.35E+02
4.591,1.47E+02,2.78E+02,4.34E+02
4.594,1.47E+02,2.78E+02,4.34E+02
4.597,1.47E+02,2.78E+02,4.34E+02
4.6,1.47E+02,2.78E+02,4.34E+02
4.603,1.47E+02,2.77E+02,4.33E+02
4.606,1.47E+02,2.77E+02,4.33E+02
4.609,1.47E+02,2.77E+02,4.33E+02
4.612,1.47E+02,2.77E+02,4.32E+02
4.615,1.46E+02,2.77E+02,4.32E+02
4.618,1.46E+02,2.76E+02,4.32E+02
4.621,1.46E+02,2.76E+02,4.31E+02
4.624,1.46E+02,2.76E+02,4.31E+02
4.627,1.46E+02,2.76E+02,4.31E+02
4.63,1.46E+02,2.76E+02,4.30E+02
4.633,1.46E+02,2.75E+02,4.30E+02
4.636,1.46E+02,2.75E+02,4.30E+02
4.639,1.46E+02,2.75E+02,4.30E+02
4.642,1.45E+02,2.75E+02,4.29E+02
4.645,1.45E+02,2.75E+02,4.29E+02
4.648,1.45E+02,2.74E+02,4.29E+02
4.651,1.45E+02,2.74E+02,4.28E+02
4.654,1.45E+02,2.74E+02,4.28E+02
4.657,1.45E+02,2.74E+02,4.28E+02
4.66,1.45E+02,2.74E+02,4.27E+02
4.663,1.45E+02,2.73E+02,4.27E+02
4.666,1.45E+02,2.73E+02,4.27E+02
4.669,1.44E+02,2.73E+02,4.27E+02
4.672,1.44E+02,2.73E+02,4.26E+02
4.675,1.44E+02,2.73E+02,4.26E+02
4.678,1.44E+02,2.72E+02,4.26E+02
4.681,1.44E+02,2.72E+02,4.25E+02
4.684,1.44E+02,2.72E+02,4.25E+02
4.687,1.44E+02,2.72E+02,4.25E+02
4.69,1.44E+02,2.72E+02,4.24E+02
4.693,1.44E+02,2.71E+02,4.24E+02
4.696,1.44E+02,2.71E+02,4.24E+02
4.699,1.43E+02,2.71E+02,4.24E+02
4.702,1.43E+02,2.71E+02,4.23E+02
4.705,1.43E+02,2.71E+02,4.23E+02
4.708,1.43E+02,2.70E+02,4.23E+02
4.711,1.43E+02,2.70E+02,4.22E+02
4.714,1.43E+02,2.70E+02,4.22E+02
4.717,1.43E+02,2.70E+02,4.22E+02
4.72,1.43E+02,2.70E+02,4.22E+02
4.723,1.43E+02,2.69E+02,4.21E+02
4.726,1.42E+02,2.69E+02,4.21E+02
4.729,1.42E+02,2.69E+02,4.21E+02
4.732,1.42E+02,2.69E+02,4.20E+02
4.735,1.42E+02,2.69E+02,4.20E+02
4.738,1.42E+02,2.69E+02,4.20E+02
4.741,1.42E+02,2.68E+02,4.19E+02
4.744,1.42E+02,2.68E+02,4.19E+02
4.747,1.42E+02,2.68E+02,4.19E+02
4.75,1.42E+02,2.68E+02,4.19E+02
4.753,1.42E+02,2.68E+02,4.18E+02
4.756,1.41E+02,2.67E+02,4.18E+02
4.759,1.41E+02,2.67E+02,4.18E+02
4.762,1.41E+02,2.67E+02,4.17E+02
4.765,1.41E+02,2.67E+02,4.17E+02
4.768,1.41E+02,2.67E+02,4.17E+02
4.771,1.41E+02,2.66E+02,4.17E+02
4.774,1.41E+02,2.66E+02,4.16E+02
4.777,1.41E+02,2.66E+02,4.16E+02
4.78,1.41E+02,2.66E+02,4.16E+02
4.783,1.40E+02,2.66E+02,4.15E+02
4.786,1.40E+02,2.65E+02,4.15E+02
4.789,1.40E+02,2.65E+02,4.15E+02
4.792,1.40E+02,2.65E+02,4.15E+02
4.795,1.40E+02,2.65E+02,4.14E+02
4.798,1.40E+02,2.65E+02,4.14E+02
4.801,1.40E+02,2.65E+02,4.14E+02
4.804,1.40E+02,2.64E+02,4.13E+02
4.807,1.40E+02,2.64E+02,4.13E+02
4.81,1.40E+02,2.64E+02,4.13E+02
4.813,1.39E+02,2.64E+02,4.13E+02
4.816,1.39E+02,2.64E+02,4.12E+02
4.819,1.39E+02,2.63E+02,4.12E+02
4.822,1.39E+02,2.63E+02,4.12E+02
4.825,1.39E+02,2.63E+02,4.11E+02
4.828,1.39E+02,2.63E+02,4.11E+02
4.831,1.39E+02,2.63E+02,4.11E+02
4.834,1.39E+02,2.63E+02,4.11E+02
4.837,1.39E+02,2.62E+02,4.10E+02
4.84,1.39E+02,2.62E+02,4.10E+02
4.843,1.38E+02,2.62E+02,4.10E+02
4.846,1.38E+02,2.62E+02,4.10E+02
4.849,1.38E+02,2.62E+02,4.09E+02
4.852,1.38E+02,2.61E+02,4.09E+02
4.855,1.38E+02,2.61E+02,4.09E+02
4.858,1.38E+02,2.61E+02,4.08E+02
4.861,1.38E+02,2.61E+02,4.08E+02
4.864,1.38E+02,2.61E+02,4.08E+02
4.867,1.38E+02,2.61E+02,4.08E+02
4.87,1.38E+02,2.60E+02,4.07E+02
4.873,1.37E+02,2.60E+02,4.07E+02
4.876,1.37E+02,2.60E+02,4.07E+02
4.879,1.37E+02,2.60E+02,4.06E+02
4.882,1.37E+02,2.60E+02,4.06E+02
4.885,1.37E+02,2.59E+02,4.06E+02
4.888,1.37E+02,2.59E+02,4.06E+02
4.891,1.37E+02,2.59E+02,4.05E+02
4.894,1.37E+02,2.59E+02,4.05E+02
4.897,1.37E+02,2.59E+02,4.05E+02
4.9,1.37E+02,2.59E+02,4.05E+02
4.903,1.36E+02,2.58E+02,4.04E+02
4.906,1.36E+02,2.58E+02,4.04E+02
4.909,1.36E+02,2.58E+02,4.04E+02
4.912,1.36E+02,2.58E+02,4.03E+02
4.915,1.36E+02,2.58E+02,4.03E+02
4.918,1.36E+02,2.57E+02,4.03E+02
4.921,1.36E+02,2.57E+02,4.03E+02
4.924,1.36E+02,2.57E+02,4.02E+02
4.927,1.36E+02,2.57E+02,4.02E+02
4.93,1.36E+02,2.57E+02,4.02E+02
4.933,1.36E+02,2.57E+02,4.02E+02
4.936,1.35E+02,2.56E+02,4.01E+02
4.939,1.35E+02,2.56E+02,4.01E+02
4.942,1.35E+02,2.56E+02,4.01E+02
4.945,1.35E+02,2.56E+02,4.01E+02
4.948,1.35E+02,2.56E+02,4.00E+02
4.951,1.35E+02,2.56E+02,4.00E+02
4.954,1.35E+02,2.55E+02,4.00E+02
4.957,1.35E+02,2.55E+02,3.99E+02
4.96,1.35E+02,2.55E+02,3.99E+02
4.963,1.35E+02,2.55E+02,3.99E+02
4.966,1.34E+02,2.55E+02,3.99E+02
4.969,1.34E+02,2.55E+02,3.98E+02
4.972,1.34E+02,2.54E+02,3.98E+02
4.975,1.34E+02,2.54E+02,3.98E+02
4.978,1.34E+02,2.54E+02,3.98E+02
4.981,1.34E+02,2.54E+02,3.97E+02
4.984,1.34E+02,2.54E+02,3.97E+02
4.987,1.34E+02,2.53E+02,3.97E+02
4.99,1.34E+02,2.53E+02,3.97E+02
4.993,1.34E+02,2.53E+02,3.96E+02
4.996,1.34E+02,2.53E+02,3.96E+02
4.999,1.33E+02,2.53E+02,3.96E+02
5.002,1.33E+02,2.53E+02,3.95E+02
5.005,1.33E+02,2.52E+02,3.95E+02
5.008,1.33E+02,2.52E+02,3.95E+02
5.011,1.33E+02,2.52E+02,3.95E+02
5.014,1.33E+02,2.52E+02,3.94E+02
5.017,1.33E+02,2.52E+02,3.94E+02
5.02,1.33E+02,2.52E+02,3.94E+02
5.023,1.33E+02,2.51E+02,3.94E+02
5.026,1.33E+02,2.51E+02,3.93E+02
5.029,1.32E+02,2.51E+02,3.93E+02
5.032,1.32E+02,2.51E+02,3.93E+02
5.035,1.32E+02,2.51E+02,3.93E+02
5.038,1.32E+02,2.51E+02,3.92E+02
5.041,1.32E+02,2.50E+02,3.92E+02
5.044,1.32E+02,2.50E+02,3.92E+02
5.047,1.32E+02,2.50E+02,3.92E+02
5.05,1.32E+02,2.50E+02,3.91E+02
5.053,1.32E+02,2.50E+02,3.91E+02
5.056,1.32E+02,2.50E+02,3.91E+02
5.059,1.32E+02,2.49E+02,3.91E+02
5.062,1.31E+02,2.49E+02,3.90E+02
5.065,1.31E+02,2.49E+02,3.90E+02
5.068,1.31E+02,2.49E+02,3.90E+02
5.071,1.31E+02,2.49E+02,3.90E+02
5.074,1.31E+02,2.49E+02,3.89E+02
5.077,1.31E+02,2.48E+02,3.89E+02
5.08,1.31E+02,2.48E+02,3.89E+02
5.083,1.31E+02,2.48E+02,3.89E+02
5.086,1.31E+02,2.48E+02,3.88E+02
5.089,1.31E+02,2.48E+02,3.88E+02
5.092,1.31E+02,2.48E+02,3.88E+02
5.095,1.30E+02,2.47E+02,3.88E+02
5.098,1.30E+02,2.47E+02,3.87E+02
5.101,1.30E+02,2.47E+02,3.87E+02
5.104,1.30E+02,2.47E+02,3.87E+02
5.107,1.30E+02,2.47E+02,3.87E+02
5.11,1.30E+02,2.47E+02,3.86E+02
5.113,1.30E+02,2.46E+02,3.86E+02
5.116,1.30E+02,2.46E+02,3.86E+02
5.119,1.30E+02,2.46E+02,3.86E+02
5.122,1.30E+02,2.46E+02,3.85E+02
5.125,1.30E+02,2.46E+02,3.85E+02
5.128,1.29E+02,2.46E+02,3.85E+02
5.131,1.29E+02,2.45E+02,3.85E+02
5.134,1.29E+02,2.45E+02,3.84E+02
5.137,1.29E+02,2.45E+02,3.84E+02
5.14,1.29E+02,2.45E+02,3.84E+02
5.143,1.29E+02,2.45E+02,3.84E+02
5.146,1.29E+02,2.45E+02,3.83E+02
5.149,1.29E+02,2.44E+02,3.83E+02
5.152,1.29E+02,2.44E+02,3.83E+02
5.155,1.29E+02,2.44E+02,3.83E+02
5.158,1.29E+02,2.44E+02,3.82E+02
5.161,1.28E+02,2.44E+02,3.82E+02
5.164,1.28E+02,2.44E+02,3.82E+02
5.167,1.28E+02,2.43E+02,3.82E+02
5.17,1.28E+02,2.43E+02,3.81E+02
5.173,1.28E+02,2.43E+02,3.81E+02
5.176,1.28E+02,2.43E+02,3.81E+02
5.179,1.28E+02,2.43E+02,3.81E+02
5.182,1.28E+02,2.43E+02,3.80E+02
5.185,1.28E+02,2.43E+02,3.80E+02
5.188,1.28E+02,2.42E+02,3.80E+02
5.191,1.28E+02,2.42E+02,3.80E+02
5.194,1.28E+02,2.42E+02,3.79E+02
5.197,1.27E+02,2.42E+02,3.79E+02
5.2,1.27E+02,2.42E+02,3.79E+02
5.203,1.27E+02,2.42E+02,3.79E+02
5.206,1.27E+02,2.41E+02,3.78E+02
5.209,1.27E+02,2.41E+02,3.78E+02
5.212,1.27E+02,2.41E+02,3.78E+02
5.215,1.27E+02,2.41E+02,3.78E+02
5.218,1.27E+02,2.41E+02,3.77E+02
5.221,1.27E+02,2.41E+02,3.77E+02
5.224,1.27E+02,2.40E+02,3.77E+02
5.227,1.27E+02,2.40E+02,3.77E+02
5.23,1.26E+02,2.40E+02,3.76E+02
5.233,1.26E+02,2.40E+02,3.76E+02
5.236,1.26E+02,2.40E+02,3.76E+02
5.239,1.26E+02,2.40E+02,3.76E+02
5.242,1.26E+02,2.40E+02,3.75E+02
5.245,1.26E+02,2.39E+02,3.75E+02
5.248,1.26E+02,2.39E+02,3.75E+02
5.251,1.26E+02,2.39E+02,3.75E+02
5.254,1.26E+02,2.39E+02,3.75E+02
5.257,1.26E+02,2.39E+02,3.74E+02
5.26,1.26E+02,2.39E+02,3.74E+02
5.263,1.26E+02,2.38E+02,3.74E+02
5.266,1.25E+02,2.38E+02,3.74E+02
5.269,1.25E+02,2.38E+02,3.73E+02
5.272,1.25E+02,2.38E+02,3.73E+02
5.275,1.25E+02,2.38E+02,3.73E+02
5.278,1.25E+02,2.38E+02,3.73E+02
5.281,1.25E+02,2.37E+02,3.72E+02
5.284,1.25E+02,2.37E+02,3.72E+02
5.287,1.25E+02,2.37E+02,3.72E+02
5.29,1.25E+02,2.37E+02,3.72E+02
5.293,1.25E+02,2.37E+02,3.71E+02
5.296,1.25E+02,2.37E+02,3.71E+02
5.299,1.25E+02,2.37E+02,3.71E+02
5.302,1.24E+02,2.36E+02,3.71E+02
5.305,1.24E+02,2.36E+02,3.71E+02
5.308,1.24E+02,2.36E+02,3.70E+02
5.311,1.24E+02,2.36E+02,3.70E+02
5.314,1.24E+02,2.36E+02,3.70E+02
5.317,1.24E+02,2.36E+02,3.70E+02
5.32,1.24E+02,2.36E+02,3.69E+02
5.323,1.24E+02,2.35E+02,3.69E+02
5.326,1.24E+02,2.35E+02,3.69E+02
5.329,1.24E+02,2.35E+02,3.69E+02
5.332,1.24E+02,2.35E+02,3.68E+02
5.335,1.24E+02,2.35E+02,3.68E+02
5.338,1.23E+02,2.35E+02,3.68E+02
5.341,1.23E+02,2.34E+02,3.68E+02
5.344,1.23E+02,2.34E+02,3.68E+02
5.347,1.23E+02,2.34E+02,3.67E+02
5.35,1.23E+02,2.34E+02,3.67E+02
5.353,1.23E+02,2.34E+02,3.67E+02
5.356,1.23E+02,2.34E+02,3.67E+02
5.359,1.23E+02,2.34E+02,3.66E+02
5.362,1.23E+02,2.33E+02,3.66E+02
5.365,1.23E+02,2.33E+02,3.66E+02
5.368,1.23E+02,2.33E+02,3.66E+02
5.371,1.23E+02,2.33E+02,3.65E+02
5.374,1.22E+02,2.33E+02,3.65E+02
5.377,1.22E+02,2.33E+02,3.65E+02
5.38,1.22E+02,2.32E+02,3.65E+02
5.383,1.22E+02,2.32E+02,3.65E+02
5.386,1.22E+02,2.32E+02,3.64E+02
5.389,1.22E+02,2.32E+02,3.64E+02
5.392,1.22E+02,2.32E+02,3.64E+02
5.395,1.22E+02,2.32E+02,3.64E+02
5.398,1.22E+02,2.32E+02,3.63E+02
5.401,1.22E+02,2.31E+02,3.63E+02
5.404,1.22E+02,2.31E+02,3.63E+02
5.407,1.22E+02,2.31E+02,3.63E+02
5.41,1.21E+02,2.31E+02,3.63E+02
5.413,1.21E+02,2.31E+02,3.62E+02
5.416,1.21E+02,2.31E+02,3.62E+02
5.419,1.21E+02,2.31E+02,3.62E+02
5.422,1.21E+02,2.30E+02,3.62E+02
5.425,1.21E+02,2.30E+02,3.61E+02
5.428,1.21E+02,2.30E+02,3.61E+02
5.431,1.21E+02,2.30E+02,3.61E+02
5.434,1.21E+02,2.30E+02,3.61E+02
5.437,1.21E+02,2.30E+02,3.61E+02
5.44,1.21E+02,2.30E+02,3.60E+02
5.443,1.21E+02,2.29E+02,3.60E+02
5.446,1.21E+02,2.29E+02,3.60E+02
5.449,1.20E+02,2.29E+02,3.60E+02
5.452,1.20E+02,2.29E+02,3.59E+02
5.455,1.20E+02,2.29E+02,3.59E+02
5.458,1.20E+02,2.29E+02,3.59E+02
5.461,1.20E+02,2.29E+02,3.59E+02
5.464,1.20E+02,2.28E+02,3.59E+02
5.467,1.20E+02,2.28E+02,3.58E+02
5.47,1.20E+02,2.28E+02,3.58E+02
5.473,1.20E+02,2.28E+02,3.58E+02
5.476,1.20E+02,2.28E+02,3.58E+02
5.479,1.20E+02,2.28E+02,3.57E+02
5.482,1.20E+02,2.28E+02,3.57E+02
5.485,1.20E+02,2.27E+02,3.57E+02
5.488,1.19E+02,2.27E+02,3.57E+02
5.491,1.19E+02,2.27E+02,3.57E+02
5.494,1.19E+02,2.27E+02,3.56E+02
5.497,1.19E+02,2.27E+02,3.56E+02
5.5,1.19E+02,2.27E+02,3.56E+02
5.503,1.19E+02,2.27E+02,3.56E+02
5.506,1.19E+02,2.26E+02,3.55E+02
5.509,1.19E+02,2.26E+02,3.55E+02
5.512,1.19E+02,2.26E+02,3.55E+02
5.515,1.19E+02,2.26E+02,3.55E+02
5.518,1.19E+02,2.26E+02,3.55E+02
5.521,1.19E+02,2.26E+02,3.54E+02
5.524,1.19E+02,2.26E+02,3.54E+02
5.527,1.18E+02,2.25E+02,3.54E+02
5.53,1.18E+02,2.25E+02,3.54E+02
5.533,1.18E+02,2.25E+02,3.53E+02
5.536,1.18E+02,2.25E+02,3.53E+02
5.539,1.18E+02,2.25E+02,3.53E+02
5.542,1.18E+02,2.25E+02,3.53E+02
5.545,1.18E+02,2.25E+02,3.53E+02
5.548,1.18E+02,2.24E+02,3.52E+02
5.551,1.18E+02,2.24E+02,3.52E+02
5.554,1.18E+02,2.24E+02,3.52E+02
5.557,1.18E+02,2.24E+02,3.52E+02
5.56,1.18E+02,2.24E+02,3.52E+02
5.563,1.18E+02,2.24E+02,3.51E+02
5.566,1.17E+02,2.24E+02,3.51E+02
5.569,1.17E+02,2.23E+02,3.51E+02
5.572,1.17E+02,2.23E+02,3.51E+02
5.575,1.17E+02,2.23E+02,3.51E+02
5.578,1.17E+02,2.23E+02,3.50E+02
5.581,1.17E+02,2.23E+02,3.50E+02
5.584,1.17E+02,2.23E+02,3.50E+02
5.587,1.17E+02,2.23E+02,3.50E+02
5.59,1.17E+02,2.22E+02,3.49E+02
5.593,1.17E+02,2.22E+02,3.49E+02
5.596,1.17E+02,2.22E+02,3.49E+02
5.599,1.17E+02,2.22E+02,3.49E+02
5.602,1.17E+02,2.22E+02,3.49E+02
5.605,1.16E+02,2.22E+02,3.48E+02
5.608,1.16E+02,2.22E+02,3.48E+02
5.611,1.16E+02,2.22E+02,3.48E+02
5.614,1.16E+02,2.21E+02,3.48E+02
5.617,1.16E+02,2.21E+02,3.48E+02
5.62,1.16E+02,2.21E+02,3.47E+02
5.623,1.16E+02,2.21E+02,3.47E+02
5.626,1.16E+02,2.21E+02,3.47E+02
5.629,1.16E+02,2.21E+02,3.47E+02
5.632,1.16E+02,2.21E+02,3.47E+02
5.635,1.16E+02,2.20E+02,3.46E+02
5.638,1.16E+02,2.20E+02,3.46E+02
5.641,1.16E+02,2.20E+02,3.46E+02
5.644,1.15E+02,2.20E+02,3.46E+02
5.647,1.15E+02,2.20E+02,3.45E+02
5.65,1.15E+02,2.20E+02,3.45E+02
5.653,1.15E+02,2.20E+02,3.45E+02
5.656,1.15E+02,2.19E+02,3.45E+02
5.659,1.15E+02,2.19E+02,3.45E+02
5.662,1.15E+02,2.19E+02,3.44E+02
5.665,1.15E+02,2.19E+02,3.44E+02
5.668,1.15E+02,2.19E+02,3.44E+02
5.671,1.15E+02,2.19E+02,3.44E+02
5.674,1.15E+02,2.19E+02,3.44E+02
5.677,1.15E+02,2.19E+02,3.43E+02
5.68,1.15E+02,2.18E+02,3.43E+02
5.683,1.15E+02,2.18E+02,3.43E+02
5.686,1.14E+02,2.18E+02,3.43E+02
5.689,1.14E+02,2.18E+02,3.43E+02
5.692,1.14E+02,2.18E+02,3.42E+02
5.695,1.14E+02,2.18E+02,3.42E+02
5.698,1.14E+02,2.18E+02,3.42E+02
5.701,1.14E+02,2.17E+02,3.42E+02
5.704,1.14E+02,2.17E+02,3.42E+02
5.707,1.14E+02,2.17E+02,3.41E+02
5.71,1.14E+02,2.17E+02,3.41E+02
5.713,1.14E+02,2.17E+02,3.41E+02
5.716,1.14E+02,2.17E+02,3.41E+02
5.719,1.14E+02,2.17E+02,3.41E+02
5.722,1.14E+02,2.17E+02,3.40E+02
5.725,1.14E+02,2.16E+02,3.40E+02
5.728,1.13E+02,2.16E+02,3.40E+02
5.731,1.13E+02,2.16E+02,3.40E+02
5.734,1.13E+02,2.16E+02,3.40E+02
5.737,1.13E+02,2.16E+02,3.39E+02
5.74,1.13E+02,2.16E+02,3.39E+02
5.743,1.13E+02,2.16E+02,3.39E+02
5.746,1.13E+02,2.15E+02,3.39E+02
5.749,1.13E+02,2.15E+02,3.39E+02
5.752,1.13E+02,2.15E+02,3.38E+02
5.755,1.13E+02,2.15E+02,3.38E+02
5.758,1.13E+02,2.15E+02,3.38E+02
5.761,1.13E+02,2.15E+02,3.38E+02
5.764,1.13E+02,2.15E+02,3.38E+02
5.767,1.13E+02,2.15E+02,3.37E+02
5.77,1.12E+02,2.14E+02,3.37E+02
5.773,1.12E+02,2.14E+02,3.37E+02
5.776,1.12E+02,2.14E+02,3.37E+02
5.779,1.12E+02,2.14E+02,3.37E+02
5.782,1.12E+02,2.14E+02,3.36E+02
5.785,1.12E+02,2.14E+02,3.36E+02
5.788,1.12E+02,2.14E+02,3.36E+02
5.791,1.12E+02,2.14E+02,3.36E+02
5.794,1.12E+02,2.13E+02,3.36E+02
5.797,1.12E+02,2.13E+02,3.35E+02
5.8,1.12E+02,2.13E+02,3.35E+02
5.803,1.12E+02,2.13E+02,3.35E+02
5.806,1.12E+02,2.13E+02,3.35E+02
5.809,1.12E+02,2.13E+02,3.35E+02
5.812,1.11E+02,2.13E+02,3.34E+02
5.815,1.11E+02,2.13E+02,3.34E+02
5.818,1.11E+02,2.12E+02,3.34E+02
5.821,1.11E+02,2.12E+02,3.34E+02
5.824,1.11E+02,2.12E+02,3.34E+02
5.827,1.11E+02,2.12E+02,3.33E+02
5.83,1.11E+02,2.12E+02,3.33E+02
5.833,1.11E+02,2.12E+02,3.33E+02
5.836,1.11E+02,2.12E+02,3.33E+02
5.839,1.11E+02,2.12E+02,3.33E+02
5.842,1.11E+02,2.11E+02,3.32E+02
5.845,1.11E+02,2.11E+02,3.32E+02
5.848,1.11E+02,2.11E+02,3.32E+02
5.851,1.11E+02,2.11E+02,3.32E+02
5.854,1.11E+02,2.11E+02,3.32E+02
5.857,1.10E+02,2.11E+02,3.32E+02
5.86,1.10E+02,2.11E+02,3.31E+02
5.863,1.10E+02,2.10E+02,3.31E+02
5.866,1.10E+02,2.10E+02,3.31E+02
5.869,1.10E+02,2.10E+02,3.31E+02
5.872,1.10E+02,2.10E+02,3.31E+02
5.875,1.10E+02,2.10E+02,3.30E+02
5.878,1.10E+02,2.10E+02,3.30E+02
5.881,1.10E+02,2.10E+02,3.30E+02
5.884,1.10E+02,2.10E+02,3.30E+02
5.887,1.10E+02,2.09E+02,3.30E+02
5.89,1.10E+02,2.09E+02,3.29E+02
5.893,1.10E+02,2.09E+02,3.29E+02
5.896,1.10E+02,2.09E+02,3.29E+02
5.899,1.09E+02,2.09E+02,3.29E+02
5.902,1.09E+02,2.09E+02,3.29E+02
5.905,1.09E+02,2.09E+02,3.28E+02
5.908,1.09E+02,2.09E+02,3.28E+02
5.911,1.09E+02,2.09E+02,3.28E+02
5.914,1.09E+02,2.08E+02,3.28E+02
5.917,1.09E+02,2.08E+02,3.28E+02
5.92,1.09E+02,2.08E+02,3.28E+02
5.923,1.09E+02,2.08E+02,3.27E+02
5.926,1.09E+02,2.08E+02,3.27E+02
5.929,1.09E+02,2.08E+02,3.27E+02
5.932,1.09E+02,2.08E+02,3.27E+02
5.935,1.09E+02,2.08E+02,3.27E+02
5.938,1.09E+02,2.07E+02,3.26E+02
5.941,1.09E+02,2.07E+02,3.26E+02
5.944,1.08E+02,2.07E+02,3.26E+02
5.947,1.08E+02,2.07E+02,3.26E+02
5.95,1.08E+02,2.07E+02,3.26E+02
5.953,1.08E+02,2.07E+02,3.25E+02
5.956,1.08E+02,2.07E+02,3.25E+02
5.959,1.08E+02,2.07E+02,3.25E+02
5.962,1.08E+02,2.06E+02,3.25E+02
5.965,1.08E+02,2.06E+02,3.25E+02
5.968,1.08E+02,2.06E+02,3.25E+02
5.971,1.08E+02,2.06E+02,3.24E+02
5.974,1.08E+02,2.06E+02,3.24E+02
5.977,1.08E+02,2.06E+02,3.24E+02
5.98,1.08E+02,2.06E+02,3.24E+02
5.983,1.08E+02,2.06E+02,3.24E+02
5.986,1.08E+02,2.05E+02,3.23E+02
5.989,1.08E+02,2.05E+02,3.23E+02
5.992,1.07E+02,2.05E+02,3.23E+02
5.995,1.07E+02,2.05E+02,3.23E+02
5.998,1.07E+02,2.05E+02,3.23E+02
6.001,1.07E+02,2.05E+02,3.22E+02
6.004,1.07E+02,2.05E+02,3.22E+02
6.007,1.07E+02,2.05E+02,3.22E+02
6.01,1.07E+02,2.04E+02,3.22E+02
6.013,1.07E+02,2.04E+02,3.22E+02
6.016,1.07E+02,2.04E+02,3.22E+02
6.019,1.07E+02,2.04E+02,3.21E+02
6.022,1.07E+02,2.04E+02,3.21E+02
6.025,1.07E+02,2.04E+02,3.21E+02
6.028,1.07E+02,2.04E+02,3.21E+02
6.031,1.07E+02,2.04E+02,3.21E+02
6.034,1.07E+02,2.04E+02,3.20E+02
6.037,1.06E+02,2.03E+02,3.20E+02
6.04,1.06E+02,2.03E+02,3.20E+02
6.043,1.06E+02,2.03E+02,3.20E+02
6.046,1.06E+02,2.03E+02,3.20E+02
6.049,1.06E+02,2.03E+02,3.20E+02
6.052,1.06E+02,2.03E+02,3.19E+02
6.055,1.06E+02,2.03E+02,3.19E+02
6.058,1.06E+02,2.03E+02,3.19E+02
6.061,1.06E+02,2.02E+02,3.19E+02
6.064,1.06E+02,2.02E+02,3.19E+02
6.067,1.06E+02,2.02E+02,3.18E+02
6.07,1.06E+02,2.02E+02,3.18E+02
6.073,1.06E+02,2.02E+02,3.18E+02
6.076,1.06E+02,2.02E+02,3.18E+02
6.079,1.06E+02,2.02E+02,3.18E+02
6.082,1.06E+02,2.02E+02,3.18E+02
6.085,1.05E+02,2.02E+02,3.17E+02
6.088,1.05E+02,2.01E+02,3.17E+02
6.091,1.05E+02,2.01E+02,3.17E+02
6.094,1.05E+02,2.01E+02,3.17E+02
6.097,1.05E+02,2.01E+02,3.17E+02
6.1,1.05E+02,2.01E+02,3.17E+02
6.103,1.05E+02,2.01E+02,3.16E+02
6.106,1.05E+02,2.01E+02,3.16E+02
6.109,1.05E+02,2.01E+02,3.16E+02
6.112,1.05E+02,2.00E+02,3.16E+02
6.115,1.05E+02,2.00E+02,3.16E+02
6.118,1.05E+02,2.00E+02,3.15E+02
6.121,1.05E+02,2.00E+02,3.15E+02
6.124,1.05E+02,2.00E+02,3.15E+02
6.127,1.05E+02,2.00E+02,3.15E+02
6.13,1.05E+02,2.00E+02,3.15E+02
6.133,1.04E+02,2.00E+02,3.15E+02
6.136,1.04E+02,2.00E+02,3.14E+02
6.139,1.04E+02,1.99E+02,3.14E+02
6.142,1.04E+02,1.99E+02,3.14E+02
6.145,1.04E+02,1.99E+02,3.14E+02
6.148,1.04E+02,1.99E+02,3.14E+02
6.151,1.04E+02,1.99E+02,3.14E+02
6.154,1.04E+02,1.99E+02,3.13E+02
6.157,1.04E+02,1.99E+02,3.13E+02
6.16,1.04E+02,1.99E+02,3.13E+02
6.163,1.04E+02,1.99E+02,3.13E+02
6.166,1.04E+02,1.98E+02,3.13E+02
6.169,1.04E+02,1.98E+02,3.12E+02
6.172,1.04E+02,1.98E+02,3.12E+02
6.175,1.04E+02,1.98E+02,3.12E+02
6.178,1.04E+02,1.98E+02,3.12E+02
6.181,1.03E+02,1.98E+02,3.12E+02
6.184,1.03E+02,1.98E+02,3.12E+02
6.187,1.03E+02,1.98E+02,3.11E+02
6.19,1.03E+02,1.98E+02,3.11E+02
6.193,1.03E+02,1.97E+02,3.11E+02
6.196,1.03E+02,1.97E+02,3.11E+02
6.199,1.03E+02,1.97E+02,3.11E+02
6.202,1.03E+02,1.97E+02,3.11E+02
6.205,1.03E+02,1.97E+02,3.10E+02
6.208,1.03E+02,1.97E+02,3.10E+02
6.211,1.03E+02,1.97E+02,3.10E+02
6.214,1.03E+02,1.97E+02,3.10E+02
6.217,1.03E+02,1.97E+02,3.10E+02
6.22,1.03E+02,1.96E+02,3.10E+02
6.223,1.03E+02,1.96E+02,3.09E+02
6.226,1.03E+02,1.96E+02,3.09E+02
6.229,1.02E+02,1.96E+02,3.09E+02
6.232,1.02E+02,1.96E+02,3.09E+02
6.235,1.02E+02,1.96E+02,3.09E+02
6.238,1.02E+02,1.96E+02,3.09E+02
6.241,1.02E+02,1.96E+02,3.08E+02
6.244,1.02E+02,1.96E+02,3.08E+02
6.247,1.02E+02,1.95E+02,3.08E+02
6.25,1.02E+02,1.95E+02,3.08E+02
6.253,1.02E+02,1.95E+02,3.08E+02
6.256,1.02E+02,1.95E+02,3.08E+02
6.259,1.02E+02,1.95E+02,3.07E+02
6.262,1.02E+02,1.95E+02,3.07E+02
6.265,1.02E+02,1.95E+02,3.07E+02
6.268,1.02E+02,1.95E+02,3.07E+02
6.271,1.02E+02,1.95E+02,3.07E+02
6.274,1.02E+02,1.94E+02,3.06E+02
6.277,1.02E+02,1.94E+02,3.06E+02
6.28,1.01E+02,1.94E+02,3.06E+02
6.283,1.01E+02,1.94E+02,3.06E+02
6.286,1.01E+02,1.94E+02,3.06E+02
6.289,1.01E+02,1.94E+02,3.06E+02
6.292,1.01E+02,1.94E+02,3.05E+02
6.295,1.01E+02,1.94E+02,3.05E+02
6.298,1.01E+02,1.94E+02,3.05E+02
6.301,1.01E+02,1.93E+02,3.05E+02
6.304,1.01E+02,1.93E+02,3.05E+02
6.307,1.01E+02,1.93E+02,3.05E+02
6.31,1.01E+02,1.93E+02,3.04E+02
6.313,1.01E+02,1.93E+02,3.04E+02
6.316,1.01E+02,1.93E+02,3.04E+02
6.319,1.01E+02,1.93E+02,3.04E+02
6.322,1.01E+02,1.93E+02,3.04E+02
6.325,1.01E+02,1.93E+02,3.04E+02
6.328,1.01E+02,1.92E+02,3.03E+02
6.331,1.00E+02,1.92E+02,3.03E+02
6.334,1.00E+02,1.92E+02,3.03E+02
6.337,1.00E+02,1.92E+02,3.03E+02
6.34,1.00E+02,1.92E+02,3.03E+02
6.343,1.00E+02,1.92E+02,3.03E+02
6.346,1.00E+02,1.92E+02,3.02E+02
6.349,1.00E+02,1.92E+02,3.02E+02
6.352,1.00E+02,1.92E+02,3.02E+02
6.355,1.00E+02,1.91E+02,3.02E+02
6.358,99.96951896,1.91E+02,3.02E+02
6.361,99.9120662,1.91E+02,3.02E+02
6.364,99.85467171,1.91E+02,3.02E+02
6.367,99.79733542,1.91E+02,3.01E+02
6.37,99.74005724,1.91E+02,3.01E+02
6.373,99.68283712,1.91E+02,3.01E+02
6.376,99.62567497,1.91E+02,3.01E+02
6.379,99.56857074,1.91E+02,3.01E+02
6.382,99.51152434,1.91E+02,3.01E+02
6.385,99.45453571,1.90E+02,3.00E+02
6.388,99.39760478,1.90E+02,3.00E+02
6.391,99.34073147,1.90E+02,3.00E+02
6.394,99.28391571,1.90E+02,3.00E+02
6.397,99.22715744,1.90E+02,3.00E+02
6.4,99.17045659,1.90E+02,3.00E+02
6.403,99.11381308,1.90E+02,2.99E+02
6.406,99.05722684,1.90E+02,2.99E+02
6.409,99.0006978,1.90E+02,2.99E+02
6.412,98.9442259,1.89E+02,2.99E+02
6.415,98.88781107,1.89E+02,2.99E+02
6.418,98.83145323,1.89E+02,2.99E+02
6.421,98.77515231,1.89E+02,2.98E+02
6.424,98.71890825,1.89E+02,2.98E+02
6.427,98.66272098,1.89E+02,2.98E+02
6.43,98.60659043,1.89E+02,2.98E+02
6.433,98.55051653,1.89E+02,2.98E+02
6.436,98.4944992,1.89E+02,2.98E+02
6.439,98.4385384,1.89E+02,2.97E+02
6.442,98.38263403,1.88E+02,2.97E+02
6.445,98.32678604,1.88E+02,2.97E+02
6.448,98.27099436,1.88E+02,2.97E+02
6.451,98.21525891,1.88E+02,2.97E+02
6.454,98.15957964,1.88E+02,2.97E+02
6.457,98.10395647,1.88E+02,2.97E+02
6.46,98.04838933,1.88E+02,2.96E+02
6.463,97.99287817,1.88E+02,2.96E+02
6.466,97.9374229,1.88E+02,2.96E+02
6.469,97.88202347,1.87E+02,2.96E+02
6.472,97.8266798,1.87E+02,2.96E+02
6.475,97.77139183,1.87E+02,2.96E+02
6.478,97.7161595,1.87E+02,2.95E+02
6.481,97.66098273,1.87E+02,2.95E+02
6.484,97.60586145,1.87E+02,2.95E+02
6.487,97.55079561,1.87E+02,2.95E+02
6.49,97.49578513,1.87E+02,2.95E+02
6.493,97.44082996,1.87E+02,2.95E+02
6.496,97.38593001,1.87E+02,2.94E+02
6.499,97.33108523,1.86E+02,2.94E+02
6.502,97.27629555,1.86E+02,2.94E+02
6.505,97.22156091,1.86E+02,2.94E+02
6.508,97.16688123,1.86E+02,2.94E+02
6.511,97.11225646,1.86E+02,2.94E+02
6.514,97.05768652,1.86E+02,2.94E+02
6.517,97.00317136,1.86E+02,2.93E+02
6.52,96.9487109,1.86E+02,2.93E+02
6.523,96.89430509,1.86E+02,2.93E+02
6.526,96.83995385,1.86E+02,2.93E+02
6.529,96.78565712,1.85E+02,2.93E+02
6.532,96.73141484,1.85E+02,2.93E+02
6.535,96.67722694,1.85E+02,2.92E+02
6.538,96.62309336,1.85E+02,2.92E+02
6.541,96.56901403,1.85E+02,2.92E+02
6.544,96.51498889,1.85E+02,2.92E+02
6.547,96.46101788,1.85E+02,2.92E+02
6.55,96.40710092,1.85E+02,2.92E+02
6.553,96.35323796,1.85E+02,2.91E+02
6.556,96.29942893,1.85E+02,2.91E+02
6.559,96.24567378,1.84E+02,2.91E+02
6.562,96.19197242,1.84E+02,2.91E+02
6.565,96.13832481,1.84E+02,2.91E+02
6.568,96.08473087,1.84E+02,2.91E+02
6.571,96.03119055,1.84E+02,2.91E+02
6.574,95.97770378,1.84E+02,2.90E+02
6.577,95.9242705,1.84E+02,2.90E+02
6.58,95.87089065,1.84E+02,2.90E+02
6.583,95.81756415,1.84E+02,2.90E+02
6.586,95.76429096,1.84E+02,2.90E+02
6.589,95.711071,1.83E+02,2.90E+02
6.592,95.65790422,1.83E+02,2.89E+02
6.595,95.60479055,1.83E+02,2.89E+02
6.598,95.55172992,1.83E+02,2.89E+02
6.601,95.49872229,1.83E+02,2.89E+02
6.604,95.44576758,1.83E+02,2.89E+02
6.607,95.39286573,1.83E+02,2.89E+02
6.61,95.34001669,1.83E+02,2.89E+02
6.613,95.28722039,1.83E+02,2.88E+02
6.616,95.23447676,1.83E+02,2.88E+02
6.619,95.18178575,1.82E+02,2.88E+02
6.622,95.12914729,1.82E+02,2.88E+02
6.625,95.07656133,1.82E+02,2.88E+02
6.628,95.0240278,1.82E+02,2.88E+02
6.631,94.97154664,1.82E+02,2.88E+02
6.634,94.9191178,1.82E+02,2.87E+02
6.637,94.8667412,1.82E+02,2.87E+02
6.64,94.81441679,1.82E+02,2.87E+02
6.643,94.76214451,1.82E+02,2.87E+02
6.646,94.70992429,1.82E+02,2.87E+02
6.649,94.65775609,1.81E+02,2.87E+02
6.652,94.60563983,1.81E+02,2.86E+02
6.655,94.55357545,1.81E+02,2.86E+02
6.658,94.5015629,1.81E+02,2.86E+02
6.661,94.44960212,1.81E+02,2.86E+02
6.664,94.39769305,1.81E+02,2.86E+02
6.667,94.34583562,1.81E+02,2.86E+02
6.67,94.29402978,1.81E+02,2.86E+02
6.673,94.24227546,1.81E+02,2.85E+02
6.676,94.19057261,1.81E+02,2.85E+02
6.679,94.13892117,1.80E+02,2.85E+02
6.682,94.08732108,1.80E+02,2.85E+02
6.685,94.03577228,1.80E+02,2.85E+02
6.688,93.98427471,1.80E+02,2.85E+02
6.691,93.93282831,1.80E+02,2.85E+02
6.694,93.88143303,1.80E+02,2.84E+02
6.697,93.83008879,1.80E+02,2.84E+02
6.7,93.77879556,1.80E+02,2.84E+02
6.703,93.72755326,1.80E+02,2.84E+02
6.706,93.67636184,1.80E+02,2.84E+02
6.709,93.62522123,1.80E+02,2.84E+02
6.712,93.57413139,1.79E+02,2.83E+02
6.715,93.52309225,1.79E+02,2.83E+02
6.718,93.47210376,1.79E+02,2.83E+02
6.721,93.42116586,1.79E+02,2.83E+02
6.724,93.37027848,1.79E+02,2.83E+02
6.727,93.31944158,1.79E+02,2.83E+02
6.73,93.26865509,1.79E+02,2.83E+02
6.733,93.21791895,1.79E+02,2.82E+02
6.736,93.16723312,1.79E+02,2.82E+02
6.739,93.11659753,1.79E+02,2.82E+02
6.742,93.06601212,1.78E+02,2.82E+02
6.745,93.01547684,1.78E+02,2.82E+02
6.748,92.96499162,1.78E+02,2.82E+02
6.751,92.91455643,1.78E+02,2.82E+02
6.754,92.86417118,1.78E+02,2.81E+02
6.757,92.81383584,1.78E+02,2.81E+02
6.76,92.76355034,1.78E+02,2.81E+02
6.763,92.71331463,1.78E+02,2.81E+02
6.766,92.66312864,1.78E+02,2.81E+02
6.769,92.61299233,1.78E+02,2.81E+02
6.772,92.56290564,1.78E+02,2.81E+02
6.775,92.51286851,1.77E+02,2.80E+02
6.778,92.46288088,1.77E+02,2.80E+02
6.781,92.4129427,1.77E+02,2.80E+02
6.784,92.36305391,1.77E+02,2.80E+02
6.787,92.31321446,1.77E+02,2.80E+02
6.79,92.2634243,1.77E+02,2.80E+02
6.793,92.21368335,1.77E+02,2.80E+02
6.796,92.16399158,1.77E+02,2.79E+02
6.799,92.11434893,1.77E+02,2.79E+02
6.802,92.06475533,1.77E+02,2.79E+02
6.805,92.01521073,1.76E+02,2.79E+02
6.808,91.96571509,1.76E+02,2.79E+02
6.811,91.91626834,1.76E+02,2.79E+02
6.814,91.86687043,1.76E+02,2.79E+02
6.817,91.8175213,1.76E+02,2.78E+02
6.82,91.76822091,1.76E+02,2.78E+02
6.823,91.71896918,1.76E+02,2.78E+02
6.826,91.66976608,1.76E+02,2.78E+02
6.829,91.62061155,1.76E+02,2.78E+02
6.832,91.57150552,1.76E+02,2.78E+02
6.835,91.52244795,1.76E+02,2.78E+02
6.838,91.47343879,1.75E+02,2.77E+02
6.841,91.42447797,1.75E+02,2.77E+02
6.844,91.37556545,1.75E+02,2.77E+02
6.847,91.32670117,1.75E+02,2.77E+02
6.85,91.27788508,1.75E+02,2.77E+02
6.853,91.22911712,1.75E+02,2.77E+02
6.856,91.18039724,1.75E+02,2.77E+02
6.859,91.13172538,1.75E+02,2.76E+02
6.862,91.0831015,1.75E+02,2.76E+02
6.865,91.03452554,1.75E+02,2.76E+02
6.868,90.98599744,1.75E+02,2.76E+02
6.871,90.93751716,1.74E+02,2.76E+02
6.874,90.88908463,1.74E+02,2.76E+02
6.877,90.84069982,1.74E+02,2.76E+02
6.88,90.79236265,1.74E+02,2.75E+02
6.883,90.74407309,1.74E+02,2.75E+02
6.886,90.69583107,1.74E+02,2.75E+02
6.889,90.64763655,1.74E+02,2.75E+02
6.892,90.59948948,1.74E+02,2.75E+02
6.895,90.55138979,1.74E+02,2.75E+02
6.898,90.50333744,1.74E+02,2.75E+02
6.901,90.45533238,1.74E+02,2.74E+02
6.904,90.40737455,1.73E+02,2.74E+02
6.907,90.3594639,1.73E+02,2.74E+02
6.91,90.31160038,1.73E+02,2.74E+02
6.913,90.26378394,1.73E+02,2.74E+02
6.916,90.21601452,1.73E+02,2.74E+02
6.919,90.16829208,1.73E+02,2.74E+02
6.922,90.12061656,1.73E+02,2.73E+02
6.925,90.0729879,1.73E+02,2.73E+02
6.928,90.02540607,1.73E+02,2.73E+02
6.931,89.97787101,1.73E+02,2.73E+02
6.934,89.93038266,1.73E+02,2.73E+02
6.937,89.88294097,1.72E+02,2.73E+02
6.94,89.8355459,1.72E+02,2.73E+02
6.943,89.78819739,1.72E+02,2.72E+02
6.946,89.7408954,1.72E+02,2.72E+02
6.949,89.69363986,1.72E+02,2.72E+02
6.952,89.64643073,1.72E+02,2.72E+02
6.955,89.59926796,1.72E+02,2.72E+02
6.958,89.5521515,1.72E+02,2.72E+02
6.961,89.5050813,1.72E+02,2.72E+02
6.964,89.45805731,1.72E+02,2.72E+02
6.967,89.41107947,1.72E+02,2.71E+02
6.97,89.36414773,1.71E+02,2.71E+02
6.973,89.31726206,1.71E+02,2.71E+02
6.976,89.27042239,1.71E+02,2.71E+02
6.979,89.22362867,1.71E+02,2.71E+02
6.982,89.17688086,1.71E+02,2.71E+02
6.985,89.13017891,1.71E+02,2.71E+02
6.988,89.08352276,1.71E+02,2.70E+02
6.991,89.03691237,1.71E+02,2.70E+02
6.994,88.99034769,1.71E+02,2.70E+02
6.997,88.94382866,1.71E+02,2.70E+02
7,88.89735524,1.71E+02,2.70E+02
7.003,88.85092737,1.71E+02,2.70E+02
7.006,88.80454502,1.70E+02,2.70E+02
7.009,88.75820813,1.70E+02,2.69E+02
7.012,88.71191664,1.70E+02,2.69E+02
7.015,88.66567052,1.70E+02,2.69E+02
7.018,88.61946971,1.70E+02,2.69E+02
7.021,88.57331416,1.70E+02,2.69E+02
7.024,88.52720383,1.70E+02,2.69E+02
7.027,88.48113866,1.70E+02,2.69E+02
7.03,88.43511861,1.70E+02,2.69E+02
7.033,88.38914363,1.70E+02,2.68E+02
7.036,88.34321366,1.70E+02,2.68E+02
7.039,88.29732867,1.69E+02,2.68E+02
7.042,88.2514886,1.69E+02,2.68E+02
7.045,88.2056934,1.69E+02,2.68E+02
7.048,88.15994303,1.69E+02,2.68E+02
7.051,88.11423744,1.69E+02,2.68E+02
7.054,88.06857658,1.69E+02,2.67E+02
7.057,88.0229604,1.69E+02,2.67E+02
7.06,87.97738886,1.69E+02,2.67E+02
7.063,87.9318619,1.69E+02,2.67E+02
7.066,87.88637948,1.69E+02,2.67E+02
7.069,87.84094155,1.69E+02,2.67E+02
7.072,87.79554806,1.69E+02,2.67E+02
7.075,87.75019897,1.68E+02,2.67E+02
7.078,87.70489423,1.68E+02,2.66E+02
7.081,87.65963378,1.68E+02,2.66E+02
7.084,87.61441759,1.68E+02,2.66E+02
7.087,87.56924561,1.68E+02,2.66E+02
7.09,87.52411779,1.68E+02,2.66E+02
7.093,87.47903408,1.68E+02,2.66E+02
7.096,87.43399443,1.68E+02,2.66E+02
7.099,87.3889988,1.68E+02,2.65E+02
7.102,87.34404714,1.68E+02,2.65E+02
7.105,87.29913941,1.68E+02,2.65E+02
7.108,87.25427556,1.67E+02,2.65E+02
7.111,87.20945553,1.67E+02,2.65E+02
7.114,87.16467929,1.67E+02,2.65E+02
7.117,87.11994679,1.67E+02,2.65E+02
7.12,87.07525798,1.67E+02,2.65E+02
7.123,87.03061282,1.67E+02,2.64E+02
7.126,86.98601125,1.67E+02,2.64E+02
7.129,86.94145324,1.67E+02,2.64E+02
7.132,86.89693874,1.67E+02,2.64E+02
7.135,86.85246769,1.67E+02,2.64E+02
7.138,86.80804007,1.67E+02,2.64E+02
7.141,86.76365581,1.67E+02,2.64E+02
7.144,86.71931487,1.66E+02,2.64E+02
7.147,86.67501721,1.66E+02,2.63E+02
7.15,86.63076278,1.66E+02,2.63E+02
7.153,86.58655154,1.66E+02,2.63E+02
7.156,86.54238344,1.66E+02,2.63E+02
7.159,86.49825844,1.66E+02,2.63E+02
7.162,86.45417649,1.66E+02,2.63E+02
7.165,86.41013754,1.66E+02,2.63E+02
7.168,86.36614155,1.66E+02,2.62E+02
7.171,86.32218847,1.66E+02,2.62E+02
7.174,86.27827827,1.66E+02,2.62E+02
7.177,86.23441088,1.66E+02,2.62E+02
7.18,86.19058628,1.65E+02,2.62E+02
7.183,86.14680441,1.65E+02,2.62E+02
7.186,86.10306523,1.65E+02,2.62E+02
7.189,86.0593687,1.65E+02,2.62E+02
7.192,86.01571477,1.65E+02,2.61E+02
7.195,85.97210339,1.65E+02,2.61E+02
7.198,85.92853453,1.65E+02,2.61E+02
7.201,85.88500813,1.65E+02,2.61E+02
7.204,85.84152415,1.65E+02,2.61E+02
7.207,85.79808255,1.65E+02,2.61E+02
7.21,85.75468329,1.65E+02,2.61E+02
7.213,85.71132631,1.65E+02,2.61E+02
7.216,85.66801158,1.64E+02,2.60E+02
7.219,85.62473906,1.64E+02,2.60E+02
7.222,85.58150869,1.64E+02,2.60E+02
7.225,85.53832043,1.64E+02,2.60E+02
7.228,85.49517425,1.64E+02,2.60E+02
7.231,85.45207009,1.64E+02,2.60E+02
7.234,85.40900791,1.64E+02,2.60E+02
7.237,85.36598767,1.64E+02,2.60E+02
7.24,85.32300933,1.64E+02,2.59E+02
7.243,85.28007284,1.64E+02,2.59E+02
7.246,85.23717816,1.64E+02,2.59E+02
7.249,85.19432524,1.64E+02,2.59E+02
7.252,85.15151405,1.63E+02,2.59E+02
7.255,85.10874453,1.63E+02,2.59E+02
7.258,85.06601665,1.63E+02,2.59E+02
7.261,85.02333037,1.63E+02,2.59E+02
7.264,84.98068563,1.63E+02,2.58E+02
7.267,84.9380824,1.63E+02,2.58E+02
7.27,84.89552063,1.63E+02,2.58E+02
7.273,84.85300029,1.63E+02,2.58E+02
7.276,84.81052132,1.63E+02,2.58E+02
7.279,84.76808369,1.63E+02,2.58E+02
7.282,84.72568735,1.63E+02,2.58E+02
7.285,84.68333226,1.63E+02,2.57E+02
7.288,84.64101838,1.62E+02,2.57E+02
7.291,84.59874567,1.62E+02,2.57E+02
7.294,84.55651408,1.62E+02,2.57E+02
7.297,84.51432357,1.62E+02,2.57E+02
7.3,84.4721741,1.62E+02,2.57E+02
7.303,84.43006563,1.62E+02,2.57E+02
7.306,84.38799811,1.62E+02,2.57E+02
7.309,84.3459715,1.62E+02,2.56E+02
7.312,84.30398577,1.62E+02,2.56E+02
7.315,84.26204086,1.62E+02,2.56E+02
7.318,84.22013674,1.62E+02,2.56E+02
7.321,84.17827337,1.62E+02,2.56E+02
7.324,84.1364507,1.62E+02,2.56E+02
7.327,84.09466869,1.61E+02,2.56E+02
7.33,84.05292731,1.61E+02,2.56E+02
7.333,84.0112265,1.61E+02,2.56E+02
7.336,83.96956623,1.61E+02,2.55E+02
7.339,83.92796781,1.61E+02,2.55E+02
7.342,83.8864571,1.61E+02,2.55E+02
7.345,83.84496474,1.61E+02,2.55E+02
7.348,83.80349774,1.61E+02,2.55E+02
7.351,83.76206084,1.61E+02,2.55E+02
7.354,83.72065728,1.61E+02,2.55E+02
7.357,83.67928924,1.61E+02,2.55E+02
7.36,83.63795818,1.61E+02,2.54E+02
7.363,83.5966651,1.60E+02,2.54E+02
7.366,83.55541065,1.60E+02,2.54E+02
7.369,83.51419527,1.60E+02,2.54E+02
7.372,83.47301924,1.60E+02,2.54E+02
7.375,83.43188275,1.60E+02,2.54E+02
7.378,83.3907859,1.60E+02,2.54E+02
7.381,83.34972876,1.60E+02,2.54E+02
7.384,83.30871136,1.60E+02,2.53E+02
7.387,83.2677337,1.60E+02,2.53E+02
7.39,83.22679577,1.60E+02,2.53E+02
7.393,83.18589756,1.60E+02,2.53E+02
7.396,83.14503904,1.60E+02,2.53E+02
7.399,83.10422018,1.60E+02,2.53E+02
7.402,83.06344095,1.59E+02,2.53E+02
7.405,83.02270131,1.59E+02,2.53E+02
7.408,82.98200123,1.59E+02,2.52E+02
7.411,82.94134067,1.59E+02,2.52E+02
7.414,82.90071959,1.59E+02,2.52E+02
7.417,82.86013795,1.59E+02,2.52E+02
7.42,82.81959571,1.59E+02,2.52E+02
7.423,82.77909283,1.59E+02,2.52E+02
7.426,82.73862928,1.59E+02,2.52E+02
7.429,82.69820501,1.59E+02,2.52E+02
7.432,82.65781999,1.59E+02,2.51E+02
7.435,82.61747418,1.59E+02,2.51E+02
7.438,82.57716753,1.59E+02,2.51E+02
7.441,82.53690001,1.58E+02,2.51E+02
7.444,82.49667157,1.58E+02,2.51E+02
7.447,82.45648219,1.58E+02,2.51E+02
7.45,82.41633182,1.58E+02,2.51E+02
7.453,82.37622042,1.58E+02,2.51E+02
7.456,82.33614795,1.58E+02,2.51E+02
7.459,82.29611437,1.58E+02,2.50E+02
7.462,82.25611965,1.58E+02,2.50E+02
7.465,82.21616374,1.58E+02,2.50E+02
7.468,82.17624662,1.58E+02,2.50E+02
7.471,82.13636823,1.58E+02,2.50E+02
7.474,82.09652853,1.58E+02,2.50E+02
7.477,82.0567275,1.58E+02,2.50E+02
7.48,82.0169651,1.57E+02,2.50E+02
7.483,81.97724127,1.57E+02,2.49E+02
7.486,81.937556,1.57E+02,2.49E+02
7.489,81.89790923,1.57E+02,2.49E+02
7.492,81.85830093,1.57E+02,2.49E+02
7.495,81.81873106,1.57E+02,2.49E+02
7.498,81.77919958,1.57E+02,2.49E+02
7.501,81.73970646,1.57E+02,2.49E+02
7.504,81.70025165,1.57E+02,2.49E+02
7.507,81.66083512,1.57E+02,2.48E+02
7.51,81.62145683,1.57E+02,2.48E+02
7.513,81.58211675,1.57E+02,2.48E+02
7.516,81.54281483,1.57E+02,2.48E+02
7.519,81.50355104,1.56E+02,2.48E+02
7.522,81.46432534,1.56E+02,2.48E+02
7.525,81.42513768,1.56E+02,2.48E+02
7.528,81.38598805,1.56E+02,2.48E+02
7.531,81.34687639,1.56E+02,2.48E+02
7.534,81.30780267,1.56E+02,2.47E+02
7.537,81.26876685,1.56E+02,2.47E+02
7.54,81.22976889,1.56E+02,2.47E+02
7.543,81.19080876,1.56E+02,2.47E+02
7.546,81.15188642,1.56E+02,2.47E+02
7.549,81.11300184,1.56E+02,2.47E+02
7.552,81.07415496,1.56E+02,2.47E+02
7.555,81.03534577,1.56E+02,2.47E+02
7.558,80.99657422,1.55E+02,2.46E+02
7.561,80.95784027,1.55E+02,2.46E+02
7.564,80.91914389,1.55E+02,2.46E+02
7.567,80.88048504,1.55E+02,2.46E+02
7.57,80.84186368,1.55E+02,2.46E+02
7.573,80.80327978,1.55E+02,2.46E+02
7.576,80.7647333,1.55E+02,2.46E+02
7.579,80.72622421,1.55E+02,2.46E+02
7.582,80.68775246,1.55E+02,2.46E+02
7.585,80.64931802,1.55E+02,2.45E+02
7.588,80.61092085,1.55E+02,2.45E+02
7.591,80.57256092,1.55E+02,2.45E+02
7.594,80.53423819,1.55E+02,2.45E+02
7.597,80.49595263,1.55E+02,2.45E+02
7.6,80.45770419,1.54E+02,2.45E+02
7.603,80.41949285,1.54E+02,2.45E+02
7.606,80.38131856,1.54E+02,2.45E+02
7.609,80.34318129,1.54E+02,2.45E+02
7.612,80.305081,1.54E+02,2.44E+02
7.615,80.26701766,1.54E+02,2.44E+02
7.618,80.22899124,1.54E+02,2.44E+02
7.621,80.19100168,1.54E+02,2.44E+02
7.624,80.15304897,1.54E+02,2.44E+02
7.627,80.11513306,1.54E+02,2.44E+02
7.63,80.07725392,1.54E+02,2.44E+02
7.633,80.03941151,1.54E+02,2.44E+02
7.636,80.0016058,1.54E+02,2.43E+02
7.639,79.96383675,1.53E+02,2.43E+02
7.642,79.92610432,1.53E+02,2.43E+02
7.645,79.88840849,1.53E+02,2.43E+02
7.648,79.8507492,1.53E+02,2.43E+02
7.651,79.81312644,1.53E+02,2.43E+02
7.654,79.77554016,1.53E+02,2.43E+02
7.657,79.73799033,1.53E+02,2.43E+02
7.66,79.70047691,1.53E+02,2.43E+02
7.663,79.66299987,1.53E+02,2.42E+02
7.666,79.62555917,1.53E+02,2.42E+02
7.669,79.58815478,1.53E+02,2.42E+02
7.672,79.55078667,1.53E+02,2.42E+02
7.675,79.51345479,1.53E+02,2.42E+02
7.678,79.47615911,1.53E+02,2.42E+02
7.681,79.4388996,1.52E+02,2.42E+02
7.684,79.40167622,1.52E+02,2.42E+02
7.687,79.36448894,1.52E+02,2.42E+02
7.69,79.32733772,1.52E+02,2.41E+02
7.693,79.29022254,1.52E+02,2.41E+02
7.696,79.25314334,1.52E+02,2.41E+02
7.699,79.21610011,1.52E+02,2.41E+02
7.702,79.1790928,1.52E+02,2.41E+02
7.705,79.14212138,1.52E+02,2.41E+02
7.708,79.10518581,1.52E+02,2.41E+02
7.711,79.06828607,1.52E+02,2.41E+02
7.714,79.03142211,1.52E+02,2.41E+02
7.717,78.99459391,1.52E+02,2.40E+02
7.72,78.95780142,1.52E+02,2.40E+02
7.723,78.92104462,1.51E+02,2.40E+02
7.726,78.88432347,1.51E+02,2.40E+02
7.729,78.84763793,1.51E+02,2.40E+02
7.732,78.81098797,1.51E+02,2.40E+02
7.735,78.77437357,1.51E+02,2.40E+02
7.738,78.73779467,1.51E+02,2.40E+02
7.741,78.70125126,1.51E+02,2.40E+02
7.744,78.66474329,1.51E+02,2.39E+02
7.747,78.62827074,1.51E+02,2.39E+02
7.75,78.59183356,1.51E+02,2.39E+02
7.753,78.55543173,1.51E+02,2.39E+02
7.756,78.5190652,1.51E+02,2.39E+02
7.759,78.48273396,1.51E+02,2.39E+02
7.762,78.44643796,1.51E+02,2.39E+02
7.765,78.41017717,1.50E+02,2.39E+02
7.768,78.37395155,1.50E+02,2.39E+02
7.771,78.33776108,1.50E+02,2.38E+02
7.774,78.30160572,1.50E+02,2.38E+02
7.777,78.26548543,1.50E+02,2.38E+02
7.78,78.22940019,1.50E+02,2.38E+02
7.783,78.19334996,1.50E+02,2.38E+02
7.786,78.1573347,1.50E+02,2.38E+02
7.789,78.12135439,1.50E+02,2.38E+02
7.792,78.08540898,1.50E+02,2.38E+02
7.795,78.04949846,1.50E+02,2.38E+02
7.798,78.01362278,1.50E+02,2.37E+02
7.801,77.97778191,1.50E+02,2.37E+02
7.804,77.94197581,1.50E+02,2.37E+02
7.807,77.90620447,1.49E+02,2.37E+02
7.81,77.87046783,1.49E+02,2.37E+02
7.813,77.83476588,1.49E+02,2.37E+02
7.816,77.79909857,1.49E+02,2.37E+02
7.819,77.76346588,1.49E+02,2.37E+02
7.822,77.72786777,1.49E+02,2.37E+02
7.825,77.6923042,1.49E+02,2.36E+02
7.828,77.65677516,1.49E+02,2.36E+02
7.831,77.6212806,1.49E+02,2.36E+02
7.834,77.58582048,1.49E+02,2.36E+02
7.837,77.55039479,1.49E+02,2.36E+02
7.84,77.51500349,1.49E+02,2.36E+02
7.843,77.47964653,1.49E+02,2.36E+02
7.846,77.4443239,1.49E+02,2.36E+02
7.849,77.40903556,1.48E+02,2.36E+02
7.852,77.37378148,1.48E+02,2.36E+02
7.855,77.33856163,1.48E+02,2.35E+02
7.858,77.30337596,1.48E+02,2.35E+02
7.861,77.26822446,1.48E+02,2.35E+02
7.864,77.23310708,1.48E+02,2.35E+02
7.867,77.19802381,1.48E+02,2.35E+02
7.87,77.16297459,1.48E+02,2.35E+02
7.873,77.12795942,1.48E+02,2.35E+02
7.876,77.09297824,1.48E+02,2.35E+02
7.879,77.05803103,1.48E+02,2.35E+02
7.882,77.02311776,1.48E+02,2.34E+02
7.885,76.9882384,1.48E+02,2.34E+02
7.888,76.95339291,1.48E+02,2.34E+02
7.891,76.91858126,1.48E+02,2.34E+02
7.894,76.88380342,1.47E+02,2.34E+02
7.897,76.84905937,1.47E+02,2.34E+02
7.9,76.81434906,1.47E+02,2.34E+02
7.903,76.77967247,1.47E+02,2.34E+02
7.906,76.74502956,1.47E+02,2.34E+02
7.909,76.71042031,1.47E+02,2.33E+02
7.912,76.67584468,1.47E+02,2.33E+02
7.915,76.64130264,1.47E+02,2.33E+02
7.918,76.60679416,1.47E+02,2.33E+02
7.921,76.57231921,1.47E+02,2.33E+02
7.924,76.53787775,1.47E+02,2.33E+02
7.927,76.50346977,1.47E+02,2.33E+02
7.93,76.46909522,1.47E+02,2.33E+02
7.933,76.43475407,1.47E+02,2.33E+02
7.936,76.4004463,1.47E+02,2.33E+02
7.939,76.36617187,1.46E+02,2.32E+02
7.942,76.33193075,1.46E+02,2.32E+02
7.945,76.29772291,1.46E+02,2.32E+02
7.948,76.26354832,1.46E+02,2.32E+02
7.951,76.22940695,1.46E+02,2.32E+02
7.954,76.19529876,1.46E+02,2.32E+02
7.957,76.16122374,1.46E+02,2.32E+02
7.96,76.12718184,1.46E+02,2.32E+02
7.963,76.09317304,1.46E+02,2.32E+02
7.966,76.0591973,1.46E+02,2.31E+02
7.969,76.0252546,1.46E+02,2.31E+02
7.972,75.99134491,1.46E+02,2.31E+02
7.975,75.95746818,1.46E+02,2.31E+02
7.978,75.92362441,1.46E+02,2.31E+02
7.981,75.88981354,1.45E+02,2.31E+02
7.984,75.85603556,1.45E+02,2.31E+02
7.987,75.82229043,1.45E+02,2.31E+02
7.99,75.78857812,1.45E+02,2.31E+02
7.993,75.75489861,1.45E+02,2.31E+02
7.996,75.72125186,1.45E+02,2.30E+02
7.999,75.68763784,1.45E+02,2.30E+02
8.002,75.65405652,1.45E+02,2.30E+02
8.005,75.62050787,1.45E+02,2.30E+02
8.008,75.58699187,1.45E+02,2.30E+02
8.011,75.55350848,1.45E+02,2.30E+02
8.014,75.52005767,1.45E+02,2.30E+02
8.017,75.48663941,1.45E+02,2.30E+02
8.02,75.45325367,1.45E+02,2.30E+02
8.023,75.41990043,1.45E+02,2.29E+02
8.026,75.38657965,1.45E+02,2.29E+02
8.029,75.3532913,1.44E+02,2.29E+02
8.032,75.32003536,1.44E+02,2.29E+02
8.035,75.28681179,1.44E+02,2.29E+02
8.038,75.25362056,1.44E+02,2.29E+02
8.041,75.22046165,1.44E+02,2.29E+02
8.044,75.18733503,1.44E+02,2.29E+02
8.047,75.15424066,1.44E+02,2.29E+02
8.05,75.12117851,1.44E+02,2.29E+02
8.053,75.08814856,1.44E+02,2.28E+02
8.056,75.05515078,1.44E+02,2.28E+02
8.059,75.02218514,1.44E+02,2.28E+02
8.062,74.9892516,1.44E+02,2.28E+02
8.065,74.95635015,1.44E+02,2.28E+02
8.068,74.92348075,1.44E+02,2.28E+02
8.071,74.89064336,1.44E+02,2.28E+02
8.074,74.85783797,1.43E+02,2.28E+02
8.077,74.82506454,1.43E+02,2.28E+02
8.08,74.79232305,1.43E+02,2.28E+02
8.083,74.75961346,1.43E+02,2.27E+02
8.086,74.72693574,1.43E+02,2.27E+02
8.089,74.69428988,1.43E+02,2.27E+02
8.092,74.66167583,1.43E+02,2.27E+02
8.095,74.62909357,1.43E+02,2.27E+02
8.098,74.59654306,1.43E+02,2.27E+02
8.101,74.5640243,1.43E+02,2.27E+02
8.104,74.53153723,1.43E+02,2.27E+02
8.107,74.49908184,1.43E+02,2.27E+02
8.11,74.46665809,1.43E+02,2.27E+02
8.113,74.43426596,1.43E+02,2.26E+02
8.116,74.40190542,1.43E+02,2.26E+02
8.119,74.36957644,1.42E+02,2.26E+02
8.122,74.33727899,1.42E+02,2.26E+02
8.125,74.30501304,1.42E+02,2.26E+02
8.128,74.27277856,1.42E+02,2.26E+02
8.131,74.24057553,1.42E+02,2.26E+02
8.134,74.20840392,1.42E+02,2.26E+02
8.137,74.1762637,1.42E+02,2.26E+02
8.14,74.14415484,1.42E+02,2.26E+02
8.143,74.11207731,1.42E+02,2.25E+02
8.146,74.08003108,1.42E+02,2.25E+02
8.149,74.04801613,1.42E+02,2.25E+02
8.152,74.01603243,1.42E+02,2.25E+02
8.155,73.98407995,1.42E+02,2.25E+02
8.158,73.95215865,1.42E+02,2.25E+02
8.161,73.92026853,1.42E+02,2.25E+02
8.164,73.88840954,1.42E+02,2.25E+02
8.167,73.85658165,1.41E+02,2.25E+02
8.17,73.82478485,1.41E+02,2.25E+02
8.173,73.7930191,1.41E+02,2.24E+02
8.176,73.76128437,1.41E+02,2.24E+02
8.179,73.72958063,1.41E+02,2.24E+02
8.182,73.69790787,1.41E+02,2.24E+02
8.185,73.66626605,1.41E+02,2.24E+02
8.188,73.63465514,1.41E+02,2.24E+02
8.191,73.60307511,1.41E+02,2.24E+02
8.194,73.57152594,1.41E+02,2.24E+02
8.197,73.5400076,1.41E+02,2.24E+02
8.2,73.50852007,1.41E+02,2.24E+02
8.203,73.47706331,1.41E+02,2.23E+02
8.206,73.44563729,1.41E+02,2.23E+02
8.209,73.414242,1.41E+02,2.23E+02
8.212,73.3828774,1.41E+02,2.23E+02
8.215,73.35154346,1.40E+02,2.23E+02
8.218,73.32024016,1.40E+02,2.23E+02
8.221,73.28896747,1.40E+02,2.23E+02
8.224,73.25772537,1.40E+02,2.23E+02
8.227,73.22651382,1.40E+02,2.23E+02
8.23,73.1953328,1.40E+02,2.23E+02
8.233,73.16418228,1.40E+02,2.22E+02
8.236,73.13306223,1.40E+02,2.22E+02
8.239,73.10197263,1.40E+02,2.22E+02
8.242,73.07091346,1.40E+02,2.22E+02
8.245,73.03988467,1.40E+02,2.22E+02
8.248,73.00888625,1.40E+02,2.22E+02
8.251,72.97791817,1.40E+02,2.22E+02
8.254,72.9469804,1.40E+02,2.22E+02
8.257,72.91607292,1.40E+02,2.22E+02
8.26,72.8851957,1.40E+02,2.22E+02
8.263,72.8543487,1.39E+02,2.21E+02
8.266,72.82353191,1.39E+02,2.21E+02
8.269,72.7927453,1.39E+02,2.21E+02
8.272,72.76198884,1.39E+02,2.21E+02
8.275,72.73126251,1.39E+02,2.21E+02
8.278,72.70056627,1.39E+02,2.21E+02
8.281,72.66990011,1.39E+02,2.21E+02
8.284,72.63926398,1.39E+02,2.21E+02
8.287,72.60865788,1.39E+02,2.21E+02
8.29,72.57808177,1.39E+02,2.21E+02
8.293,72.54753562,1.39E+02,2.21E+02
8.296,72.51701941,1.39E+02,2.20E+02
8.299,72.48653312,1.39E+02,2.20E+02
8.302,72.45607671,1.39E+02,2.20E+02
8.305,72.42565016,1.39E+02,2.20E+02
8.308,72.39525344,1.39E+02,2.20E+02
8.311,72.36488653,1.38E+02,2.20E+02
8.314,72.3345494,1.38E+02,2.20E+02
8.317,72.30424202,1.38E+02,2.20E+02
8.32,72.27396437,1.38E+02,2.20E+02
8.323,72.24371643,1.38E+02,2.20E+02
8.326,72.21349815,1.38E+02,2.19E+02
8.329,72.18330953,1.38E+02,2.19E+02
8.332,72.15315054,1.38E+02,2.19E+02
8.335,72.12302114,1.38E+02,2.19E+02
8.338,72.09292131,1.38E+02,2.19E+02
8.341,72.06285103,1.38E+02,2.19E+02
8.344,72.03281026,1.38E+02,2.19E+02
8.347,72.00279899,1.38E+02,2.19E+02
8.35,71.97281719,1.38E+02,2.19E+02
8.353,71.94286483,1.38E+02,2.19E+02
8.356,71.91294189,1.38E+02,2.19E+02
8.359,71.88304834,1.38E+02,2.18E+02
8.362,71.85318415,1.37E+02,2.18E+02
8.365,71.8233493,1.37E+02,2.18E+02
8.368,71.79354377,1.37E+02,2.18E+02
8.371,71.76376752,1.37E+02,2.18E+02
8.374,71.73402053,1.37E+02,2.18E+02
8.377,71.70430279,1.37E+02,2.18E+02
8.38,71.67461425,1.37E+02,2.18E+02
8.383,71.6449549,1.37E+02,2.18E+02
8.386,71.61532471,1.37E+02,2.18E+02
8.389,71.58572365,1.37E+02,2.17E+02
8.392,71.5561517,1.37E+02,2.17E+02
8.395,71.52660884,1.37E+02,2.17E+02
8.398,71.49709503,1.37E+02,2.17E+02
8.401,71.46761026,1.37E+02,2.17E+02
8.404,71.4381545,1.37E+02,2.17E+02
8.407,71.40872771,1.37E+02,2.17E+02
8.41,71.37932989,1.36E+02,2.17E+02
8.413,71.349961,1.36E+02,2.17E+02
8.416,71.32062101,1.36E+02,2.17E+02
8.419,71.29130991,1.36E+02,2.17E+02
8.422,71.26202766,1.36E+02,2.16E+02
8.425,71.23277425,1.36E+02,2.16E+02
8.428,71.20354964,1.36E+02,2.16E+02
8.431,71.17435381,1.36E+02,2.16E+02
8.434,71.14518675,1.36E+02,2.16E+02
8.437,71.11604841,1.36E+02,2.16E+02
8.44,71.08693878,1.36E+02,2.16E+02
8.443,71.05785783,1.36E+02,2.16E+02
8.446,71.02880554,1.36E+02,2.16E+02
8.449,70.99978188,1.36E+02,2.16E+02
8.452,70.97078683,1.36E+02,2.16E+02
8.455,70.94182036,1.36E+02,2.15E+02
8.458,70.91288245,1.36E+02,2.15E+02
8.461,70.88397307,1.35E+02,2.15E+02
8.464,70.8550922,1.35E+02,2.15E+02
8.467,70.82623982,1.35E+02,2.15E+02
8.47,70.79741589,1.35E+02,2.15E+02
8.473,70.7686204,1.35E+02,2.15E+02
8.476,70.73985332,1.35E+02,2.15E+02
8.479,70.71111463,1.35E+02,2.15E+02
8.482,70.68240429,1.35E+02,2.15E+02
8.485,70.6537223,1.35E+02,2.14E+02
8.488,70.62506862,1.35E+02,2.14E+02
8.491,70.59642172,1.35E+02,2.14E+02
8.494,70.56776775,1.35E+02,2.14E+02
8.497,70.53916041,1.35E+02,2.14E+02
8.5,70.51059377,1.35E+02,2.14E+02
8.503,70.48206381,1.35E+02,2.14E+02
8.506,70.45356776,1.35E+02,2.14E+02
8.509,70.42510377,1.35E+02,2.14E+02
8.512,70.39667056,1.34E+02,2.14E+02
8.515,70.36826724,1.34E+02,2.14E+02
8.518,70.33989321,1.34E+02,2.13E+02
8.521,70.31154806,1.34E+02,2.13E+02
8.524,70.2832315,1.34E+02,2.13E+02
8.527,70.25494332,1.34E+02,2.13E+02
8.53,70.22668337,1.34E+02,2.13E+02
8.533,70.19845154,1.34E+02,2.13E+02
8.536,70.17024776,1.34E+02,2.13E+02
8.539,70.14207196,1.34E+02,2.13E+02
8.542,70.1139241,1.34E+02,2.13E+02
8.545,70.08580412,1.34E+02,2.13E+02
8.548,70.057712,1.34E+02,2.13E+02
8.551,70.02964771,1.34E+02,2.12E+02
8.554,70.0016112,1.34E+02,2.12E+02
8.557,69.97360247,1.34E+02,2.12E+02
8.56,69.94562147,1.34E+02,2.12E+02
8.563,69.91766818,1.34E+02,2.12E+02
8.566,69.88974259,1.33E+02,2.12E+02
8.569,69.86184466,1.33E+02,2.12E+02
8.572,69.83397437,1.33E+02,2.12E+02
8.575,69.8061317,1.33E+02,2.12E+02
8.578,69.77831662,1.33E+02,2.12E+02
8.581,69.75052911,1.33E+02,2.12E+02
8.584,69.72276915,1.33E+02,2.12E+02
8.587,69.6950367,1.33E+02,2.11E+02
8.59,69.66733176,1.33E+02,2.11E+02
8.593,69.63965429,1.33E+02,2.11E+02
8.596,69.61200428,1.33E+02,2.11E+02
8.599,69.58438169,1.33E+02,2.11E+02
8.602,69.55678651,1.33E+02,2.11E+02
8.605,69.52921871,1.33E+02,2.11E+02
8.608,69.50167826,1.33E+02,2.11E+02
8.611,69.47416516,1.33E+02,2.11E+02
8.614,69.44667936,1.33E+02,2.11E+02
8.617,69.41922086,1.33E+02,2.11E+02
8.62,69.39178962,1.32E+02,2.10E+02
8.623,69.36438562,1.32E+02,2.10E+02
8.626,69.33700884,1.32E+02,2.10E+02
8.629,69.30965926,1.32E+02,2.10E+02
8.632,69.28233686,1.32E+02,2.10E+02
8.635,69.2550416,1.32E+02,2.10E+02
8.638,69.22777347,1.32E+02,2.10E+02
8.641,69.20053245,1.32E+02,2.10E+02
8.644,69.1733185,1.32E+02,2.10E+02
8.647,69.14613162,1.32E+02,2.10E+02
8.65,69.11897177,1.32E+02,2.10E+02
8.653,69.09183893,1.32E+02,2.09E+02
8.656,69.06473309,1.32E+02,2.09E+02
8.659,69.03765421,1.32E+02,2.09E+02
8.662,69.01060228,1.32E+02,2.09E+02
8.665,68.98357726,1.32E+02,2.09E+02
8.668,68.95657915,1.32E+02,2.09E+02
8.671,68.92960791,1.31E+02,2.09E+02
8.674,68.90266353,1.31E+02,2.09E+02
8.677,68.87574598,1.31E+02,2.09E+02
8.68,68.84885524,1.31E+02,2.09E+02
8.683,68.82199128,1.31E+02,2.09E+02
8.686,68.79515409,1.31E+02,2.08E+02
8.689,68.76834364,1.31E+02,2.08E+02
8.692,68.7415599,1.31E+02,2.08E+02
8.695,68.71480286,1.31E+02,2.08E+02
8.698,68.6880725,1.31E+02,2.08E+02
8.701,68.66136879,1.31E+02,2.08E+02
8.704,68.6346917,1.31E+02,2.08E+02
8.707,68.60804122,1.31E+02,2.08E+02
8.71,68.58141733,1.31E+02,2.08E+02
8.713,68.55482,1.31E+02,2.08E+02
8.716,68.5282492,1.31E+02,2.08E+02
8.719,68.50170493,1.31E+02,2.08E+02
8.722,68.47518714,1.31E+02,2.07E+02
8.725,68.44869584,1.31E+02,2.07E+02
8.728,68.42223098,1.30E+02,2.07E+02
8.731,68.39579255,1.30E+02,2.07E+02
8.734,68.36938052,1.30E+02,2.07E+02
8.737,68.34299488,1.30E+02,2.07E+02
8.74,68.31663561,1.30E+02,2.07E+02
8.743,68.29030267,1.30E+02,2.07E+02
8.746,68.26399605,1.30E+02,2.07E+02
8.749,68.23771573,1.30E+02,2.07E+02
8.752,68.21146168,1.30E+02,2.07E+02
8.755,68.18523388,1.30E+02,2.06E+02
8.758,68.15903231,1.30E+02,2.06E+02
8.761,68.13285695,1.30E+02,2.06E+02
8.764,68.10670778,1.30E+02,2.06E+02
8.767,68.08058477,1.30E+02,2.06E+02
8.77,68.05448791,1.30E+02,2.06E+02
8.773,68.02841716,1.30E+02,2.06E+02
8.776,68.00237252,1.30E+02,2.06E+02
8.779,67.97635395,1.30E+02,2.06E+02
8.782,67.95036144,1.29E+02,2.06E+02
8.785,67.92439496,1.29E+02,2.06E+02
8.788,67.89845449,1.29E+02,2.06E+02
8.791,67.87254002,1.29E+02,2.05E+02
8.794,67.84665151,1.29E+02,2.05E+02
8.797,67.82078895,1.29E+02,2.05E+02
8.8,67.79495232,1.29E+02,2.05E+02
8.803,67.76914159,1.29E+02,2.05E+02
8.806,67.74335675,1.29E+02,2.05E+02
8.809,67.71759777,1.29E+02,2.05E+02
8.812,67.69186462,1.29E+02,2.05E+02
8.815,67.6661573,1.29E+02,2.05E+02
8.818,67.64047577,1.29E+02,2.05E+02
8.821,67.61482002,1.29E+02,2.05E+02
8.824,67.58919002,1.29E+02,2.05E+02
8.827,67.56358575,1.29E+02,2.04E+02
8.83,67.5380072,1.29E+02,2.04E+02
8.833,67.51245434,1.29E+02,2.04E+02
8.836,67.48692714,1.29E+02,2.04E+02
8.839,67.4614256,1.28E+02,2.04E+02
8.842,67.43594968,1.28E+02,2.04E+02
8.845,67.41049936,1.28E+02,2.04E+02
8.848,67.38507463,1.28E+02,2.04E+02
8.851,67.35967547,1.28E+02,2.04E+02
8.854,67.33430184,1.28E+02,2.04E+02
8.857,67.30895374,1.28E+02,2.04E+02
8.86,67.28363114,1.28E+02,2.04E+02
8.863,67.25833401,1.28E+02,2.03E+02
8.866,67.23306234,1.28E+02,2.03E+02
8.869,67.20781612,1.28E+02,2.03E+02
8.872,67.1825953,1.28E+02,2.03E+02
8.875,67.15739988,1.28E+02,2.03E+02
8.878,67.13222984,1.28E+02,2.03E+02
8.881,67.10708515,1.28E+02,2.03E+02
8.884,67.08196579,1.28E+02,2.03E+02
8.887,67.05687174,1.28E+02,2.03E+02
8.89,67.03180298,1.28E+02,2.03E+02
8.893,67.00675949,1.28E+02,2.03E+02
8.896,66.98174125,1.27E+02,2.03E+02
8.899,66.95674824,1.27E+02,2.02E+02
8.902,66.93178044,1.27E+02,2.02E+02
8.905,66.90683782,1.27E+02,2.02E+02
8.908,66.88192037,1.27E+02,2.02E+02
8.911,66.85702807,1.27E+02,2.02E+02
8.914,66.83216089,1.27E+02,2.02E+02
8.917,66.80731881,1.27E+02,2.02E+02
8.92,66.78250182,1.27E+02,2.02E+02
8.923,66.75770989,1.27E+02,2.02E+02
8.926,66.732943,1.27E+02,2.02E+02
8.929,66.70820114,1.27E+02,2.02E+02
8.932,66.68348427,1.27E+02,2.02E+02
8.935,66.65879239,1.27E+02,2.01E+02
8.938,66.63412547,1.27E+02,2.01E+02
8.941,66.60948349,1.27E+02,2.01E+02
8.944,66.58486643,1.27E+02,2.01E+02
8.947,66.56027426,1.27E+02,2.01E+02
8.95,66.53570698,1.27E+02,2.01E+02
8.953,66.51116456,1.26E+02,2.01E+02
8.956,66.48664697,1.26E+02,2.01E+02
8.959,66.4621542,1.26E+02,2.01E+02
8.962,66.43768623,1.26E+02,2.01E+02
8.965,66.41324304,1.26E+02,2.01E+02
8.968,66.3888246,1.26E+02,2.01E+02
8.971,66.3644309,1.26E+02,2.00E+02
8.974,66.34006192,1.26E+02,2.00E+02
8.977,66.31571764,1.26E+02,2.00E+02
8.98,66.29139803,1.26E+02,2.00E+02
8.983,66.26710308,1.26E+02,2.00E+02
8.986,66.24283276,1.26E+02,2.00E+02
8.989,66.21858706,1.26E+02,2.00E+02
8.992,66.19436596,1.26E+02,2.00E+02
8.995,66.17016944,1.26E+02,2.00E+02
8.998,66.14599747,1.26E+02,2.00E+02
9.001,66.12185003,1.26E+02,2.00E+02
9.004,66.09772712,1.26E+02,2.00E+02
9.007,66.0736287,1.26E+02,1.99E+02
9.01,66.04955476,1.26E+02,1.99E+02
9.013,66.02550527,1.25E+02,1.99E+02
9.016,66.00148022,1.25E+02,1.99E+02
9.019,65.97747959,1.25E+02,1.99E+02
9.022,65.95350336,1.25E+02,1.99E+02
9.025,65.9295515,1.25E+02,1.99E+02
9.028,65.905624,1.25E+02,1.99E+02
9.031,65.88172084,1.25E+02,1.99E+02
9.034,65.857842,1.25E+02,1.99E+02
9.037,65.83398746,1.25E+02,1.99E+02
9.04,65.81015719,1.25E+02,1.99E+02
9.043,65.78635119,1.25E+02,1.99E+02
9.046,65.76256942,1.25E+02,1.98E+02
9.049,65.73881187,1.25E+02,1.98E+02
9.052,65.71507853,1.25E+02,1.98E+02
9.055,65.69136937,1.25E+02,1.98E+02
9.058,65.66768436,1.25E+02,1.98E+02
9.061,65.6440235,1.25E+02,1.98E+02
9.064,65.62038676,1.25E+02,1.98E+02
9.067,65.59677413,1.25E+02,1.98E+02
9.07,65.57318558,1.25E+02,1.98E+02
9.073,65.54962109,1.24E+02,1.98E+02
9.076,65.52608064,1.24E+02,1.98E+02
9.079,65.50256423,1.24E+02,1.98E+02
9.082,65.47907181,1.24E+02,1.97E+02
9.085,65.45560339,1.24E+02,1.97E+02
9.088,65.43215893,1.24E+02,1.97E+02
9.091,65.40876096,1.24E+02,1.97E+02
9.094,65.38548236,1.24E+02,1.97E+02
9.097,65.36219164,1.24E+02,1.97E+02
9.1,65.33889961,1.24E+02,1.97E+02
9.103,65.31561382,1.24E+02,1.97E+02
9.106,65.29233955,1.24E+02,1.97E+02
9.109,65.26908047,1.24E+02,1.97E+02
9.112,65.24583917,1.24E+02,1.97E+02
9.115,65.22261745,1.24E+02,1.97E+02
9.118,65.19941654,1.24E+02,1.97E+02
9.121,65.17623732,1.24E+02,1.96E+02
9.124,65.15308039,1.24E+02,1.96E+02
9.127,65.12994616,1.24E+02,1.96E+02
9.13,65.10683493,1.24E+02,1.96E+02
9.133,65.08374689,1.23E+02,1.96E+02
9.136,65.06068215,1.23E+02,1.96E+02
9.139,65.03764082,1.23E+02,1.96E+02
9.142,65.01462294,1.23E+02,1.96E+02
9.145,64.99162855,1.23E+02,1.96E+02
9.148,64.96865766,1.23E+02,1.96E+02
9.151,64.94571028,1.23E+02,1.96E+02
9.154,64.92278641,1.23E+02,1.96E+02
9.157,64.89988603,1.23E+02,1.96E+02
9.16,64.87700915,1.23E+02,1.95E+02
9.163,64.85415575,1.23E+02,1.95E+02
9.166,64.8313258,1.23E+02,1.95E+02
9.169,64.80851931,1.23E+02,1.95E+02
9.172,64.78573624,1.23E+02,1.95E+02
9.175,64.76297659,1.23E+02,1.95E+02
9.178,64.74024034,1.23E+02,1.95E+02
9.181,64.71752746,1.23E+02,1.95E+02
9.184,64.69483794,1.23E+02,1.95E+02
9.187,64.67217176,1.23E+02,1.95E+02
9.19,64.64952891,1.23E+02,1.95E+02
9.193,64.62690936,1.22E+02,1.95E+02
9.196,64.60431309,1.22E+02,1.94E+02
9.199,64.5817401,1.22E+02,1.94E+02
9.202,64.55919035,1.22E+02,1.94E+02
9.205,64.53666383,1.22E+02,1.94E+02
9.208,64.51416052,1.22E+02,1.94E+02
9.211,64.49168041,1.22E+02,1.94E+02
9.214,64.46922347,1.22E+02,1.94E+02
9.217,64.44678969,1.22E+02,1.94E+02
9.22,64.42437905,1.22E+02,1.94E+02
9.223,64.40199153,1.22E+02,1.94E+02
9.226,64.37962711,1.22E+02,1.94E+02
9.229,64.35728577,1.22E+02,1.94E+02
9.232,64.3349675,1.22E+02,1.94E+02
9.235,64.31267227,1.22E+02,1.93E+02
9.238,64.29040008,1.22E+02,1.93E+02
9.241,64.26815089,1.22E+02,1.93E+02
9.244,64.24592469,1.22E+02,1.93E+02
9.247,64.22372147,1.22E+02,1.93E+02
9.25,64.2015412,1.22E+02,1.93E+02
9.253,64.17938388,1.22E+02,1.93E+02
9.256,64.15724947,1.21E+02,1.93E+02
9.259,64.13513796,1.21E+02,1.93E+02
9.262,64.11304933,1.21E+02,1.93E+02
9.265,64.09098357,1.21E+02,1.93E+02
9.268,64.06894065,1.21E+02,1.93E+02
9.271,64.04692057,1.21E+02,1.93E+02
9.274,64.02492329,1.21E+02,1.93E+02
9.277,64.00294881,1.21E+02,1.92E+02
9.28,63.9809971,1.21E+02,1.92E+02
9.283,63.95906814,1.21E+02,1.92E+02
9.286,63.93716193,1.21E+02,1.92E+02
9.289,63.91527843,1.21E+02,1.92E+02
9.292,63.89341764,1.21E+02,1.92E+02
9.295,63.87157954,1.21E+02,1.92E+02
9.298,63.8497641,1.21E+02,1.92E+02
9.301,63.82797131,1.21E+02,1.92E+02
9.304,63.80620115,1.21E+02,1.92E+02
9.307,63.7844536,1.21E+02,1.92E+02
9.31,63.76272865,1.21E+02,1.92E+02
9.313,63.74102628,1.21E+02,1.92E+02
9.316,63.71934646,1.21E+02,1.91E+02
9.319,63.69768919,1.21E+02,1.91E+02
9.322,63.67605445,1.20E+02,1.91E+02
9.325,63.65444221,1.20E+02,1.91E+02
9.328,63.63285246,1.20E+02,1.91E+02
9.331,63.61128518,1.20E+02,1.91E+02
9.334,63.58974035,1.20E+02,1.91E+02
9.337,63.56821796,1.20E+02,1.91E+02
9.34,63.54671799,1.20E+02,1.91E+02
9.343,63.52524042,1.20E+02,1.91E+02
9.346,63.50378523,1.20E+02,1.91E+02
9.349,63.48235241,1.20E+02,1.91E+02
9.352,63.46094194,1.20E+02,1.91E+02
9.355,63.4395538,1.20E+02,1.90E+02
9.358,63.41818797,1.20E+02,1.90E+02
9.361,63.39684443,1.20E+02,1.90E+02
9.364,63.37552318,1.20E+02,1.90E+02
9.367,63.35422418,1.20E+02,1.90E+02
9.37,63.33294743,1.20E+02,1.90E+02
9.373,63.3116929,1.20E+02,1.90E+02
9.376,63.29046059,1.20E+02,1.90E+02
9.379,63.26925046,1.20E+02,1.90E+02
9.382,63.24806251,1.20E+02,1.90E+02
9.385,63.22689671,1.19E+02,1.90E+02
9.388,63.20575306,1.19E+02,1.90E+02
9.391,63.18463152,1.19E+02,1.90E+02
9.394,63.16353209,1.19E+02,1.90E+02
9.397,63.14245475,1.19E+02,1.89E+02
9.4,63.12139947,1.19E+02,1.89E+02
9.403,63.10036625,1.19E+02,1.89E+02
9.406,63.07935507,1.19E+02,1.89E+02
9.409,63.0583659,1.19E+02,1.89E+02
9.412,63.03739874,1.19E+02,1.89E+02
9.415,63.01645356,1.19E+02,1.89E+02
9.418,62.99553034,1.19E+02,1.89E+02
9.421,62.97462908,1.19E+02,1.89E+02
9.424,62.95374975,1.19E+02,1.89E+02
9.427,62.93289233,1.19E+02,1.89E+02
9.43,62.91205681,1.19E+02,1.89E+02
9.433,62.89124318,1.19E+02,1.89E+02
9.436,62.87045141,1.19E+02,1.88E+02
9.439,62.84968149,1.19E+02,1.88E+02
9.442,62.82893339,1.19E+02,1.88E+02
9.445,62.80820711,1.19E+02,1.88E+02
9.448,62.78750263,1.19E+02,1.88E+02
9.451,62.76681993,1.18E+02,1.88E+02
9.454,62.74615899,1.18E+02,1.88E+02
9.457,62.7255198,1.18E+02,1.88E+02
9.46,62.70490233,1.18E+02,1.88E+02
9.463,62.68430658,1.18E+02,1.88E+02
9.466,62.66373252,1.18E+02,1.88E+02
9.469,62.64318014,1.18E+02,1.88E+02
9.472,62.62264942,1.18E+02,1.88E+02
9.475,62.60214035,1.18E+02,1.88E+02
9.478,62.58165291,1.18E+02,1.87E+02
9.481,62.56118708,1.18E+02,1.87E+02
9.484,62.54074284,1.18E+02,1.87E+02
9.487,62.52032018,1.18E+02,1.87E+02
9.49,62.49991908,1.18E+02,1.87E+02
9.493,62.47953953,1.18E+02,1.87E+02
9.496,62.4591815,1.18E+02,1.87E+02
9.499,62.43884499,1.18E+02,1.87E+02
9.502,62.41852997,1.18E+02,1.87E+02
9.505,62.39823642,1.18E+02,1.87E+02
9.508,62.37796434,1.18E+02,1.87E+02
9.511,62.35771371,1.18E+02,1.87E+02
9.514,62.3374845,1.18E+02,1.87E+02
9.517,62.3172767,1.18E+02,1.87E+02
9.52,62.2970903,1.17E+02,1.86E+02
9.523,62.27692528,1.17E+02,1.86E+02
9.526,62.25678162,1.17E+02,1.86E+02
9.529,62.23665931,1.17E+02,1.86E+02
9.532,62.21655833,1.17E+02,1.86E+02
9.535,62.19647866,1.17E+02,1.86E+02
9.538,62.17642028,1.17E+02,1.86E+02
9.541,62.15638319,1.17E+02,1.86E+02
9.544,62.13636736,1.17E+02,1.86E+02
9.547,62.11637277,1.17E+02,1.86E+02
9.55,62.09639942,1.17E+02,1.86E+02
9.553,62.07644728,1.17E+02,1.86E+02
9.556,62.05651634,1.17E+02,1.86E+02
9.559,62.03660659,1.17E+02,1.86E+02
9.562,62.01671799,1.17E+02,1.85E+02
9.565,61.99685055,1.17E+02,1.85E+02
9.568,61.97700424,1.17E+02,1.85E+02
9.571,61.95717905,1.17E+02,1.85E+02
9.574,61.93737496,1.17E+02,1.85E+02
9.577,61.91759196,1.17E+02,1.85E+02
9.58,61.89783002,1.17E+02,1.85E+02
9.583,61.87808913,1.17E+02,1.85E+02
9.586,61.85838939,1.16E+02,1.85E+02
9.589,61.83873642,1.16E+02,1.85E+02
9.592,61.8190905,1.16E+02,1.85E+02
9.595,61.79945582,1.16E+02,1.85E+02
9.598,61.77983531,1.16E+02,1.85E+02
9.601,61.760231,1.16E+02,1.85E+02
9.604,61.74064431,1.16E+02,1.84E+02
9.607,61.72107623,1.16E+02,1.84E+02
9.61,61.70152744,1.16E+02,1.84E+02
9.613,61.68199842,1.16E+02,1.84E+02
9.616,61.66248948,1.16E+02,1.84E+02
9.619,61.64300085,1.16E+02,1.84E+02
9.622,61.62353269,1.16E+02,1.84E+02
9.625,61.60408508,1.16E+02,1.84E+02
9.628,61.5846581,1.16E+02,1.84E+02
9.631,61.56525179,1.16E+02,1.84E+02
9.634,61.54586617,1.16E+02,1.84E+02
9.637,61.52650124,1.16E+02,1.84E+02
9.64,61.50715703,1.16E+02,1.84E+02
9.643,61.48783351,1.16E+02,1.84E+02
9.646,61.4685307,1.16E+02,1.83E+02
9.649,61.44924857,1.16E+02,1.83E+02
9.652,61.42998711,1.16E+02,1.83E+02
9.655,61.41074632,1.15E+02,1.83E+02
9.658,61.39152618,1.15E+02,1.83E+02
9.661,61.37232667,1.15E+02,1.83E+02
9.664,61.35314778,1.15E+02,1.83E+02
9.667,61.3339895,1.15E+02,1.83E+02
9.67,61.31485181,1.15E+02,1.83E+02
9.673,61.2957347,1.15E+02,1.83E+02
9.676,61.27663815,1.15E+02,1.83E+02
9.679,61.25756214,1.15E+02,1.83E+02
9.682,61.23850666,1.15E+02,1.83E+02
9.685,61.21947169,1.15E+02,1.83E+02
9.688,61.20045722,1.15E+02,1.83E+02
9.691,61.18146324,1.15E+02,1.82E+02
9.694,61.16248972,1.15E+02,1.82E+02
9.697,61.14353665,1.15E+02,1.82E+02
9.7,61.12460402,1.15E+02,1.82E+02
9.703,61.10569181,1.15E+02,1.82E+02
9.706,61.08680001,1.15E+02,1.82E+02
9.709,61.06792859,1.15E+02,1.82E+02
9.712,61.04907755,1.15E+02,1.82E+02
9.715,61.03024687,1.15E+02,1.82E+02
9.718,61.01143653,1.15E+02,1.82E+02
9.721,60.99264652,1.15E+02,1.82E+02
9.724,60.97387682,1.15E+02,1.82E+02
9.727,60.95512742,1.14E+02,1.82E+02
9.73,60.9363983,1.14E+02,1.82E+02
9.733,60.91768945,1.14E+02,1.81E+02
9.736,60.89900085,1.14E+02,1.81E+02
9.739,60.88033249,1.14E+02,1.81E+02
9.742,60.86168434,1.14E+02,1.81E+02
9.745,60.8430564,1.14E+02,1.81E+02
9.748,60.82444865,1.14E+02,1.81E+02
9.751,60.80586108,1.14E+02,1.81E+02
9.754,60.78729366,1.14E+02,1.81E+02
9.757,60.7687464,1.14E+02,1.81E+02
9.76,60.75021925,1.14E+02,1.81E+02
9.763,60.73171223,1.14E+02,1.81E+02
9.766,60.7132253,1.14E+02,1.81E+02
9.769,60.69475846,1.14E+02,1.81E+02
9.772,60.67631168,1.14E+02,1.81E+02
9.775,60.65788496,1.14E+02,1.81E+02
9.778,60.63947828,1.14E+02,1.80E+02
9.781,60.62109162,1.14E+02,1.80E+02
9.784,60.60272497,1.14E+02,1.80E+02
9.787,60.58437831,1.14E+02,1.80E+02
9.79,60.56605163,1.14E+02,1.80E+02
9.793,60.54774491,1.14E+02,1.80E+02
9.796,60.52945814,1.14E+02,1.80E+02
9.799,60.51119131,1.13E+02,1.80E+02
9.802,60.49294439,1.13E+02,1.80E+02
9.805,60.47471737,1.13E+02,1.80E+02
9.808,60.45651025,1.13E+02,1.80E+02
9.811,60.438323,1.13E+02,1.80E+02
9.814,60.4201556,1.13E+02,1.80E+02
9.817,60.40200805,1.13E+02,1.80E+02
9.82,60.38388033,1.13E+02,1.80E+02
9.823,60.36577242,1.13E+02,1.79E+02
9.826,60.34768431,1.13E+02,1.79E+02
9.829,60.32961599,1.13E+02,1.79E+02
9.832,60.31156743,1.13E+02,1.79E+02
9.835,60.29353863,1.13E+02,1.79E+02
9.838,60.27552957,1.13E+02,1.79E+02
9.841,60.25754023,1.13E+02,1.79E+02
9.844,60.23957061,1.13E+02,1.79E+02
9.847,60.22162068,1.13E+02,1.79E+02
9.85,60.20369043,1.13E+02,1.79E+02
9.853,60.18577984,1.13E+02,1.79E+02
9.856,60.16788891,1.13E+02,1.79E+02
9.859,60.15001761,1.13E+02,1.79E+02
9.862,60.13216594,1.13E+02,1.79E+02
9.865,60.11433387,1.13E+02,1.79E+02
9.868,60.0965214,1.13E+02,1.78E+02
9.871,60.0787285,1.13E+02,1.78E+02
9.874,60.06095517,1.12E+02,1.78E+02
9.877,60.04320139,1.12E+02,1.78E+02
9.88,60.02546714,1.12E+02,1.78E+02
9.883,60.00775241,1.12E+02,1.78E+02
9.886,59.99005718,1.12E+02,1.78E+02
9.889,59.97238145,1.12E+02,1.78E+02
9.892,59.95472519,1.12E+02,1.78E+02
9.895,59.93708839,1.12E+02,1.78E+02
9.898,59.91947104,1.12E+02,1.78E+02
9.901,59.90187313,1.12E+02,1.78E+02
9.904,59.88429463,1.12E+02,1.78E+02
9.907,59.86673553,1.12E+02,1.78E+02
9.91,59.84919583,1.12E+02,1.78E+02
9.913,59.8316755,1.12E+02,1.77E+02
9.916,59.81417452,1.12E+02,1.77E+02
9.919,59.7966929,1.12E+02,1.77E+02
9.922,59.77923061,1.12E+02,1.77E+02
9.925,59.76178763,1.12E+02,1.77E+02
9.928,59.74436396,1.12E+02,1.77E+02
9.931,59.72695958,1.12E+02,1.77E+02
9.934,59.70957447,1.12E+02,1.77E+02
9.937,59.69220862,1.12E+02,1.77E+02
9.94,59.67486201,1.12E+02,1.77E+02
9.943,59.65753464,1.12E+02,1.77E+02
9.946,59.64022649,1.12E+02,1.77E+02
9.949,59.62293754,1.11E+02,1.77E+02
9.952,59.60566777,1.11E+02,1.77E+02
9.955,59.58841719,1.11E+02,1.77E+02
9.958,59.57118576,1.11E+02,1.76E+02
9.961,59.55397348,1.11E+02,1.76E+02
9.964,59.53678033,1.11E+02,1.76E+02
9.967,59.51960629,1.11E+02,1.76E+02
9.97,59.50245137,1.11E+02,1.76E+02
9.973,59.48531553,1.11E+02,1.76E+02
9.976,59.46819877,1.11E+02,1.76E+02
9.979,59.45110106,1.11E+02,1.76E+02
9.982,59.43402241,1.11E+02,1.76E+02
9.985,59.41696279,1.11E+02,1.76E+02
9.988,59.39992219,1.11E+02,1.76E+02
9.991,59.38290059,1.11E+02,1.76E+02
9.994,59.36589799,1.11E+02,1.76E+02
9.997,59.34891436,1.11E+02,1.76E+02
10,59.3319497,1.11E+02,1.76E+02
10.003,59.31500398,1.11E+02,1.76E+02
10.006,59.2980772,1.11E+02,1.75E+02
10.009,59.28116934,1.11E+02,1.75E+02
10.012,59.26428039,1.11E+02,1.75E+02
10.015,59.24741033,1.11E+02,1.75E+02
10.018,59.23055915,1.11E+02,1.75E+02
10.021,59.21372684,1.11E+02,1.75E+02
10.024,59.19691338,1.10E+02,1.75E+02
10.027,59.18011875,1.10E+02,1.75E+02
10.03,59.16334296,1.10E+02,1.75E+02
10.033,59.14658597,1.10E+02,1.75E+02
10.036,59.12984777,1.10E+02,1.75E+02
10.039,59.11312836,1.10E+02,1.75E+02
10.042,59.09642772,1.10E+02,1.75E+02
10.045,59.07974583,1.10E+02,1.75E+02
10.048,59.06308269,1.10E+02,1.75E+02
10.051,59.04643827,1.10E+02,1.75E+02
10.054,59.02981257,1.10E+02,1.74E+02
10.057,59.01320556,1.10E+02,1.74E+02
10.06,58.99661724,1.10E+02,1.74E+02
10.063,58.9800476,1.10E+02,1.74E+02
10.066,58.96349661,1.10E+02,1.74E+02
10.069,58.94696427,1.10E+02,1.74E+02
10.072,58.93045056,1.10E+02,1.74E+02
10.075,58.91395547,1.10E+02,1.74E+02
10.078,58.89747898,1.10E+02,1.74E+02
10.081,58.88102109,1.10E+02,1.74E+02
10.084,58.86458177,1.10E+02,1.74E+02
10.087,58.84816101,1.10E+02,1.74E+02
10.09,58.8317588,1.10E+02,1.74E+02
10.093,58.81537513,1.10E+02,1.74E+02
10.096,58.79900999,1.10E+02,1.74E+02
10.099,58.78266335,1.10E+02,1.73E+02
10.102,58.76633521,1.09E+02,1.73E+02
10.105,58.75002555,1.09E+02,1.73E+02
10.108,58.73373435,1.09E+02,1.73E+02
10.111,58.71746162,1.09E+02,1.73E+02
10.114,58.70120732,1.09E+02,1.73E+02
10.117,58.68497146,1.09E+02,1.73E+02
10.12,58.66875401,1.09E+02,1.73E+02
10.123,58.65255496,1.09E+02,1.73E+02
10.126,58.6363743,1.09E+02,1.73E+02
10.129,58.62021201,1.09E+02,1.73E+02
10.132,58.60406808,1.09E+02,1.73E+02
10.135,58.58794251,1.09E+02,1.73E+02
10.138,58.57183526,1.09E+02,1.73E+02
10.141,58.55574634,1.09E+02,1.73E+02
10.144,58.53967573,1.09E+02,1.73E+02
10.147,58.52362341,1.09E+02,1.72E+02
10.15,58.50758937,1.09E+02,1.72E+02
10.153,58.4915736,1.09E+02,1.72E+02
10.156,58.47557609,1.09E+02,1.72E+02
10.159,58.45959681,1.09E+02,1.72E+02
10.162,58.44363577,1.09E+02,1.72E+02
10.165,58.42769294,1.09E+02,1.72E+02
10.168,58.41176831,1.09E+02,1.72E+02
10.171,58.39586187,1.09E+02,1.72E+02
10.174,58.3799736,1.09E+02,1.72E+02
10.177,58.3641035,1.09E+02,1.72E+02
10.18,58.34825154,1.09E+02,1.72E+02
10.183,58.33241773,1.08E+02,1.72E+02
10.186,58.31660203,1.08E+02,1.72E+02
10.189,58.30080445,1.08E+02,1.72E+02
10.192,58.28502496,1.08E+02,1.72E+02
10.195,58.26926355,1.08E+02,1.72E+02
10.198,58.25352021,1.08E+02,1.71E+02
10.201,58.23779494,1.08E+02,1.71E+02
10.204,58.2220877,1.08E+02,1.71E+02
10.207,58.2063985,1.08E+02,1.71E+02
10.21,58.19072731,1.08E+02,1.71E+02
10.213,58.17507413,1.08E+02,1.71E+02
10.216,58.15943894,1.08E+02,1.71E+02
10.219,58.14382174,1.08E+02,1.71E+02
10.222,58.12822249,1.08E+02,1.71E+02
10.225,58.1126412,1.08E+02,1.71E+02
10.228,58.09707785,1.08E+02,1.71E+02
10.231,58.08153243,1.08E+02,1.71E+02
10.234,58.06600492,1.08E+02,1.71E+02
10.237,58.05049531,1.08E+02,1.71E+02
10.24,58.03500359,1.08E+02,1.71E+02
10.243,58.01952975,1.08E+02,1.71E+02
10.246,58.00407377,1.08E+02,1.70E+02
10.249,57.98863564,1.08E+02,1.70E+02
10.252,57.97321534,1.08E+02,1.70E+02
10.255,57.95781287,1.08E+02,1.70E+02
10.258,57.94242821,1.08E+02,1.70E+02
10.261,57.92706135,1.08E+02,1.70E+02
10.264,57.91171228,1.07E+02,1.70E+02
10.267,57.89638098,1.07E+02,1.70E+02
10.27,57.88106743,1.07E+02,1.70E+02
10.273,57.86577164,1.07E+02,1.70E+02
10.276,57.85049358,1.07E+02,1.70E+02
10.279,57.83523324,1.07E+02,1.70E+02
10.282,57.81999061,1.07E+02,1.70E+02
10.285,57.80476567,1.07E+02,1.70E+02
10.288,57.78955842,1.07E+02,1.70E+02
10.291,57.77436885,1.07E+02,1.70E+02
10.294,57.75919692,1.07E+02,1.70E+02
10.297,57.74404265,1.07E+02,1.69E+02
10.3,57.72890601,1.07E+02,1.69E+02
10.303,57.71378699,1.07E+02,1.69E+02
10.306,57.69868557,1.07E+02,1.69E+02
10.309,57.68360175,1.07E+02,1.69E+02
10.312,57.66853552,1.07E+02,1.69E+02
10.315,57.65348685,1.07E+02,1.69E+02
10.318,57.63845574,1.07E+02,1.69E+02
10.321,57.62344217,1.07E+02,1.69E+02
10.324,57.60844614,1.07E+02,1.69E+02
10.327,57.59346763,1.07E+02,1.69E+02
10.33,57.57850662,1.07E+02,1.69E+02
10.333,57.56356311,1.07E+02,1.69E+02
10.336,57.54863708,1.07E+02,1.69E+02
10.339,57.53372852,1.07E+02,1.69E+02
10.342,57.51883742,1.07E+02,1.69E+02
10.345,57.50396376,1.07E+02,1.68E+02
10.348,57.48910754,1.06E+02,1.68E+02
10.351,57.47426873,1.06E+02,1.68E+02
10.354,57.45944733,1.06E+02,1.68E+02
10.357,57.44464333,1.06E+02,1.68E+02
10.36,57.42985671,1.06E+02,1.68E+02
10.363,57.41508746,1.06E+02,1.68E+02
10.366,57.40033557,1.06E+02,1.68E+02
10.369,57.38560102,1.06E+02,1.68E+02
10.372,57.37088381,1.06E+02,1.68E+02
10.375,57.35618391,1.06E+02,1.68E+02
10.378,57.34150133,1.06E+02,1.68E+02
10.381,57.32683604,1.06E+02,1.68E+02
10.384,57.31218803,1.06E+02,1.68E+02
10.387,57.2975573,1.06E+02,1.68E+02
10.39,57.28294383,1.06E+02,1.68E+02
10.393,57.26843537,1.06E+02,1.68E+02
10.396,57.25395285,1.06E+02,1.67E+02
10.399,57.23945657,1.06E+02,1.67E+02
10.402,57.22495666,1.06E+02,1.67E+02
10.405,57.21045991,1.06E+02,1.67E+02
10.408,57.1959709,1.06E+02,1.67E+02
10.411,57.18149271,1.06E+02,1.67E+02
10.414,57.1670274,1.06E+02,1.67E+02
10.417,57.15257636,1.06E+02,1.67E+02
10.42,57.13814052,1.06E+02,1.67E+02
10.423,57.1237205,1.06E+02,1.67E+02
10.426,57.10931671,1.06E+02,1.67E+02
10.429,57.09492944,1.06E+02,1.67E+02
10.432,57.08055886,1.06E+02,1.67E+02
10.435,57.06620508,1.05E+02,1.67E+02
10.438,57.05186819,1.05E+02,1.67E+02
10.441,57.03754823,1.05E+02,1.67E+02
10.444,57.02324522,1.05E+02,1.67E+02
10.447,57.00895919,1.05E+02,1.67E+02
10.45,56.99469014,1.05E+02,1.66E+02
10.453,56.98043807,1.05E+02,1.66E+02
10.456,56.96620298,1.05E+02,1.66E+02
10.459,56.95198485,1.05E+02,1.66E+02
10.462,56.93778368,1.05E+02,1.66E+02
10.465,56.92359946,1.05E+02,1.66E+02
10.468,56.90943218,1.05E+02,1.66E+02
10.471,56.89528184,1.05E+02,1.66E+02
10.474,56.88114841,1.05E+02,1.66E+02
10.477,56.86703189,1.05E+02,1.66E+02
10.48,56.85293226,1.05E+02,1.66E+02
10.483,56.83884952,1.05E+02,1.66E+02
10.486,56.82478365,1.05E+02,1.66E+02
10.489,56.81073464,1.05E+02,1.66E+02
10.492,56.79670247,1.05E+02,1.66E+02
10.495,56.78268715,1.05E+02,1.66E+02
10.498,56.76868865,1.05E+02,1.66E+02
10.501,56.75470696,1.05E+02,1.65E+02
10.504,56.74074207,1.05E+02,1.65E+02
10.507,56.72679397,1.05E+02,1.65E+02
10.51,56.71286265,1.05E+02,1.65E+02
10.513,56.6989481,1.05E+02,1.65E+02
10.516,56.6850503,1.05E+02,1.65E+02
10.519,56.67116924,1.05E+02,1.65E+02
10.522,56.65730491,1.04E+02,1.65E+02
10.525,56.64345731,1.04E+02,1.65E+02
10.528,56.6296264,1.04E+02,1.65E+02
10.531,56.6158122,1.04E+02,1.65E+02
10.534,56.60201468,1.04E+02,1.65E+02
10.537,56.58823382,1.04E+02,1.65E+02
10.54,56.57446963,1.04E+02,1.65E+02
10.543,56.56072209,1.04E+02,1.65E+02
10.546,56.54699119,1.04E+02,1.65E+02
10.549,56.53327691,1.04E+02,1.65E+02
10.552,56.51957924,1.04E+02,1.65E+02
10.555,56.50589818,1.04E+02,1.64E+02
10.558,56.4922337,1.04E+02,1.64E+02
10.561,56.47858581,1.04E+02,1.64E+02
10.564,56.46495448,1.04E+02,1.64E+02
10.567,56.45133971,1.04E+02,1.64E+02
10.57,56.43774148,1.04E+02,1.64E+02
10.573,56.42415979,1.04E+02,1.64E+02
10.576,56.41059461,1.04E+02,1.64E+02
10.579,56.39704595,1.04E+02,1.64E+02
10.582,56.38351378,1.04E+02,1.64E+02
10.585,56.3699981,1.04E+02,1.64E+02
10.588,56.3564989,1.04E+02,1.64E+02
10.591,56.34301615,1.04E+02,1.64E+02
10.594,56.32954986,1.04E+02,1.64E+02
10.597,56.31610001,1.04E+02,1.64E+02
10.6,56.30266659,1.04E+02,1.64E+02
10.603,56.28924959,1.04E+02,1.64E+02
10.606,56.27584899,1.04E+02,1.63E+02
10.609,56.26246479,1.04E+02,1.63E+02
10.612,56.24909697,1.03E+02,1.63E+02
10.615,56.23574553,1.03E+02,1.63E+02
10.618,56.22241044,1.03E+02,1.63E+02
10.621,56.2090917,1.03E+02,1.63E+02
10.624,56.1957893,1.03E+02,1.63E+02
10.627,56.18250323,1.03E+02,1.63E+02
10.63,56.16923347,1.03E+02,1.63E+02
10.633,56.15598002,1.03E+02,1.63E+02
10.636,56.14274286,1.03E+02,1.63E+02
10.639,56.12952198,1.03E+02,1.63E+02
10.642,56.11631737,1.03E+02,1.63E+02
10.645,56.10312902,1.03E+02,1.63E+02
10.648,56.08995691,1.03E+02,1.63E+02
10.651,56.07680105,1.03E+02,1.63E+02
10.654,56.0636614,1.03E+02,1.63E+02
10.657,56.05053797,1.03E+02,1.63E+02
10.66,56.03743075,1.03E+02,1.62E+02
10.663,56.02433971,1.03E+02,1.62E+02
10.666,56.01126485,1.03E+02,1.62E+02
10.669,55.99820617,1.03E+02,1.62E+02
10.672,55.98516364,1.03E+02,1.62E+02
10.675,55.97213725,1.03E+02,1.62E+02
10.678,55.95912701,1.03E+02,1.62E+02
10.681,55.94613288,1.03E+02,1.62E+02
10.684,55.93315487,1.03E+02,1.62E+02
10.687,55.92019296,1.03E+02,1.62E+02
10.69,55.90724714,1.03E+02,1.62E+02
10.693,55.89431741,1.03E+02,1.62E+02
10.696,55.88140374,1.03E+02,1.62E+02
10.699,55.86850612,1.03E+02,1.62E+02
10.702,55.85562456,1.02E+02,1.62E+02
10.705,55.84275903,1.02E+02,1.62E+02
10.708,55.82990952,1.02E+02,1.62E+02
10.711,55.81707603,1.02E+02,1.62E+02
10.714,55.80425853,1.02E+02,1.62E+02
10.717,55.79145703,1.02E+02,1.61E+02
10.72,55.77867151,1.02E+02,1.61E+02
10.723,55.76590196,1.02E+02,1.61E+02
10.726,55.75314837,1.02E+02,1.61E+02
10.729,55.74041073,1.02E+02,1.61E+02
10.732,55.72768902,1.02E+02,1.61E+02
10.735,55.71498323,1.02E+02,1.61E+02
10.738,55.70229336,1.02E+02,1.61E+02
10.741,55.6896194,1.02E+02,1.61E+02
10.744,55.67696132,1.02E+02,1.61E+02
10.747,55.66431913,1.02E+02,1.61E+02
10.75,55.65169281,1.02E+02,1.61E+02
10.753,55.63908235,1.02E+02,1.61E+02
10.756,55.62648774,1.02E+02,1.61E+02
10.759,55.61390896,1.02E+02,1.61E+02
10.762,55.60134601,1.02E+02,1.61E+02
10.765,55.58879888,1.02E+02,1.61E+02
10.768,55.57626756,1.02E+02,1.61E+02
10.771,55.56375203,1.02E+02,1.60E+02
10.774,55.55125228,1.02E+02,1.60E+02
10.777,55.53876831,1.02E+02,1.60E+02
10.78,55.52630009,1.02E+02,1.60E+02
10.783,55.51384763,1.02E+02,1.60E+02
10.786,55.50141091,1.02E+02,1.60E+02
10.789,55.48898993,1.02E+02,1.60E+02
10.792,55.47658466,1.02E+02,1.60E+02
10.795,55.46419509,1.02E+02,1.60E+02
10.798,55.45182123,1.01E+02,1.60E+02
10.801,55.43946305,1.01E+02,1.60E+02
10.804,55.42712055,1.01E+02,1.60E+02
10.807,55.41479372,1.01E+02,1.60E+02
10.81,55.40248254,1.01E+02,1.60E+02
10.813,55.390187,1.01E+02,1.60E+02
10.816,55.3779071,1.01E+02,1.60E+02
10.819,55.36564282,1.01E+02,1.60E+02
10.822,55.35339415,1.01E+02,1.60E+02
10.825,55.34116109,1.01E+02,1.60E+02
10.828,55.32894361,1.01E+02,1.59E+02
10.831,55.31674172,1.01E+02,1.59E+02
10.834,55.3045554,1.01E+02,1.59E+02
10.837,55.29238463,1.01E+02,1.59E+02
10.84,55.28022942,1.01E+02,1.59E+02
10.843,55.26808974,1.01E+02,1.59E+02
10.846,55.25596559,1.01E+02,1.59E+02
10.849,55.24385695,1.01E+02,1.59E+02
10.852,55.23176383,1.01E+02,1.59E+02
10.855,55.2196862,1.01E+02,1.59E+02
10.858,55.20762405,1.01E+02,1.59E+02
10.861,55.19557738,1.01E+02,1.59E+02
10.864,55.18354617,1.01E+02,1.59E+02
10.867,55.17153042,1.01E+02,1.59E+02
10.87,55.15953011,1.01E+02,1.59E+02
10.873,55.1475284,1.01E+02,1.59E+02
10.876,55.13551506,1.01E+02,1.59E+02
10.879,55.12353167,1.01E+02,1.59E+02
10.882,55.11157342,1.01E+02,1.59E+02
10.885,55.0996371,1.01E+02,1.58E+02
10.888,55.08772055,1.01E+02,1.58E+02
10.891,55.07582232,1.01E+02,1.58E+02
10.894,55.06394142,1.00E+02,1.58E+02
10.897,55.0520772,1.00E+02,1.58E+02
10.9,55.0402292,1.00E+02,1.58E+02
10.903,55.02839713,1.00E+02,1.58E+02
10.906,55.01658078,1.00E+02,1.58E+02
10.909,55.00478001,1.00E+02,1.58E+02
10.912,54.99299471,1.00E+02,1.58E+02
10.915,54.98122482,1.00E+02,1.58E+02
10.918,54.96947028,1.00E+02,1.58E+02
10.921,54.95773107,1.00E+02,1.58E+02
10.924,54.94600715,1.00E+02,1.58E+02
10.927,54.9342985,1.00E+02,1.58E+02
10.93,54.9226051,1.00E+02,1.58E+02
10.933,54.91092694,1.00E+02,1.58E+02
10.936,54.899264,1.00E+02,1.58E+02
10.939,54.88761627,1.00E+02,1.58E+02
10.942,54.87598373,99.99397121,1.57E+02
10.945,54.86436639,99.96376493,1.57E+02
10.948,54.85276422,99.93358359,1.57E+02
10.951,54.84117721,99.90342718,1.57E+02
10.954,54.82960536,99.87329568,1.57E+02
10.957,54.81804865,99.84318908,1.57E+02
10.96,54.80650708,99.81310736,1.57E+02
10.963,54.79498062,99.78305051,1.57E+02
10.966,54.78346929,99.7530185,1.57E+02
10.969,54.77197305,99.72301133,1.57E+02
10.972,54.76049191,99.69302896,1.57E+02
10.975,54.74902585,99.6630714,1.57E+02
10.978,54.73757486,99.63313861,1.57E+02
10.981,54.72613893,99.60323059,1.57E+02
10.984,54.71471806,99.57334732,1.57E+02
10.987,54.70331223,99.54348878,1.57E+02
10.99,54.69192143,99.51365496,1.57E+02
10.993,54.68054565,99.48384583,1.57E+02
10.996,54.66918489,99.45406138,1.57E+02
10.999,54.65783912,99.4243016,1.56E+02
11.002,54.64650835,99.39456647,1.56E+02
11.005,54.63519256,99.36485598,1.56E+02
11.008,54.62389174,99.3351701,1.56E+02
11.011,54.61260589,99.30550882,1.56E+02
11.014,54.60133498,99.27587212,1.56E+02
11.017,54.59007902,99.24625999,1.56E+02
11.02,54.57883799,99.21667241,1.56E+02
11.023,54.56761188,99.18710937,1.56E+02
11.026,54.55640068,99.15757084,1.56E+02
11.029,54.54520439,99.12805682,1.56E+02
11.032,54.53402299,99.09856728,1.56E+02
11.035,54.52285646,99.06910222,1.56E+02
11.038,54.51170482,99.0396616,1.56E+02
11.041,54.50056803,99.01024543,1.56E+02
11.044,54.4894461,98.98085367,1.56E+02
11.047,54.47833901,98.95148632,1.56E+02
11.05,54.46724675,98.92214336,1.56E+02
11.053,54.45616931,98.89282477,1.56E+02
11.056,54.44510669,98.86353054,1.56E+02
11.059,54.43405887,98.83426065,1.55E+02
11.062,54.42302585,98.80501508,1.55E+02
11.065,54.4120076,98.77579382,1.55E+02
11.068,54.40100413,98.74659685,1.55E+02
11.071,54.39001543,98.71742416,1.55E+02
11.074,54.37904148,98.68827573,1.55E+02
11.077,54.36808227,98.65915154,1.55E+02
11.08,54.3571378,98.63005158,1.55E+02
11.083,54.34620805,98.60097583,1.55E+02
11.086,54.33529302,98.57192428,1.55E+02
11.089,54.32439269,98.54289691,1.55E+02
11.092,54.31350706,98.5138937,1.55E+02
11.095,54.30263611,98.48491464,1.55E+02
11.098,54.29177984,98.45595971,1.55E+02
11.101,54.28093824,98.4270289,1.55E+02
11.104,54.27011129,98.39812219,1.55E+02
11.107,54.25929899,98.36923956,1.55E+02
11.11,54.24850133,98.340381,1.55E+02
11.113,54.23771829,98.3115465,1.55E+02
11.116,54.22694987,98.28273603,1.55E+02
11.119,54.21619607,98.25394958,1.54E+02
11.122,54.20545685,98.22518714,1.54E+02
11.125,54.19473224,98.19644868,1.54E+02
11.128,54.1840222,98.1677342,1.54E+02
11.131,54.17332674,98.13904368,1.54E+02
11.134,54.16264583,98.1103771,1.54E+02
11.137,54.15197947,98.08173444,1.54E+02
11.14,54.14132764,98.0531157,1.54E+02
11.143,54.13069036,98.02452085,1.54E+02
11.146,54.12006759,97.99594988,1.54E+02
11.149,54.10945933,97.96740277,1.54E+02
11.152,54.09886558,97.93887951,1.54E+02
11.155,54.08828632,97.91038009,1.54E+02
11.158,54.07772154,97.88190448,1.54E+02
11.161,54.06717124,97.85345267,1.54E+02
11.164,54.0566354,97.82502464,1.54E+02
11.167,54.04611402,97.79662039,1.54E+02
11.17,54.03560708,97.76823989,1.54E+02
11.173,54.02511458,97.73988313,1.54E+02
11.176,54.01463651,97.71155009,1.54E+02
11.179,54.00417285,97.68324076,1.53E+02
11.182,53.9937236,97.65495512,1.53E+02
11.185,53.98328875,97.62669315,1.53E+02
11.188,53.97286829,97.59845485,1.53E+02
11.191,53.9624622,97.57024019,1.53E+02
11.194,53.95207049,97.54204916,1.53E+02
11.197,53.94169314,97.51388175,1.53E+02
11.2,53.93133013,97.48573794,1.53E+02
11.203,53.92098147,97.4576177,1.53E+02
11.206,53.91064715,97.42952104,1.53E+02
11.209,53.90032714,97.40144793,1.53E+02
11.212,53.89002145,97.37339836,1.53E+02
11.215,53.87973006,97.34537231,1.53E+02
11.218,53.86945297,97.31736976,1.53E+02
11.221,53.85919017,97.28939071,1.53E+02
11.224,53.84894164,97.26143513,1.53E+02
11.227,53.83870737,97.23350302,1.53E+02
11.23,53.82848737,97.20559434,1.53E+02
11.233,53.81828161,97.1777091,1.53E+02
11.236,53.80809009,97.14984728,1.53E+02
11.239,53.79791281,97.12200885,1.53E+02
11.242,53.78774974,97.0941938,1.52E+02
11.245,53.77760088,97.06640213,1.52E+02
11.248,53.76746623,97.03863381,1.52E+02
11.251,53.75734577,97.01088883,1.52E+02
11.254,53.74723949,96.98316717,1.52E+02
11.257,53.73714738,96.95546882,1.52E+02
11.26,53.72706945,96.92779376,1.52E+02
11.263,53.71700566,96.90014198,1.52E+02
11.266,53.70695603,96.87251346,1.52E+02
11.269,53.69692053,96.84490819,1.52E+02
11.272,53.68689916,96.81732615,1.52E+02
11.275,53.67689191,96.78979463,1.52E+02
11.278,53.66689877,96.7623578,1.52E+02
11.281,53.65691973,96.73489192,1.52E+02
11.284,53.64695478,96.70742447,1.52E+02
11.287,53.63700391,96.67996847,1.52E+02
11.29,53.62706712,96.65253006,1.52E+02
11.293,53.61714439,96.62511216,1.52E+02
11.296,53.60723572,96.59771612,1.52E+02
11.299,53.59734109,96.57034259,1.52E+02
11.302,53.5874605,96.54299187,1.52E+02
11.305,53.57759394,96.51566408,1.51E+02
11.308,53.56774139,96.48835928,1.51E+02
11.311,53.55790286,96.46107749,1.51E+02
11.314,53.54807832,96.43381871,1.51E+02
11.317,53.53826778,96.40658293,1.51E+02
11.32,53.52847122,96.37937014,1.51E+02
11.323,53.51868864,96.35218033,1.51E+02
11.326,53.50892001,96.32501348,1.51E+02
11.329,53.49916535,96.29786958,1.51E+02
11.332,53.48942463,96.27074862,1.51E+02
11.335,53.47969785,96.24365057,1.51E+02
11.338,53.469985,96.21657543,1.51E+02
11.341,53.46028606,96.18952317,1.51E+02
11.344,53.45060104,96.16249379,1.51E+02
11.347,53.44092992,96.13548727,1.51E+02
11.35,53.43127269,96.1085036,1.51E+02
11.353,53.42162935,96.08154275,1.51E+02
11.356,53.41199988,96.05460472,1.51E+02
11.359,53.40238428,96.02768949,1.51E+02
11.362,53.39278253,96.00079705,1.51E+02
11.365,53.38319463,95.97392738,1.51E+02
11.368,53.37362057,95.94708047,1.50E+02
11.371,53.36406034,95.9202563,1.50E+02
11.374,53.35451394,95.89345485,1.50E+02
11.377,53.34498134,95.86667612,1.50E+02
11.38,53.33546255,95.83992009,1.50E+02
11.383,53.32595756,95.81318674,1.50E+02
11.386,53.31646635,95.78647605,1.50E+02
11.389,53.30698891,95.75978803,1.50E+02
11.392,53.29752525,95.73312264,1.50E+02
11.395,53.28807534,95.70647988,1.50E+02
11.398,53.27863919,95.67985972,1.50E+02
11.401,53.26921678,95.65326217,1.50E+02
11.404,53.2598081,95.62668719,1.50E+02
11.407,53.25041314,95.60013479,1.50E+02
11.41,53.24103191,95.57360493,1.50E+02
11.413,53.23166437,95.54709761,1.50E+02
11.416,53.22231054,95.52061282,1.50E+02
11.419,53.21297039,95.49415053,1.50E+02
11.422,53.20364393,95.46771074,1.50E+02
11.425,53.19433114,95.44129343,1.50E+02
11.428,53.18503201,95.41489859,1.50E+02
11.431,53.17574654,95.38852619,1.50E+02
11.434,53.16647471,95.36217624,1.49E+02
11.437,53.15721651,95.3358487,1.49E+02
11.44,53.14797195,95.30954357,1.49E+02
11.443,53.13874101,95.28326084,1.49E+02
11.446,53.12952404,95.25700049,1.49E+02
11.449,53.1203163,95.2307625,1.49E+02
11.452,53.11112736,95.20454686,1.49E+02
11.455,53.10195162,95.17835356,1.49E+02
11.458,53.09278919,95.15218258,1.49E+02
11.461,53.08364014,95.12603391,1.49E+02
11.464,53.07450454,95.09990753,1.49E+02
11.467,53.0653824,95.07380343,1.49E+02
11.47,53.05627375,95.0477216,1.49E+02
11.473,53.0471786,95.02166201,1.49E+02
11.476,53.03809695,94.99562466,1.49E+02
11.479,53.0290288,94.96960954,1.49E+02
11.482,53.01997415,94.94361662,1.49E+02
11.485,53.01093299,94.9176459,1.49E+02
11.488,53.00190532,94.89169736,1.49E+02
11.491,52.99289112,94.86577098,1.49E+02
11.494,52.98389039,94.83986675,1.49E+02
11.497,52.97490313,94.81398466,1.48E+02
11.5,52.96592933,94.78812469,1.48E+02
11.503,52.95696897,94.76228684,1.48E+02
11.506,52.94802205,94.73647107,1.48E+02
11.509,52.93908856,94.71067739,1.48E+02
11.512,52.93016849,94.68490578,1.48E+02
11.515,52.92126184,94.65915621,1.48E+02
11.518,52.91236859,94.63342869,1.48E+02
11.521,52.90348874,94.60772319,1.48E+02
11.524,52.89462228,94.5820397,1.48E+02
11.527,52.8857692,94.55637821,1.48E+02
11.53,52.87692949,94.5307387,1.48E+02
11.533,52.86810314,94.50512116,1.48E+02
11.536,52.85929015,94.47952557,1.48E+02
11.539,52.8504905,94.45395192,1.48E+02
11.542,52.84170419,94.4284002,1.48E+02
11.545,52.83293121,94.4028704,1.48E+02
11.548,52.82417156,94.37736249,1.48E+02
11.551,52.81542521,94.35187646,1.48E+02
11.554,52.80669217,94.32641231,1.48E+02
11.557,52.79797243,94.30097001,1.48E+02
11.56,52.78926597,94.27554956,1.48E+02
11.563,52.7805728,94.25015094,1.47E+02
11.566,52.77189289,94.22477413,1.47E+02
11.569,52.76322625,94.19941912,1.47E+02
11.572,52.75457286,94.1740859,1.47E+02
11.575,52.74593272,94.14877445,1.47E+02
11.578,52.73730581,94.12348477,1.47E+02
11.581,52.72869214,94.09821683,1.47E+02
11.584,52.72009168,94.07297062,1.47E+02
11.587,52.71150444,94.04774613,1.47E+02
11.59,52.70293041,94.02254335,1.47E+02
11.593,52.69436957,93.99736226,1.47E+02
11.596,52.68582192,93.97220284,1.47E+02
11.599,52.67728745,93.94706509,1.47E+02
11.602,52.66876615,93.92194899,1.47E+02
11.605,52.66025801,93.89685453,1.47E+02
11.608,52.65176303,93.87178169,1.47E+02
11.611,52.6432812,93.84673045,1.47E+02
11.614,52.6348125,93.82170081,1.47E+02
11.617,52.62635694,93.79669276,1.47E+02
11.62,52.6179145,93.77170627,1.47E+02
11.623,52.60948517,93.74674133,1.47E+02
11.626,52.60106895,93.72179794,1.47E+02
11.629,52.59266583,93.69687607,1.47E+02
11.632,52.58427579,93.67197572,1.46E+02
11.635,52.57589884,93.64709687,1.46E+02
11.638,52.56753496,93.6222395,1.46E+02
11.641,52.55918415,93.59740361,1.46E+02
11.644,52.55084639,93.57258917,1.46E+02
11.647,52.54252169,93.54779618,1.46E+02
11.65,52.53421002,93.52302463,1.46E+02
11.653,52.52591139,93.49827449,1.46E+02
11.656,52.51762578,93.47354575,1.46E+02
11.659,52.50935319,93.44883841,1.46E+02
11.662,52.50109361,93.42415245,1.46E+02
11.665,52.49284702,93.39948785,1.46E+02
11.668,52.48461344,93.3748446,1.46E+02
11.671,52.47639283,93.35022269,1.46E+02
11.674,52.4681852,93.32562211,1.46E+02
11.677,52.45999054,93.30104284,1.46E+02
11.68,52.45180884,93.27648486,1.46E+02
11.683,52.4436401,93.25194817,1.46E+02
11.686,52.4354843,93.22743274,1.46E+02
11.689,52.42734143,93.20293858,1.46E+02
11.692,52.41921149,93.17846566,1.46E+02
11.695,52.41109447,93.15401397,1.46E+02
11.698,52.40299037,93.1295835,1.46E+02
11.701,52.39489917,93.10517423,1.45E+02
11.704,52.38682087,93.08078615,1.45E+02
11.707,52.37875545,93.05641925,1.45E+02
11.71,52.37070292,93.03207352,1.45E+02
11.713,52.36266325,93.00774893,1.45E+02
11.716,52.35463646,92.98344548,1.45E+02
11.719,52.34662252,92.95916316,1.45E+02
11.722,52.33862142,92.93490195,1.45E+02
11.725,52.33063317,92.91066183,1.45E+02
11.728,52.32265776,92.8864428,1.45E+02
11.731,52.31469516,92.86224484,1.45E+02
11.734,52.30674539,92.83806794,1.45E+02
11.737,52.29880842,92.81391209,1.45E+02
11.74,52.29088426,92.78977726,1.45E+02
11.743,52.28297289,92.76566346,1.45E+02
11.746,52.2750743,92.74157066,1.45E+02
11.749,52.2671885,92.71749885,1.45E+02
11.752,52.25931546,92.69344803,1.45E+02
11.755,52.25145519,92.66941816,1.45E+02
11.758,52.24360767,92.64540925,1.45E+02
11.761,52.23577289,92.62142129,1.45E+02
11.764,52.22795086,92.59745424,1.45E+02
11.767,52.22014156,92.57350811,1.45E+02
11.77,52.21234498,92.54958289,1.44E+02
11.773,52.20456111,92.52567855,1.44E+02
11.776,52.19678996,92.50179508,1.44E+02
11.779,52.1890315,92.47793248,1.44E+02
11.782,52.18128574,92.45409072,1.44E+02
11.785,52.17355266,92.4302698,1.44E+02
11.788,52.16583225,92.4064697,1.44E+02
11.791,52.15812452,92.38269041,1.44E+02
11.794,52.15042945,92.35893192,1.44E+02
11.797,52.14274703,92.33519421,1.44E+02
11.8,52.13507725,92.31147728,1.44E+02
11.803,52.12742012,92.2877811,1.44E+02
11.806,52.11977561,92.26410566,1.44E+02
11.809,52.11214373,92.24045096,1.44E+02
11.812,52.10452446,92.21681697,1.44E+02
11.815,52.0969178,92.19320369,1.44E+02
11.818,52.08932374,92.16961111,1.44E+02
11.821,52.08174227,92.1460392,1.44E+02
11.824,52.07417339,92.12248796,1.44E+02
11.827,52.06661708,92.09895738,1.44E+02
11.83,52.05907334,92.07544744,1.44E+02
11.833,52.05154217,92.05195813,1.44E+02
11.836,52.04402354,92.02848943,1.44E+02
11.839,52.03651747,92.00504133,1.44E+02
11.842,52.02902393,91.98161383,1.43E+02
11.845,52.02154292,91.95820691,1.43E+02
11.848,52.01407444,91.93482054,1.43E+02
11.851,52.00661846,91.91145474,1.43E+02
11.854,51.999175,91.88810947,1.43E+02
11.857,51.99174403,91.86478472,1.43E+02
11.86,51.98432556,91.84148049,1.43E+02
11.863,51.97691958,91.81819677,1.43E+02
11.866,51.96952608,91.79493353,1.43E+02
11.869,51.96214505,91.77169076,1.43E+02
11.872,51.95477648,91.74846846,1.43E+02
11.875,51.94742036,91.72526661,1.43E+02
11.878,51.9400767,91.7020852,1.43E+02
11.881,51.93274547,91.67892421,1.43E+02
11.884,51.92542668,91.65578363,1.43E+02
11.887,51.91812032,91.63266346,1.43E+02
11.89,51.91082637,91.60956367,1.43E+02
11.893,51.90354483,91.58648425,1.43E+02
11.896,51.89627569,91.5634252,1.43E+02
11.899,51.88901895,91.5403865,1.43E+02
11.902,51.8817746,91.51736813,1.43E+02
11.905,51.87454263,91.49437009,1.43E+02
11.908,51.86732303,91.47139235,1.43E+02
11.911,51.8601158,91.44843492,1.43E+02
11.914,51.85292093,91.42549778,1.42E+02
11.917,51.8457384,91.4025809,1.42E+02
11.92,51.83856822,91.37968429,1.42E+02
11.923,51.83141038,91.35680793,1.42E+02
11.926,51.82426487,91.33395181,1.42E+02
11.929,51.81713167,91.31111591,1.42E+02
11.932,51.81001079,91.28830022,1.42E+02
11.935,51.80290222,91.26550472,1.42E+02
11.938,51.79580595,91.24272942,1.42E+02
11.941,51.78872196,91.21997429,1.42E+02
11.944,51.78165027,91.19723932,1.42E+02
11.947,51.77459085,91.1745245,1.42E+02
11.95,51.76754369,91.15182982,1.42E+02
11.953,51.76050881,91.12915526,1.42E+02
11.956,51.75348617,91.10650081,1.42E+02
11.959,51.74647579,91.08386647,1.42E+02
11.962,51.73947764,91.06125221,1.42E+02
11.965,51.73249173,91.03865802,1.42E+02
11.968,51.72551804,91.0160839,1.42E+02
11.971,51.71855658,90.99352983,1.42E+02
11.974,51.71160732,90.97099579,1.42E+02
11.977,51.70467027,90.94848178,1.42E+02
11.98,51.69774541,90.92598779,1.42E+02
11.983,51.69083275,90.90351379,1.42E+02
11.986,51.68393226,90.88105979,1.41E+02
11.989,51.67704396,90.85862576,1.41E+02
11.992,51.67016781,90.83621169,1.41E+02
11.995,51.66330383,90.81381758,1.41E+02
11.998,51.65645201,90.79144341,1.41E+02
12.001,51.64961233,90.76908916,1.41E+02
12.004,51.64278478,90.74675483,1.41E+02
12.007,51.63596937,90.7244404,1.41E+02
12.01,51.62916609,90.70214586,1.41E+02
12.013,51.62237492,90.6798712,1.41E+02
12.016,51.61559586,90.65761641,1.41E+02
12.019,51.60882891,90.63538147,1.41E+02
12.022,51.60207405,90.61316637,1.41E+02
12.025,51.59533128,90.5909711,1.41E+02
12.028,51.58860059,90.56879565,1.41E+02
12.031,51.58188197,90.54664001,1.41E+02
12.034,51.57517542,90.52450416,1.41E+02
12.037,51.56848094,90.50238809,1.41E+02
12.04,51.5617985,90.48029179,1.41E+02
12.043,51.55512811,90.45821525,1.41E+02
12.046,51.54846976,90.43615845,1.41E+02
12.049,51.54182345,90.41412138,1.41E+02
12.052,51.53518915,90.39210404,1.41E+02
12.055,51.52856688,90.3701064,1.41E+02
12.058,51.52195661,90.34812847,1.41E+02
12.061,51.51535835,90.32617021,1.40E+02
12.064,51.50877208,90.30423163,1.40E+02
12.067,51.5021978,90.28231271,1.40E+02
12.07,51.49563551,90.26041344,1.40E+02
12.073,51.48908519,90.23853381,1.40E+02
12.076,51.48254684,90.2166738,1.40E+02
12.079,51.47602045,90.1948334,1.40E+02
12.082,51.46950601,90.1730126,1.40E+02
12.085,51.46300352,90.15121139,1.40E+02
12.088,51.45651297,90.12942976,1.40E+02
12.091,51.45003435,90.1076677,1.40E+02
12.094,51.44356766,90.08592519,1.40E+02
12.097,51.43711289,90.06420221,1.40E+02
12.1,51.43067003,90.04249877,1.40E+02
12.103,51.42423908,90.02081485,1.40E+02
12.106,51.41782002,89.99915043,1.40E+02
12.109,51.41141285,89.9775055,1.40E+02
12.112,51.40501757,89.95588006,1.40E+02
12.115,51.39863417,89.93427409,1.40E+02
12.118,51.39226264,89.91268757,1.40E+02
12.121,51.38590297,89.8911205,1.40E+02
12.124,51.37955515,89.86957287,1.40E+02
12.127,51.37321919,89.84804465,1.40E+02
12.13,51.36689507,89.82653585,1.40E+02
12.133,51.36058278,89.80504645,1.40E+02
12.136,51.35428232,89.78357643,1.39E+02
12.139,51.34799369,89.76212579,1.39E+02
12.142,51.34171687,89.74069452,1.39E+02
12.145,51.33545186,89.71928259,1.39E+02
12.148,51.32919865,89.69789001,1.39E+02
12.151,51.32295723,89.67651675,1.39E+02
12.154,51.3167276,89.65516282,1.39E+02
12.157,51.31050975,89.63382818,1.39E+02
12.16,51.30430368,89.61251284,1.39E+02
12.163,51.29810937,89.59121678,1.39E+02
12.166,51.29192683,89.56993999,1.39E+02
12.169,51.28575604,89.54868246,1.39E+02
12.172,51.27959699,89.52744418,1.39E+02
12.175,51.27344968,89.50622513,1.39E+02
12.178,51.26731411,89.4850253,1.39E+02
12.181,51.26119026,89.46384469,1.39E+02
12.184,51.25507813,89.44268328,1.39E+02
12.187,51.24897772,89.42154105,1.39E+02
12.19,51.24288901,89.400418,1.39E+02
12.193,51.236812,89.37931412,1.39E+02
12.196,51.23074668,89.35822939,1.39E+02
12.199,51.22469305,89.3371638,1.39E+02
12.202,51.2186511,89.31611734,1.39E+02
12.205,51.21262081,89.29509001,1.39E+02
12.208,51.2066022,89.27408178,1.39E+02
12.211,51.20059524,89.25309264,1.39E+02
12.214,51.19459994,89.23212259,1.38E+02
12.217,51.18861628,89.21117161,1.38E+02
12.22,51.18264426,89.1902397,1.38E+02
12.223,51.17668387,89.16932683,1.38E+02
12.226,51.1707351,89.148433,1.38E+02
12.229,51.16479796,89.1275582,1.38E+02
12.232,51.15887242,89.10670241,1.38E+02
12.235,51.15295849,89.08586563,1.38E+02
12.238,51.14705616,89.06504784,1.38E+02
12.241,51.14116542,89.04424903,1.38E+02
12.244,51.13528626,89.02346919,1.38E+02
12.247,51.12941868,89.00270831,1.38E+02
12.25,51.12356268,88.98196638,1.38E+02
12.253,51.11771824,88.96124338,1.38E+02
12.256,51.11188536,88.9405393,1.38E+02
12.259,51.10606403,88.91985414,1.38E+02
12.262,51.10025425,88.89918788,1.38E+02
12.265,51.09445601,88.87854051,1.38E+02
12.268,51.0886693,88.85791202,1.38E+02
12.271,51.08289411,88.83730239,1.38E+02
12.274,51.07713045,88.81671162,1.38E+02
12.277,51.07137829,88.7961397,1.38E+02
12.28,51.06563764,88.7755866,1.38E+02
12.283,51.0599085,88.75505233,1.38E+02
12.286,51.05419084,88.73453687,1.38E+02
12.289,51.04848467,88.71404021,1.38E+02
12.292,51.04278998,88.69356234,1.37E+02
12.295,51.03710676,88.67310324,1.37E+02
12.298,51.03143501,88.65266291,1.37E+02
12.301,51.02577472,88.63224133,1.37E+02
12.304,51.02012589,88.6118385,1.37E+02
12.307,51.0144885,88.5914544,1.37E+02
12.31,51.00886255,88.57108902,1.37E+02
12.313,51.00324803,88.55074234,1.37E+02
12.316,50.99764495,88.53041437,1.37E+02
12.319,50.99205328,88.51010508,1.37E+02
12.322,50.98647303,88.48981447,1.37E+02
12.325,50.98090419,88.46954252,1.37E+02
12.328,50.97534674,88.44928923,1.37E+02
12.331,50.9698007,88.42905457,1.37E+02
12.334,50.96426604,88.40883855,1.37E+02
12.337,50.95874276,88.38864115,1.37E+02
12.34,50.95323087,88.36846236,1.37E+02
12.343,50.94773034,88.34830216,1.37E+02
12.346,50.94224117,88.32816055,1.37E+02
12.349,50.93676336,88.30803752,1.37E+02
12.352,50.9312969,88.28793305,1.37E+02
12.355,50.92584178,88.26784714,1.37E+02
12.358,50.920398,88.24777976,1.37E+02
12.361,50.91496555,88.22773092,1.37E+02
12.364,50.90954443,88.2077006,1.37E+02
12.367,50.90413463,88.18768878,1.37E+02
12.37,50.89873613,88.16769547,1.37E+02
12.373,50.89334895,88.14772064,1.36E+02
12.376,50.88797306,88.12776428,1.36E+02
12.379,50.88260846,88.10782639,1.36E+02
12.382,50.87725515,88.08790696,1.36E+02
12.385,50.87191312,88.06800597,1.36E+02
12.388,50.86658237,88.04812341,1.36E+02
12.391,50.86126288,88.02825927,1.36E+02
12.394,50.85595465,88.00841354,1.36E+02
12.397,50.85065768,87.98858621,1.36E+02
12.4,50.84537196,87.96877726,1.36E+02
12.403,50.84009748,87.9489867,1.36E+02
12.406,50.83483423,87.9292145,1.36E+02
12.409,50.82958221,87.90946065,1.36E+02
12.412,50.82434142,87.88972515,1.36E+02
12.415,50.81911185,87.87000798,1.36E+02
12.418,50.81389348,87.85030914,1.36E+02
12.421,50.80868632,87.83062861,1.36E+02
12.424,50.80349036,87.81096637,1.36E+02
12.427,50.79830559,87.79132243,1.36E+02
12.43,50.79313201,87.77169677,1.36E+02
12.433,50.7879696,87.75208937,1.36E+02
12.436,50.78281837,87.73250023,1.36E+02
12.439,50.77767831,87.71292934,1.36E+02
12.442,50.77254941,87.69337669,1.36E+02
12.445,50.76743166,87.67384225,1.36E+02
12.448,50.76232506,87.65432604,1.36E+02
12.451,50.7572296,87.63482802,1.36E+02
12.454,50.75214528,87.6153482,1.35E+02
12.457,50.74707209,87.59588656,1.35E+02
12.46,50.74201002,87.57644309,1.35E+02
12.463,50.73695907,87.55701778,1.35E+02
12.466,50.73191923,87.53761062,1.35E+02
12.469,50.72689049,87.5182216,1.35E+02
12.472,50.72187286,87.4988507,1.35E+02
12.475,50.71686632,87.47949793,1.35E+02
12.478,50.71187086,87.46016326,1.35E+02
12.481,50.70688649,87.44084668,1.35E+02
12.484,50.70191319,87.42154819,1.35E+02
12.487,50.69695096,87.40226778,1.35E+02
12.49,50.69199979,87.38300542,1.35E+02
12.493,50.68705967,87.36376112,1.35E+02
12.496,50.68213061,87.34453487,1.35E+02
12.499,50.67721259,87.32532664,1.35E+02
12.502,50.67230561,87.30613644,1.35E+02
12.505,50.66740966,87.28696424,1.35E+02
12.508,50.66252474,87.26781005,1.35E+02
12.511,50.65765083,87.24867384,1.35E+02
12.514,50.65278794,87.22955562,1.35E+02
12.517,50.64793606,87.21045536,1.35E+02
12.52,50.64309517,87.19137306,1.35E+02
12.523,50.63826529,87.1723087,1.35E+02
12.526,50.63344639,87.15326228,1.35E+02
12.529,50.62863848,87.13423379,1.35E+02
12.532,50.62384154,87.11522321,1.35E+02
12.535,50.61905557,87.09623054,1.34E+02
12.538,50.61428057,87.07725576,1.34E+02
12.541,50.60951653,87.05829886,1.34E+02
12.544,50.60476345,87.03935983,1.34E+02
12.547,50.6000213,87.02043867,1.34E+02
12.55,50.59529011,87.00153536,1.34E+02
12.553,50.59056984,86.98264989,1.34E+02
12.556,50.58586051,86.96378226,1.34E+02
12.559,50.58116209,86.94493244,1.34E+02
12.562,50.5764746,86.92610043,1.34E+02
12.565,50.57179802,86.90728622,1.34E+02
12.568,50.56713234,86.8884898,1.34E+02
12.571,50.56247756,86.86971116,1.34E+02
12.574,50.55783368,86.85095029,1.34E+02
12.577,50.55320068,86.83220717,1.34E+02
12.58,50.54857856,86.8134818,1.34E+02
12.583,50.54396732,86.79477417,1.34E+02
12.586,50.53936695,86.77608426,1.34E+02
12.589,50.53477745,86.75741207,1.34E+02
12.592,50.5301988,86.73875759,1.34E+02
12.595,50.525631,86.7201208,1.34E+02
12.598,50.52107405,86.7015017,1.34E+02
12.601,50.51652794,86.68290027,1.34E+02
12.604,50.51199267,86.6643165,1.34E+02
12.607,50.50746822,86.64575039,1.34E+02
12.61,50.5029546,86.62720192,1.34E+02
12.613,50.49845179,86.60867108,1.34E+02
12.616,50.49395979,86.59015787,1.34E+02
12.619,50.4894786,86.57166227,1.34E+02
12.622,50.48500821,86.55318427,1.33E+02
12.625,50.48054861,86.53472386,1.33E+02
12.628,50.4760998,86.51628104,1.33E+02
12.631,50.47166177,86.49785578,1.33E+02
12.634,50.46723452,86.47944809,1.33E+02
12.637,50.46281803,86.46105795,1.33E+02
12.64,50.45841231,86.44268535,1.33E+02
12.643,50.45401735,86.42433028,1.33E+02
12.646,50.44963314,86.40599272,1.33E+02
12.649,50.44525968,86.38767268,1.33E+02
12.652,50.44089696,86.36937014,1.33E+02
12.655,50.43654498,86.35108509,1.33E+02
12.658,50.43220372,86.33281751,1.33E+02
12.661,50.42787319,86.31456741,1.33E+02
12.664,50.42355338,86.29633476,1.33E+02
12.667,50.41924428,86.27811956,1.33E+02
12.67,50.41494588,86.2599218,1.33E+02
12.673,50.41065819,86.24174147,1.33E+02
12.676,50.40638119,86.22357856,1.33E+02
12.679,50.40211488,86.20543305,1.33E+02
12.682,50.39785925,86.18730494,1.33E+02
12.685,50.3936143,86.16919422,1.33E+02
12.688,50.38938003,86.15110088,1.33E+02
12.691,50.38515642,86.13302491,1.33E+02
12.694,50.38094347,86.11496629,1.33E+02
12.697,50.37674117,86.09692502,1.33E+02
12.7,50.37254953,86.07890109,1.33E+02
12.703,50.36836853,86.06089448,1.33E+02
12.706,50.36419817,86.04290519,1.33E+02
12.709,50.36003843,86.02493321,1.32E+02
12.712,50.35588933,86.00697852,1.32E+02
12.715,50.35175085,85.98904112,1.32E+02
12.718,50.34762298,85.971121,1.32E+02
12.721,50.34350572,85.95321815,1.32E+02
12.724,50.33939907,85.93533255,1.32E+02
12.727,50.33530301,85.91746419,1.32E+02
12.73,50.33121755,85.89961308,1.32E+02
12.733,50.32714267,85.88177919,1.32E+02
12.736,50.32307838,85.86396252,1.32E+02
12.739,50.31902466,85.84616305,1.32E+02
12.742,50.31498151,85.82838078,1.32E+02
12.745,50.31094892,85.8106157,1.32E+02
12.748,50.3069269,85.7928678,1.32E+02
12.751,50.30291543,85.77513706,1.32E+02
12.754,50.2989145,85.75742348,1.32E+02
12.757,50.29492412,85.73972705,1.32E+02
12.76,50.29094428,85.72204775,1.32E+02
12.763,50.28697496,85.70438558,1.32E+02
12.766,50.28301618,85.68674053,1.32E+02
12.769,50.27906791,85.66911258,1.32E+02
12.772,50.27513016,85.65150173,1.32E+02
12.775,50.27120291,85.63390797,1.32E+02
12.778,50.26728617,85.61633129,1.32E+02
12.781,50.26337993,85.59874765,1.32E+02
12.784,50.25948418,85.58111857,1.32E+02
12.787,50.25559891,85.56355287,1.32E+02
12.79,50.25172413,85.54602581,1.32E+02
12.793,50.24785982,85.52852586,1.32E+02
12.796,50.24400599,85.51104763,1.31E+02
12.799,50.24016261,85.49358859,1.31E+02
12.802,50.2363297,85.47614757,1.31E+02
12.805,50.23250724,85.45872402,1.31E+02
12.808,50.22869523,85.44131766,1.31E+02
12.811,50.22489366,85.42392838,1.31E+02
12.814,50.22110253,85.40655611,1.31E+02
12.817,50.21732184,85.38920081,1.31E+02
12.82,50.21355156,85.37186246,1.31E+02
12.823,50.20979171,85.35454104,1.31E+02
12.826,50.20604228,85.33723655,1.31E+02
12.829,50.20230325,85.31994896,1.31E+02
12.832,50.19857463,85.30267828,1.31E+02
12.835,50.19485641,85.28542449,1.31E+02
12.838,50.19114858,85.26818758,1.31E+02
12.841,50.18745114,85.25096754,1.31E+02
12.844,50.18376409,85.23376437,1.31E+02
12.847,50.18008741,85.21657804,1.31E+02
12.85,50.1764211,85.19940856,1.31E+02
12.853,50.17276516,85.18225591,1.31E+02
12.856,50.16911958,85.16512009,1.31E+02
12.859,50.16548436,85.14800107,1.31E+02
12.862,50.16185949,85.13089887,1.31E+02
12.865,50.15824496,85.11381345,1.31E+02
12.868,50.15464078,85.09674482,1.31E+02
12.871,50.15104693,85.07969297,1.31E+02
12.874,50.1474634,85.06265788,1.31E+02
12.877,50.1438902,85.04563954,1.31E+02
12.88,50.14032732,85.02863795,1.31E+02
12.883,50.13677475,85.0116531,1.31E+02
12.886,50.1332325,84.99468498,1.30E+02
12.889,50.12970054,84.97773357,1.30E+02
12.892,50.12617888,84.96079887,1.30E+02
12.895,50.12266751,84.94388086,1.30E+02
12.898,50.11916643,84.92697955,1.30E+02
12.901,50.11567563,84.91009491,1.30E+02
12.904,50.1121951,84.89322695,1.30E+02
12.907,50.10872485,84.87637564,1.30E+02
12.91,50.10526486,84.85954099,1.30E+02
12.913,50.10181513,84.84272297,1.30E+02
12.916,50.09837566,84.82592159,1.30E+02
12.919,50.09494643,84.80913683,1.30E+02
12.922,50.09152745,84.79236868,1.30E+02
12.925,50.08811871,84.77561713,1.30E+02
12.928,50.0847202,84.75888218,1.30E+02
12.931,50.08133192,84.74216381,1.30E+02
12.934,50.07795386,84.72546202,1.30E+02
12.937,50.07458603,84.70877679,1.30E+02
12.94,50.0712284,84.69210811,1.30E+02
12.943,50.06788098,84.67545598,1.30E+02
12.946,50.06454377,84.65882039,1.30E+02
12.949,50.06121675,84.64220133,1.30E+02
12.952,50.05789992,84.62559878,1.30E+02
12.955,50.05459328,84.60901274,1.30E+02
12.958,50.05129682,84.5924432,1.30E+02
12.961,50.04801054,84.57589015,1.30E+02
12.964,50.04473442,84.55935358,1.30E+02
12.967,50.04146848,84.54283349,1.30E+02
12.97,50.03821269,84.52632985,1.30E+02
12.973,50.03496706,84.50984266,1.30E+02
12.976,50.03173158,84.49337192,1.30E+02
12.979,50.02850625,84.47691761,1.29E+02
12.982,50.02529105,84.46047972,1.29E+02
12.985,50.02208599,84.44405825,1.29E+02
12.988,50.01889106,84.42765319,1.29E+02
12.991,50.01570626,84.41126452,1.29E+02
12.994,50.01253157,84.39489223,1.29E+02
12.997,50.009367,84.37853633,1.29E+02
13,50.00621254,84.36219679,1.29E+02
13.003,50.00306818,84.34587361,1.29E+02
13.006,49.99993392,84.32956678,1.29E+02
13.009,49.99680975,84.31327629,1.29E+02
13.012,49.99369567,84.29700214,1.29E+02
13.015,49.99059168,84.2807443,1.29E+02
13.018,49.98749777,84.26450277,1.29E+02
13.021,49.98441392,84.24827755,1.29E+02
13.024,49.98134015,84.23206863,1.29E+02
13.027,49.97827644,84.21587598,1.29E+02
13.03,49.97522279,84.19969962,1.29E+02
13.033,49.97217919,84.18353952,1.29E+02
13.036,49.96914564,84.16739567,1.29E+02
13.039,49.96612213,84.15126808,1.29E+02
13.042,49.96310866,84.13515672,1.29E+02
13.045,49.96010522,84.11906159,1.29E+02
13.048,49.95711181,84.10298268,1.29E+02
13.051,49.95412843,84.08691999,1.29E+02
13.054,49.95115506,84.07087349,1.29E+02
13.057,49.9481917,84.05484319,1.29E+02
13.06,49.94523836,84.03882907,1.29E+02
13.063,49.94229501,84.02283113,1.29E+02
13.066,49.93936166,84.00684935,1.29E+02
13.069,49.93643831,83.99088373,1.29E+02
13.072,49.93352494,83.97493425,1.28E+02
13.075,49.93062156,83.95900092,1.28E+02
13.078,49.92772815,83.94308371,1.28E+02
13.081,49.92484472,83.92718262,1.28E+02
13.084,49.92197125,83.91129764,1.28E+02
13.087,49.91910775,83.89542877,1.28E+02
13.09,49.9162542,83.87957598,1.28E+02
13.093,49.91341061,83.86373928,1.28E+02
13.096,49.91057697,83.84791866,1.28E+02
13.099,49.90775326,83.8321141,1.28E+02
13.102,49.9049395,83.81632559,1.28E+02
13.105,49.90213567,83.80055313,1.28E+02
13.108,49.89934177,83.78479672,1.28E+02
13.111,49.89655779,83.76905633,1.28E+02
13.114,49.89378373,83.75333196,1.28E+02
13.117,49.89101958,83.7376236,1.28E+02
13.12,49.88826534,83.72193124,1.28E+02
13.123,49.88552101,83.70625488,1.28E+02
13.126,49.88278657,83.6905945,1.28E+02
13.129,49.88006203,83.6749501,1.28E+02
13.132,49.87734738,83.65932166,1.28E+02
13.135,49.87464261,83.64370918,1.28E+02
13.138,49.87194772,83.62811265,1.28E+02
13.141,49.8692627,83.61253206,1.28E+02
13.144,49.86658755,83.59696739,1.28E+02
13.147,49.86392227,83.58141865,1.28E+02
13.15,49.86126685,83.56588583,1.28E+02
13.153,49.85862128,83.5503689,1.28E+02
13.156,49.85598557,83.53486787,1.28E+02
13.159,49.85335969,83.51938273,1.28E+02
13.162,49.85074366,83.50391346,1.28E+02
13.165,49.84813746,83.48846006,1.28E+02
13.168,49.8455411,83.47302252,1.28E+02
13.171,49.84295456,83.45760083,1.27E+02
13.174,49.84037784,83.44219498,1.27E+02
13.177,49.83781093,83.42680496,1.27E+02
13.18,49.83525384,83.41143077,1.27E+02
13.183,49.83270656,83.39607239,1.27E+02
13.186,49.83016907,83.38072982,1.27E+02
13.189,49.82764139,83.36540305,1.27E+02
13.192,49.82512349,83.35009206,1.27E+02
13.195,49.82261538,83.33479685,1.27E+02
13.198,49.82011706,83.31951742,1.27E+02
13.201,49.81762851,83.30425374,1.27E+02
13.204,49.81514974,83.28900582,1.27E+02
13.207,49.81268073,83.27377364,1.27E+02
13.21,49.81022149,83.2585572,1.27E+02
13.213,49.80777201,83.24335648,1.27E+02
13.216,49.80533228,83.22817148,1.27E+02
13.219,49.8029023,83.2130022,1.27E+02
13.222,49.80048207,83.19784861,1.27E+02
13.225,49.79807157,83.18271071,1.27E+02
13.228,49.79567081,83.16758849,1.27E+02
13.231,49.79327978,83.15248195,1.27E+02
13.234,49.79089848,83.13739108,1.27E+02
13.237,49.78852689,83.12231586,1.27E+02
13.24,49.78616503,83.10725629,1.27E+02
13.243,49.78381287,83.09221236,1.27E+02
13.246,49.78147042,83.07718406,1.27E+02
13.249,49.77913768,83.06217138,1.27E+02
13.252,49.77681463,83.04717431,1.27E+02
13.255,49.77450127,83.03219285,1.27E+02
13.258,49.7721976,83.01722698,1.27E+02
13.261,49.76990362,83.00227671,1.27E+02
13.264,49.76761931,82.987342,1.27E+02
13.267,49.76534468,82.97242287,1.27E+02
13.27,49.76307972,82.9575193,1.26E+02
13.273,49.76082442,82.94263129,1.26E+02
13.276,49.75857878,82.92775881,1.26E+02
13.279,49.7563428,82.91290187,1.26E+02
13.282,49.75411647,82.89806046,1.26E+02
13.285,49.75189979,82.88323457,1.26E+02
13.288,49.74969274,82.86842418,1.26E+02
13.291,49.74749534,82.8536293,1.26E+02
13.294,49.74530756,82.83884991,1.26E+02
13.297,49.74312942,82.824086,1.26E+02
13.3,49.7409609,82.80933757,1.26E+02
13.303,49.73880199,82.7946046,1.26E+02
13.306,49.7366527,82.77988709,1.26E+02
13.309,49.73451302,82.76518503,1.26E+02
13.312,49.73238295,82.75049841,1.26E+02
13.315,49.73026247,82.73582723,1.26E+02
13.318,49.72815159,82.72117146,1.26E+02
13.321,49.7260503,82.70653112,1.26E+02
13.324,49.7239586,82.69190618,1.26E+02
13.327,49.72187648,82.67729663,1.26E+02
13.33,49.71980393,82.66270248,1.26E+02
13.333,49.71774096,82.6481237,1.26E+02
13.336,49.71568756,82.63356032,1.26E+02
13.339,49.71364372,82.61901229,1.26E+02
13.342,49.71160944,82.60447961,1.26E+02
13.345,49.70958472,82.58996228,1.26E+02
13.348,49.70756955,82.57546028,1.26E+02
13.351,49.70556392,82.56097362,1.26E+02
13.354,49.70356783,82.54650228,1.26E+02
13.357,49.70158128,82.53204625,1.26E+02
13.36,49.69960426,82.51760552,1.26E+02
13.363,49.69763677,82.50318009,1.26E+02
13.366,49.6956788,82.48876995,1.26E+02
13.369,49.69373035,82.47437509,1.25E+02
13.372,49.69179142,82.4599955,1.25E+02
13.375,49.68986199,82.44563118,1.25E+02
13.378,49.68794207,82.4312821,1.25E+02
13.381,49.68603165,82.41694828,1.25E+02
13.384,49.68413073,82.40262969,1.25E+02
13.387,49.68223929,82.38832633,1.25E+02
13.39,49.68035735,82.37403819,1.25E+02
13.393,49.67848489,82.35976526,1.25E+02
13.396,49.6766219,82.34550754,1.25E+02
13.399,49.67476839,82.33126501,1.25E+02
13.402,49.67292435,82.31703768,1.25E+02
13.405,49.67108978,82.30282552,1.25E+02
13.408,49.66926466,82.28862853,1.25E+02
13.411,49.66744901,82.2744467,1.25E+02
13.414,49.6656428,82.26028003,1.25E+02
13.417,49.66384604,82.2461285,1.25E+02
13.42,49.66205872,82.23199211,1.25E+02
13.423,49.66028085,82.21787085,1.25E+02
13.426,49.6585124,82.20376471,1.25E+02
13.429,49.65675339,82.18967368,1.25E+02
13.432,49.6550038,82.17559776,1.25E+02
13.435,49.65326363,82.16153693,1.25E+02
13.438,49.65153288,82.14749119,1.25E+02
13.441,49.64981154,82.13346053,1.25E+02
13.444,49.64809961,82.11944494,1.25E+02
13.447,49.64639709,82.10544441,1.25E+02
13.45,49.64470396,82.09145894,1.25E+02
13.453,49.64302023,82.07748852,1.25E+02
13.456,49.64134588,82.06353313,1.25E+02
13.459,49.63968093,82.04959277,1.25E+02
13.462,49.63802535,82.03566744,1.25E+02
13.465,49.63637915,82.02175712,1.25E+02
13.468,49.63474233,82.0078618,1.25E+02
13.471,49.63311487,81.99398148,1.25E+02
13.474,49.63149678,81.98011616,1.24E+02
13.477,49.62988805,81.96626581,1.24E+02
13.48,49.62828867,81.95243043,1.24E+02
13.483,49.62669865,81.93861002,1.24E+02
13.486,49.62511797,81.92480456,1.24E+02
13.489,49.62354664,81.91101406,1.24E+02
13.492,49.62198464,81.89723849,1.24E+02
13.495,49.62043198,81.88347786,1.24E+02
13.498,49.61888865,81.86973215,1.24E+02
13.501,49.61735464,81.85600135,1.24E+02
13.504,49.61582996,81.84228546,1.24E+02
13.507,49.61431459,81.82858447,1.24E+02
13.51,49.61280854,81.81489838,1.24E+02
13.513,49.61131179,81.80122716,1.24E+02
13.516,49.60982435,81.78757082,1.24E+02
13.519,49.60834621,81.77392935,1.24E+02
13.522,49.60687736,81.76030274,1.24E+02
13.525,49.60541781,81.74669098,1.24E+02
13.528,49.60396754,81.73309406,1.24E+02
13.531,49.60252656,81.71951197,1.24E+02
13.534,49.60109486,81.70594471,1.24E+02
13.537,49.59967243,81.69239227,1.24E+02
13.54,49.59825927,81.67885464,1.24E+02
13.543,49.59685537,81.66533182,1.24E+02
13.546,49.59546074,81.65182379,1.24E+02
13.549,49.59407537,81.63833054,1.24E+02
13.552,49.59269925,81.62485207,1.24E+02
13.555,49.59133238,81.61138838,1.24E+02
13.558,49.58997475,81.59793944,1.24E+02
13.561,49.58862637,81.58450526,1.24E+02
13.564,49.58728722,81.57108583,1.24E+02
13.567,49.58595731,81.55768113,1.24E+02
13.57,49.58463662,81.54429117,1.24E+02
13.573,49.58332516,81.53091593,1.24E+02
13.576,49.58202292,81.5175554,1.24E+02
13.579,49.58072989,81.50420958,1.24E+02
13.582,49.57944608,81.49087846,1.23E+02
13.585,49.57817148,81.47756203,1.23E+02
13.588,49.57690607,81.46426028,1.23E+02
13.591,49.57564987,81.4509732,1.23E+02
13.594,49.57440286,81.4377008,1.23E+02
13.597,49.57316505,81.42444305,1.23E+02
13.6,49.57193642,81.41119995,1.23E+02
13.603,49.57071697,81.3979715,1.23E+02
13.606,49.5695067,81.38475768,1.23E+02
13.609,49.56830561,81.37155849,1.23E+02
13.612,49.56711369,81.35837391,1.23E+02
13.615,49.56593093,81.34520395,1.23E+02
13.618,49.56475734,81.3320486,1.23E+02
13.621,49.5635929,81.31890783,1.23E+02
13.624,49.56243762,81.30578168,1.23E+02
13.627,49.56129149,81.2926701,1.23E+02
13.63,49.5601545,81.27957308,1.23E+02
13.633,49.55902666,81.26649063,1.23E+02
13.636,49.55790795,81.25342273,1.23E+02
13.639,49.55679838,81.24036938,1.23E+02
13.642,49.55569794,81.22733057,1.23E+02
13.645,49.55460662,81.21430629,1.23E+02
13.648,49.55352443,81.20129654,1.23E+02
13.651,49.55245135,81.18830131,1.23E+02
13.654,49.55138738,81.17532058,1.23E+02
13.657,49.55033253,81.16235436,1.23E+02
13.66,49.54928678,81.14940263,1.23E+02
13.663,49.54825013,81.13646538,1.23E+02
13.666,49.54722258,81.12354262,1.23E+02
13.669,49.54620412,81.11063433,1.23E+02
13.672,49.54519475,81.0977405,1.23E+02
13.675,49.54419447,81.08486112,1.23E+02
13.678,49.54320327,81.07199619,1.23E+02
13.681,49.54222115,81.0591457,1.23E+02
13.684,49.54124809,81.04630965,1.23E+02
13.687,49.54028411,81.03348801,1.23E+02
13.69,49.5393292,81.0206808,1.22E+02
13.693,49.53838334,81.00788799,1.22E+02
13.696,49.53744654,80.99510958,1.22E+02
13.699,49.5365188,80.98234557,1.22E+02
13.702,49.5356001,80.96959594,1.22E+02
13.705,49.53469045,80.95686069,1.22E+02
13.708,49.53378984,80.94413982,1.22E+02
13.711,49.53289827,80.9314333,1.22E+02
13.714,49.53201574,80.91874114,1.22E+02
13.717,49.53114223,80.90606332,1.22E+02
13.72,49.53027774,80.89339985,1.22E+02
13.723,49.52942228,80.88075071,1.22E+02
13.726,49.52857584,80.86811589,1.22E+02
13.729,49.52773841,80.85549538,1.22E+02
13.732,49.52690999,80.84288919,1.22E+02
13.735,49.52609058,80.8302973,1.22E+02
13.738,49.52528017,80.8177197,1.22E+02
13.741,49.52447875,80.80515639,1.22E+02
13.744,49.52368633,80.79260736,1.22E+02
13.747,49.5229029,80.78007259,1.22E+02
13.75,49.52212846,80.76755209,1.22E+02
13.753,49.521363,80.75504585,1.22E+02
13.756,49.52060652,80.74255385,1.22E+02
13.759,49.51985901,80.7300761,1.22E+02
13.762,49.51912047,80.71761258,1.22E+02
13.765,49.5183909,80.70516328,1.22E+02
13.768,49.5176703,80.6927282,1.22E+02
13.771,49.51695865,80.68030733,1.22E+02
13.774,49.51625596,80.66790066,1.22E+02
13.777,49.51556222,80.65550819,1.22E+02
13.78,49.51487742,80.64312991,1.22E+02
13.783,49.51420157,80.6307658,1.22E+02
13.786,49.51353466,80.61841587,1.22E+02
13.789,49.51287669,80.60608011,1.22E+02
13.792,49.51222765,80.5937585,1.22E+02
13.795,49.51158753,80.58145104,1.22E+02
13.798,49.51095634,80.56915772,1.22E+02
13.801,49.51033407,80.55687854,1.22E+02
13.804,49.50972072,80.54461349,1.21E+02
13.807,49.50911628,80.53236255,1.21E+02
13.81,49.50852075,80.52012573,1.21E+02
13.813,49.50793413,80.50790301,1.21E+02
13.816,49.50735641,80.49569439,1.21E+02
13.819,49.50678758,80.48349986,1.21E+02
13.822,49.50622765,80.47131941,1.21E+02
13.825,49.50567661,80.45915304,1.21E+02
13.828,49.50513446,80.44700074,1.21E+02
13.831,49.50460118,80.43486249,1.21E+02
13.834,49.50407679,80.4227383,1.21E+02
13.837,49.50356127,80.41062816,1.21E+02
13.84,49.50305463,80.39853205,1.21E+02
13.843,49.50255685,80.38644997,1.21E+02
13.846,49.50206793,80.37438192,1.21E+02
13.849,49.50158787,80.36232788,1.21E+02
13.852,49.50111667,80.35028785,1.21E+02
13.855,49.50065433,80.33826182,1.21E+02
13.858,49.50020083,80.32624978,1.21E+02
13.861,49.49975617,80.31425173,1.21E+02
13.864,49.49932036,80.30226766,1.21E+02
13.867,49.49889339,80.29029756,1.21E+02
13.87,49.49847525,80.27834142,1.21E+02
13.873,49.49806593,80.26639924,1.21E+02
13.876,49.49766545,80.25447101,1.21E+02
13.879,49.49727379,80.24255673,1.21E+02
13.882,49.49689094,80.23065637,1.21E+02
13.885,49.49651691,80.21876995,1.21E+02
13.888,49.4961517,80.20689744,1.21E+02
13.891,49.49579529,80.19503885,1.21E+02
13.894,49.49544768,80.18319416,1.21E+02
13.897,49.49510888,80.17136337,1.21E+02
13.9,49.49477887,80.15954648,1.21E+02
13.903,49.49445765,80.14774346,1.21E+02
13.906,49.49414523,80.13595432,1.21E+02
13.909,49.49384159,80.12417905,1.21E+02
13.912,49.49354673,80.11241764,1.21E+02
13.915,49.49326065,80.10067009,1.21E+02
13.918,49.49298334,80.08893638,1.21E+02
13.921,49.49271481,80.07721651,1.20E+02
13.924,49.49245504,80.06551048,1.20E+02
13.927,49.49220403,80.05381827,1.20E+02
13.93,49.49196179,80.04213988,1.20E+02
13.933,49.4917283,80.0304753,1.20E+02
13.936,49.49150357,80.01882452,1.20E+02
13.939,49.49128758,80.00718754,1.20E+02
13.942,49.49108034,79.99556435,1.20E+02
13.945,49.49088184,79.98395494,1.20E+02
13.948,49.49069208,79.9723593,1.20E+02
13.951,49.49051105,79.96077743,1.20E+02
13.954,49.49033876,79.94920932,1.20E+02
13.957,49.49017519,79.93765497,1.20E+02
13.96,49.49002035,79.92611436,1.20E+02
13.963,49.48987422,79.91458749,1.20E+02
13.966,49.48973682,79.90307435,1.20E+02
13.969,49.48960812,79.89157494,1.20E+02
13.972,49.48948814,79.88008924,1.20E+02
13.975,49.48937686,79.86861726,1.20E+02
13.978,49.48927428,79.85715897,1.20E+02
13.981,49.4891804,79.84571439,1.20E+02
13.984,49.48909522,79.83428349,1.20E+02
13.987,49.48901872,79.82286627,1.20E+02
13.99,49.48895092,79.81146272,1.20E+02
13.993,49.4888918,79.80007285,1.20E+02
13.996,49.48884136,79.78869663,1.20E+02
13.999,49.4887996,79.77733407,1.20E+02
14.002,49.48876651,79.76598515,1.20E+02
14.005,49.48874209,79.75464987,1.20E+02
14.008,49.48872634,79.74332823,1.20E+02
14.011,49.48871925,79.73202021,1.20E+02
14.014,49.48872082,79.72072581,1.20E+02
14.017,49.48873105,79.70944502,1.20E+02
14.02,49.48874993,79.69817839,1.20E+02
14.023,49.48877746,79.68691534,1.20E+02
14.026,49.48881363,79.67568012,1.20E+02
14.029,49.48885845,79.66445591,1.20E+02
14.032,49.4889119,79.65324408,1.20E+02
14.035,49.48897399,79.64204527,1.20E+02
14.038,49.48904471,79.63085976,1.20E+02
14.041,49.48912406,79.61968769,1.19E+02
14.044,49.48921203,79.60852912,1.19E+02
14.047,49.48930863,79.59738407,1.19E+02
14.05,49.48941384,79.58625253,1.19E+02
14.053,49.48952766,79.57513452,1.19E+02
14.056,49.4896501,79.56403002,1.19E+02
14.059,49.48978114,79.55293903,1.19E+02
14.062,49.48992079,79.54186155,1.19E+02
14.065,49.49006903,79.53079757,1.19E+02
14.068,49.49022588,79.51974707,1.19E+02
14.071,49.49039131,79.50871006,1.19E+02
14.074,49.49056534,79.49768653,1.19E+02
14.077,49.49074795,79.48667646,1.19E+02
14.08,49.49093915,79.47567986,1.19E+02
14.083,49.49113892,79.46469672,1.19E+02
14.086,49.49134727,79.45372703,1.19E+02
14.089,49.49156419,79.44277077,1.19E+02
14.092,49.49178969,79.43182796,1.19E+02
14.095,49.49202374,79.42089857,1.19E+02
14.098,49.49226636,79.4099826,1.19E+02
14.101,49.49251754,79.39908005,1.19E+02
14.104,49.49277728,79.38819091,1.19E+02
14.107,49.49304556,79.37731516,1.19E+02
14.11,49.4933224,79.36645281,1.19E+02
14.113,49.49360778,79.35560385,1.19E+02
14.116,49.4939017,79.34476827,1.19E+02
14.119,49.49420416,79.33394606,1.19E+02
14.122,49.49451516,79.32313721,1.19E+02
14.125,49.49483468,79.31234173,1.19E+02
14.128,49.49516274,79.3015596,1.19E+02
14.131,49.49549932,79.29079081,1.19E+02
14.134,49.49584442,79.28003536,1.19E+02
14.137,49.49619804,79.26929325,1.19E+02
14.14,49.49656018,79.25856446,1.19E+02
14.143,49.49693083,79.24784899,1.19E+02
14.146,49.49730998,79.23714683,1.19E+02
14.149,49.49769764,79.22645797,1.19E+02
14.152,49.4980938,79.21578241,1.19E+02
14.155,49.49849846,79.20512014,1.19E+02
14.158,49.49891161,79.19447116,1.19E+02
14.161,49.49933326,79.18383545,1.19E+02
14.164,49.49976339,79.17321302,1.18E+02
14.167,49.50020201,79.16260385,1.18E+02
14.17,49.50064911,79.15200793,1.18E+02
14.173,49.50110469,79.14142527,1.18E+02
14.176,49.50156874,79.13085585,1.18E+02
14.179,49.50204126,79.12029966,1.18E+02
14.182,49.50252225,79.10975671,1.18E+02
14.185,49.50301171,79.09922698,1.18E+02
14.188,49.50350963,79.08871046,1.18E+02
14.191,49.504016,79.07820715,1.18E+02
14.194,49.50453083,79.06771705,1.18E+02
14.197,49.50505412,79.05724015,1.18E+02
14.2,49.50558585,79.04677643,1.18E+02
14.203,49.50612603,79.0363259,1.18E+02
14.206,49.50667464,79.02588854,1.18E+02
14.209,49.5072317,79.01546435,1.18E+02
14.212,49.50779719,79.00505332,1.18E+02
14.215,49.50837112,78.99465545,1.18E+02
14.218,49.50895347,78.98427073,1.18E+02
14.221,49.50954425,78.97389915,1.18E+02
14.224,49.51014345,78.9635407,1.18E+02
14.227,49.51075107,78.95319539,1.18E+02
14.23,49.5113671,78.94286319,1.18E+02
14.233,49.51199155,78.93254411,1.18E+02
14.236,49.51262441,78.92223814,1.18E+02
14.239,49.51326567,78.91194528,1.18E+02
14.242,49.51391533,78.90166551,1.18E+02
14.245,49.5145734,78.89139882,1.18E+02
14.248,49.51523986,78.88114522,1.18E+02
14.251,49.51591472,78.8709047,1.18E+02
14.254,49.51659796,78.86067724,1.18E+02
14.257,49.51728959,78.85046285,1.18E+02
14.26,49.51798961,78.84026151,1.18E+02
14.263,49.518698,78.83007322,1.18E+02
14.266,49.51941477,78.81989797,1.18E+02
14.269,49.52013992,78.80973576,1.18E+02
14.272,49.52087344,78.79958658,1.18E+02
14.275,49.52161532,78.78945042,1.18E+02
14.278,49.52236557,78.77932728,1.18E+02
14.281,49.52312418,78.76921715,1.18E+02
14.284,49.52389115,78.75912002,1.18E+02
14.287,49.52466647,78.74903588,1.18E+02
14.29,49.52545014,78.73896474,1.18E+02
14.293,49.52624216,78.72890658,1.17E+02
14.296,49.52704253,78.71886139,1.17E+02
14.299,49.52785124,78.70882918,1.17E+02
14.302,49.52866829,78.69880993,1.17E+02
14.305,49.52949367,78.68880363,1.17E+02
14.308,49.53032739,78.67881029,1.17E+02
14.311,49.53116944,78.66882989,1.17E+02
14.314,49.53201981,78.65886243,1.17E+02
14.317,49.53287851,78.64890789,1.17E+02
14.32,49.53374552,78.63896629,1.17E+02
14.323,49.53462086,78.6290376,1.17E+02
14.326,49.5355045,78.61912182,1.17E+02
14.329,49.53639646,78.60921894,1.17E+02
14.332,49.53729673,78.59932897,1.17E+02
14.335,49.53820529,78.58945188,1.17E+02
14.338,49.53912217,78.57958768,1.17E+02
14.341,49.54004734,78.56973636,1.17E+02
14.344,49.5409808,78.55989792,1.17E+02
14.347,49.54192256,78.55007233,1.17E+02
14.35,49.5428726,78.54025961,1.17E+02
14.353,49.54383093,78.53045974,1.17E+02
14.356,49.54479755,78.52067272,1.17E+02
14.359,49.54577244,78.51089853,1.17E+02
14.362,49.54675561,78.50113718,1.17E+02
14.365,49.54774706,78.49138866,1.17E+02
14.368,49.54874677,78.48165296,1.17E+02
14.371,49.54975475,78.47193007,1.17E+02
14.374,49.550771,78.46221999,1.17E+02
14.377,49.55179551,78.45252271,1.17E+02
14.38,49.55282827,78.44283822,1.17E+02
14.383,49.55386929,78.43316653,1.17E+02
14.386,49.55491857,78.42350761,1.17E+02
14.389,49.55597609,78.41386147,1.17E+02
14.392,49.55704186,78.4042281,1.17E+02
14.395,49.55811587,78.3946075,1.17E+02
14.398,49.55919812,78.38499965,1.17E+02
14.401,49.56028861,78.37540455,1.17E+02
14.404,49.56138733,78.36582219,1.17E+02
14.407,49.56249428,78.35625257,1.17E+02
14.41,49.56360946,78.34669568,1.17E+02
14.413,49.56473287,78.33715152,1.17E+02
14.416,49.56586449,78.32762008,1.17E+02
14.419,49.56700434,78.31810134,1.17E+02
14.422,49.5681524,78.30859532,1.17E+02
14.425,49.56930868,78.29910199,1.16E+02
14.428,49.57047316,78.28962135,1.16E+02
14.431,49.57164585,78.2801534,1.16E+02
14.434,49.57282675,78.27069813,1.16E+02
14.437,49.57401584,78.26125554,1.16E+02
14.44,49.57521314,78.25182561,1.16E+02
14.443,49.57641862,78.24240835,1.16E+02
14.446,49.5776323,78.23300374,1.16E+02
14.449,49.57885417,78.22361177,1.16E+02
14.452,49.58008423,78.21423245,1.16E+02
14.455,49.58132246,78.20486577,1.16E+02
14.458,49.58256888,78.19551172,1.16E+02
14.461,49.58382348,78.18617029,1.16E+02
14.464,49.58508625,78.17684148,1.16E+02
14.467,49.58635719,78.16752527,1.16E+02
14.47,49.58763629,78.15822168,1.16E+02
14.473,49.58892357,78.14893068,1.16E+02
14.476,49.590219,78.13965227,1.16E+02
14.479,49.5915226,78.13038645,1.16E+02
14.482,49.59283435,78.12113321,1.16E+02
14.485,49.59415425,78.11189254,1.16E+02
14.488,49.59548231,78.10266444,1.16E+02
14.491,49.59681851,78.09344891,1.16E+02
14.494,49.59816286,78.08424592,1.16E+02
14.497,49.59951535,78.07505549,1.16E+02
14.5,49.60087597,78.06587759,1.16E+02
14.503,49.60224474,78.05671224,1.16E+02
14.506,49.60362164,78.04755941,1.16E+02
14.509,49.60500666,78.03841911,1.16E+02
14.512,49.60639982,78.02929132,1.16E+02
14.515,49.60780109,78.02017602,1.16E+02
14.518,49.60921049,78.01107324,1.16E+02
14.521,49.61062801,78.00198297,1.16E+02
14.524,49.61205365,77.99290519,1.16E+02
14.527,49.61348739,77.9838399,1.16E+02
14.53,49.61492925,77.97478709,1.16E+02
14.533,49.61637922,77.96574675,1.16E+02
14.536,49.61783728,77.95671889,1.16E+02
14.539,49.61930345,77.94770348,1.16E+02
14.542,49.62077772,77.93870053,1.16E+02
14.545,49.62226008,77.92971003,1.16E+02
14.548,49.62375054,77.92073198,1.16E+02
14.551,49.62524909,77.91176636,1.16E+02
14.554,49.62675572,77.90281317,1.16E+02
14.557,49.62827044,77.89387241,1.16E+02
14.56,49.62979323,77.88494407,1.16E+02
14.563,49.63132411,77.87602814,1.15E+02
14.566,49.63286306,77.86712462,1.15E+02
14.569,49.63441009,77.8582335,1.15E+02
14.572,49.63596518,77.84935477,1.15E+02
14.575,49.63752835,77.84048844,1.15E+02
14.578,49.63909957,77.83163448,1.15E+02
14.581,49.64067886,77.8227929,1.15E+02
14.584,49.64226621,77.8139637,1.15E+02
14.587,49.64386161,77.80514685,1.15E+02
14.59,49.64546506,77.79634237,1.15E+02
14.593,49.64707657,77.78755023,1.15E+02
14.596,49.64869612,77.77877045,1.15E+02
14.599,49.65032372,77.770003,1.15E+02
14.602,49.65195936,77.76124789,1.15E+02
14.605,49.65360304,77.75250511,1.15E+02
14.608,49.65525476,77.74377464,1.15E+02
14.611,49.65691451,77.7350565,1.15E+02
14.614,49.65858229,77.72635066,1.15E+02
14.617,49.66025809,77.71765713,1.15E+02
14.62,49.66194193,77.7089759,1.15E+02
14.623,49.66363378,77.70030695,1.15E+02
14.626,49.66533365,77.6916503,1.15E+02
14.629,49.66704155,77.68300592,1.15E+02
14.632,49.66875745,77.67437382,1.15E+02
14.635,49.67048137,77.66575399,1.15E+02
14.638,49.67221329,77.65714641,1.15E+02
14.641,49.67395323,77.6485511,1.15E+02
14.644,49.67570116,77.63996803,1.15E+02
14.647,49.6774571,77.63139721,1.15E+02
14.65,49.67922103,77.62283863,1.15E+02
14.653,49.68099296,77.61429228,1.15E+02
14.656,49.68277287,77.60575815,1.15E+02
14.659,49.68456078,77.59723625,1.15E+02
14.662,49.68635668,77.58872656,1.15E+02
14.665,49.68816056,77.58022907,1.15E+02
14.668,49.68997242,77.57174379,1.15E+02
14.671,49.69179226,77.56327071,1.15E+02
14.674,49.69362007,77.55480982,1.15E+02
14.677,49.69545586,77.54636111,1.15E+02
14.68,49.69729962,77.53792458,1.15E+02
14.683,49.69915135,77.52950022,1.15E+02
14.686,49.70101104,77.52108804,1.15E+02
14.689,49.70287869,77.51268801,1.15E+02
14.692,49.70475431,77.50430013,1.15E+02
14.695,49.70663788,77.49592441,1.15E+02
14.698,49.7085294,77.48756083,1.15E+02
14.701,49.71042888,77.47920939,1.15E+02
14.704,49.7123363,77.47087007,1.15E+02
14.707,49.71425167,77.46254289,1.14E+02
14.71,49.71617499,77.45422782,1.14E+02
14.713,49.71810624,77.44592487,1.14E+02
14.716,49.72004544,77.43763403,1.14E+02
14.719,49.72199257,77.42935529,1.14E+02
14.722,49.72394763,77.42108864,1.14E+02
14.725,49.72591062,77.41283409,1.14E+02
14.728,49.72788154,77.40459162,1.14E+02
14.731,49.72986039,77.39636123,1.14E+02
14.734,49.73184715,77.38814291,1.14E+02
14.737,49.73384184,77.37993666,1.14E+02
14.74,49.73584444,77.37174247,1.14E+02
14.743,49.73785496,77.36356034,1.14E+02
14.746,49.73987339,77.35539025,1.14E+02
14.749,49.74189973,77.34723221,1.14E+02
14.752,49.74393398,77.33908621,1.14E+02
14.755,49.74597613,77.33095224,1.14E+02
14.758,49.74802618,77.3228303,1.14E+02
14.761,49.75008413,77.31472038,1.14E+02
14.764,49.75214997,77.30662247,1.14E+02
14.767,49.75422371,77.29853658,1.14E+02
14.77,49.75630534,77.29046268,1.14E+02
14.773,49.75839486,77.28240079,1.14E+02
14.776,49.76049226,77.27435088,1.14E+02
14.779,49.76259755,77.26631297,1.14E+02
14.782,49.76471071,77.25828703,1.14E+02
14.785,49.76683176,77.25027307,1.14E+02
14.788,49.76896068,77.24227108,1.14E+02
14.791,49.77109747,77.23428105,1.14E+02
14.794,49.77324213,77.22630297,1.14E+02
14.797,49.77539466,77.21833685,1.14E+02
14.8,49.77755506,77.21038268,1.14E+02
14.803,49.77972331,77.20244044,1.14E+02
14.806,49.78189943,77.19451014,1.14E+02
14.809,49.78408341,77.18659177,1.14E+02
14.812,49.78627524,77.17868533,1.14E+02
14.815,49.78847492,77.1707908,1.14E+02
14.818,49.79068245,77.16290818,1.14E+02
14.821,49.79289782,77.15503747,1.14E+02
14.824,49.79512105,77.14717865,1.14E+02
14.827,49.79735211,77.13933174,1.14E+02
14.83,49.79959101,77.13149671,1.14E+02
14.833,49.80183775,77.12367356,1.14E+02
14.836,49.80409233,77.1158623,1.14E+02
14.839,49.80635473,77.1080629,1.14E+02
14.842,49.80862497,77.10027538,1.14E+02
14.845,49.81090303,77.09249971,1.14E+02
14.848,49.81318892,77.0847359,1.14E+02
14.851,49.81548263,77.07698393,1.14E+02
14.854,49.81778415,77.06924381,1.13E+02
14.857,49.8200935,77.06151553,1.13E+02
14.86,49.82241066,77.05379908,1.13E+02
14.863,49.82473563,77.04609446,1.13E+02
14.866,49.8270684,77.03840166,1.13E+02
14.869,49.82940899,77.03072068,1.13E+02
14.872,49.83175738,77.0230515,1.13E+02
14.875,49.83411357,77.01539413,1.13E+02
14.878,49.83647756,77.00774856,1.13E+02
14.881,49.83884935,77.00011478,1.13E+02
14.884,49.84122893,76.99249279,1.13E+02
14.887,49.8436163,76.98488259,1.13E+02
14.89,49.84601147,76.97728415,1.13E+02
14.893,49.84841442,76.96969749,1.13E+02
14.896,49.85082515,76.9621226,1.13E+02
14.899,49.85324366,76.95455946,1.13E+02
14.902,49.85566996,76.94700808,1.13E+02
14.905,49.85810403,76.93946845,1.13E+02
14.908,49.86054588,76.93194056,1.13E+02
14.911,49.86299549,76.92442441,1.13E+02
14.914,49.86545288,76.91691999,1.13E+02
14.917,49.86791804,76.90942729,1.13E+02
14.92,49.87039096,76.90194632,1.13E+02
14.923,49.87287164,76.89447706,1.13E+02
14.926,49.87536008,76.88701951,1.13E+02
14.929,49.87785628,76.87957367,1.13E+02
14.932,49.88036023,76.87213953,1.13E+02
14.935,49.88287194,76.86471707,1.13E+02
14.938,49.8853914,76.85730631,1.13E+02
14.941,49.8879186,76.84990723,1.13E+02
14.944,49.89045355,76.84251982,1.13E+02
14.947,49.89299624,76.83514409,1.13E+02
14.95,49.89554667,76.82778002,1.13E+02
14.953,49.89810484,76.82042762,1.13E+02
14.956,49.90067075,76.81308686,1.13E+02
14.959,49.90324439,76.80575776,1.13E+02
14.962,49.90582576,76.7984403,1.13E+02
14.965,49.90841486,76.79113448,1.13E+02
14.968,49.91101168,76.78384029,1.13E+02
14.971,49.91361623,76.77655773,1.13E+02
14.974,49.9162285,76.76928679,1.13E+02
14.977,49.91884849,76.76202747,1.13E+02
14.98,49.92147619,76.75477975,1.13E+02
14.983,49.92411161,76.74754365,1.13E+02
14.986,49.92675474,76.74031914,1.13E+02
14.989,49.92940558,76.73310622,1.13E+02
14.992,49.93206413,76.72590489,1.13E+02
14.995,49.93473038,76.71871515,1.13E+02
14.998,49.93740433,76.71153699,1.13E+02
15.001,49.94008599,76.7043704,1.13E+02
15.004,49.94277534,76.69721538,1.13E+02
15.007,49.94547238,76.69007193,1.13E+02
15.01,49.94817712,76.68294003,1.12E+02
15.013,49.95088955,76.67581968,1.12E+02
15.016,49.95360967,76.66871088,1.12E+02
15.019,49.95633747,76.66161362,1.12E+02
15.022,49.95907296,76.65452789,1.12E+02
15.025,49.96181613,76.64745369,1.12E+02
15.028,49.96456697,76.64039102,1.12E+02
15.031,49.9673255,76.63333987,1.12E+02
15.034,49.97009169,76.62630023,1.12E+02
15.037,49.97286556,76.6192721,1.12E+02
15.04,49.9756471,76.61225547,1.12E+02
15.043,49.97843631,76.60525034,1.12E+02
15.046,49.98123318,76.5982567,1.12E+02
15.049,49.98403771,76.59127455,1.12E+02
15.052,49.9868499,76.58430388,1.12E+02
15.055,49.98966976,76.57734469,1.12E+02
15.058,49.99249726,76.57039696,1.12E+02
15.061,49.99533242,76.56346071,1.12E+02
15.064,49.99817523,76.55653591,1.12E+02
15.067,50.00102569,76.54962257,1.12E+02
15.07,50.0038838,76.54272068,1.12E+02
15.073,50.00674955,76.53583023,1.12E+02
15.076,50.00962294,76.52895122,1.12E+02
15.079,50.01250397,76.52208365,1.12E+02
15.082,50.01539264,76.5152275,1.12E+02
15.085,50.01828895,76.50838278,1.12E+02
15.088,50.02119289,76.50154947,1.12E+02
15.091,50.02410445,76.49472758,1.12E+02
15.094,50.02702365,76.48791709,1.12E+02
15.097,50.02995047,76.48111801,1.12E+02
15.1,50.03288492,76.47433033,1.12E+02
15.103,50.03582698,76.46755403,1.12E+02
15.106,50.03877667,76.46078912,1.12E+02
15.109,50.04173397,76.45403559,1.12E+02
15.112,50.04469889,76.44729344,1.12E+02
15.115,50.04767142,76.44056266,1.12E+02
15.118,50.05065156,76.43384324,1.12E+02
15.121,50.05363931,76.42713519,1.12E+02
15.124,50.05663467,76.42043849,1.12E+02
15.127,50.05963763,76.41375313,1.12E+02
15.13,50.06264818,76.40707912,1.12E+02
15.133,50.06566634,76.40041646,1.12E+02
15.136,50.0686921,76.39376512,1.12E+02
15.139,50.07172545,76.38712511,1.12E+02
15.142,50.07476639,76.38049643,1.12E+02
15.145,50.07781492,76.37387907,1.12E+02
15.148,50.08087104,76.36727301,1.12E+02
15.151,50.08393475,76.36067827,1.12E+02
15.154,50.08700604,76.35409483,1.12E+02
15.157,50.09008491,76.34752269,1.12E+02
15.16,50.09317136,76.34096183,1.12E+02
15.163,50.09626539,76.33441227,1.12E+02
15.166,50.09936699,76.32787399,1.12E+02
15.169,50.10247617,76.32134698,1.12E+02
15.172,50.10559291,76.31483125,1.11E+02
15.175,50.10871723,76.30832678,1.11E+02
15.178,50.11184911,76.30183357,1.11E+02
15.181,50.11498855,76.29535162,1.11E+02
15.184,50.11813555,76.28888092,1.11E+02
15.187,50.12129012,76.28242147,1.11E+02
15.19,50.12445224,76.27597325,1.11E+02
15.193,50.12762192,76.26953627,1.11E+02
15.196,50.13079915,76.26311053,1.11E+02
15.199,50.13398393,76.256696,1.11E+02
15.202,50.13717626,76.2502927,1.11E+02
15.205,50.14037614,76.24390061,1.11E+02
15.208,50.14358356,76.23751974,1.11E+02
15.211,50.14679852,76.23115006,1.11E+02
15.214,50.15002102,76.22479159,1.11E+02
15.217,50.15325106,76.21844431,1.11E+02
15.22,50.15648864,76.21210822,1.11E+02
15.223,50.15973375,76.20578332,1.11E+02
15.226,50.16298639,76.19946959,1.11E+02
15.229,50.16624657,76.19316704,1.11E+02
15.232,50.16951426,76.18687566,1.11E+02
15.235,50.17278949,76.18059544,1.11E+02
15.238,50.17607224,76.17432638,1.11E+02
15.241,50.1793625,76.16806848,1.11E+02
15.244,50.18266029,76.16182172,1.11E+02
15.247,50.18596559,76.15558611,1.11E+02
15.25,50.18927841,76.14936163,1.11E+02
15.253,50.19259874,76.14314829,1.11E+02
15.256,50.19592658,76.13694608,1.11E+02
15.259,50.19926193,76.13075499,1.11E+02
15.262,50.20260479,76.12457502,1.11E+02
15.265,50.20595515,76.11840617,1.11E+02
15.268,50.20931301,76.11224842,1.11E+02
15.271,50.21267837,76.10610178,1.11E+02
15.274,50.21605123,76.09996623,1.11E+02
15.277,50.21943158,76.09384178,1.11E+02
15.28,50.22281943,76.08772841,1.11E+02
15.283,50.22621477,76.08162613,1.11E+02
15.286,50.2296176,76.07553493,1.11E+02
15.289,50.23302791,76.0694548,1.11E+02
15.292,50.23644572,76.06338574,1.11E+02
15.295,50.239871,76.05732774,1.11E+02
15.298,50.24330377,76.0512808,1.11E+02
15.301,50.24674401,76.04524492,1.11E+02
15.304,50.25019173,76.03922008,1.11E+02
15.307,50.25364693,76.03320629,1.11E+02
15.31,50.2571096,76.02720353,1.11E+02
15.313,50.26057974,76.02121181,1.11E+02
15.316,50.26405735,76.01523112,1.11E+02
15.319,50.26754243,76.00926145,1.11E+02
15.322,50.27103497,76.0033028,1.11E+02
15.325,50.27453497,75.99735516,1.11E+02
15.328,50.27804244,75.99141853,1.11E+02
15.331,50.28155736,75.98549291,1.11E+02
15.334,50.28507974,75.97957828,1.11E+02
15.337,50.28860958,75.97367465,1.11E+02
15.34,50.29214686,75.967782,1.11E+02
15.343,50.2956916,75.96190034,1.10E+02
15.346,50.29924379,75.95602966,1.10E+02
15.349,50.30280342,75.95016996,1.10E+02
15.352,50.3063705,75.94432122,1.10E+02
15.355,50.30994502,75.93848345,1.10E+02
15.358,50.31352698,75.93265664,1.10E+02
15.361,50.31711637,75.92684078,1.10E+02
15.364,50.32071321,75.92103587,1.10E+02
15.367,50.32431748,75.91524191,1.10E+02
15.37,50.32792918,75.90945888,1.10E+02
15.373,50.33154831,75.90368679,1.10E+02
15.376,50.33517487,75.89792563,1.10E+02
15.379,50.33880886,75.8921754,1.10E+02
15.382,50.34245027,75.88643609,1.10E+02
15.385,50.3460991,75.88070769,1.10E+02
15.388,50.34975536,75.8749902,1.10E+02
15.391,50.35341903,75.86928362,1.10E+02
15.394,50.35709012,75.86358794,1.10E+02
15.397,50.36076862,75.85790316,1.10E+02
15.4,50.36445454,75.85222926,1.10E+02
15.403,50.36814787,75.84656626,1.10E+02
15.406,50.3718486,75.84091413,1.10E+02
15.409,50.37555675,75.83527288,1.10E+02
15.412,50.37927229,75.8296425,1.10E+02
15.415,50.38299524,75.82402299,1.10E+02
15.418,50.38672559,75.81841435,1.10E+02
15.421,50.39191523,75.81281656,1.10E+02
15.424,50.3987119,75.80722962,1.10E+02
15.427,50.40416239,75.80165353,1.10E+02
15.43,50.4088679,75.79608828,1.10E+02
15.433,50.41316263,75.79053387,1.10E+02
15.436,50.41723234,75.7849903,1.10E+02
15.439,50.42118028,75.77945755,1.10E+02
15.442,50.42506383,75.77393563,1.10E+02
15.445,50.42891487,75.76842452,1.10E+02
15.448,50.43275113,75.76292423,1.10E+02
15.451,50.43658245,75.75743475,1.10E+02
15.454,50.44041431,75.75195608,1.10E+02
15.457,50.44424974,75.7464882,1.10E+02
15.46,50.44809044,75.74103112,1.10E+02
15.463,50.45193733,75.73558483,1.10E+02
15.466,50.45579094,75.73014932,1.10E+02
15.469,50.45965156,75.7247246,1.10E+02
15.472,50.46351934,75.71931065,1.10E+02
15.475,50.46739438,75.71390747,1.10E+02
15.478,50.47127672,75.70851506,1.10E+02
15.481,50.47516638,75.70313341,1.10E+02
15.484,50.47906338,75.69776252,1.10E+02
15.487,50.48296773,75.69240238,1.10E+02
15.49,50.48687943,75.68705299,1.10E+02
15.493,50.49079848,75.68171434,1.10E+02
15.496,50.49472488,75.67638643,1.10E+02
15.499,50.49865863,75.67106925,1.10E+02
15.502,50.50259972,75.66576281,1.10E+02
15.505,50.50654816,75.66046708,1.10E+02
15.508,50.51050395,75.65518208,1.10E+02
15.511,50.51446707,75.64990779,1.10E+02
15.514,50.51843754,75.64464421,1.10E+02
15.517,50.52241534,75.63939133,1.10E+02
15.52,50.52640048,75.63414916,1.10E+02
15.523,50.53039296,75.62891768,1.09E+02
15.526,50.53439277,75.62369689,1.09E+02
15.529,50.53839991,75.61848679,1.09E+02
15.532,50.54241438,75.61328737,1.09E+02
15.535,50.54643617,75.60809863,1.09E+02
15.538,50.55046529,75.60292056,1.09E+02
15.541,50.55450174,75.59775316,1.09E+02
15.544,50.55854551,75.59259642,1.09E+02
15.547,50.56259659,75.58745034,1.09E+02
15.55,50.566655,75.58231491,1.09E+02
15.553,50.57072072,75.57719014,1.09E+02
15.556,50.57479375,75.572076,1.09E+02
15.559,50.5788741,75.56697251,1.09E+02
15.562,50.58296176,75.56187966,1.09E+02
15.565,50.58705673,75.55679743,1.09E+02
15.568,50.591159,75.55172583,1.09E+02
15.571,50.59526858,75.54666485,1.09E+02
15.574,50.59938547,75.54161449,1.09E+02
15.577,50.60350965,75.53657474,1.09E+02
15.58,50.60764113,75.5315456,1.09E+02
15.583,50.61177992,75.52652706,1.09E+02
15.586,50.615926,75.52151912,1.09E+02
15.589,50.62007937,75.51652177,1.09E+02
15.592,50.62424004,75.51153502,1.09E+02
15.595,50.62840799,75.50655884,1.09E+02
15.598,50.63258324,75.50159325,1.09E+02
15.601,50.63676577,75.49663823,1.09E+02
15.604,50.64095559,75.49169379,1.09E+02
15.607,50.64515269,75.48675991,1.09E+02
15.61,50.64935708,75.48183659,1.09E+02
15.613,50.65356874,75.47692383,1.09E+02
15.616,50.65778769,75.47202162,1.09E+02
15.619,50.6620139,75.46712996,1.09E+02
15.622,50.6662474,75.46224884,1.09E+02
15.625,50.67048817,75.45737827,1.09E+02
15.628,50.6747362,75.45251822,1.09E+02
15.631,50.67899151,75.44766871,1.09E+02
15.634,50.68325409,75.44282972,1.09E+02
15.637,50.68752393,75.43800125,1.09E+02
15.64,50.69180104,75.4331833,1.09E+02
15.643,50.6960854,75.42837586,1.09E+02
15.646,50.70037703,75.42357893,1.09E+02
15.649,50.70467592,75.4187925,1.09E+02
15.652,50.70898207,75.41401657,1.09E+02
15.655,50.71329547,75.40925113,1.09E+02
15.658,50.71761612,75.40449619,1.09E+02
15.661,50.72194403,75.39975172,1.09E+02
15.664,50.72627918,75.39501774,1.09E+02
15.667,50.73062159,75.39029423,1.09E+02
15.67,50.73497124,75.38558119,1.09E+02
15.673,50.73932814,75.38087862,1.09E+02
15.676,50.74369228,75.37618651,1.09E+02
15.679,50.74806366,75.37150486,1.09E+02
15.682,50.75244228,75.36683367,1.09E+02
15.685,50.75682814,75.36217292,1.09E+02
15.688,50.76122123,75.35752262,1.09E+02
15.691,50.76562157,75.35288275,1.09E+02
15.694,50.77002913,75.34825332,1.09E+02
15.697,50.77444392,75.34363432,1.09E+02
15.7,50.77886595,75.33902575,1.09E+02
15.703,50.7832952,75.3344276,1.09E+02
15.706,50.78773168,75.32983987,1.09E+02
15.709,50.79217538,75.32526255,1.09E+02
15.712,50.79662631,75.32069564,1.09E+02
15.715,50.80108446,75.31613914,1.08E+02
15.718,50.80554982,75.31159303,1.08E+02
15.721,50.81002241,75.30705732,1.08E+02
15.724,50.81450221,75.302532,1.08E+02
15.727,50.81898922,75.29801707,1.08E+02
15.73,50.82348345,75.29351251,1.08E+02
15.733,50.82798489,75.28901834,1.08E+02
15.736,50.83249354,75.28453454,1.08E+02
15.739,50.83700939,75.28006111,1.08E+02
15.742,50.84153245,75.27559804,1.08E+02
15.745,50.84606272,75.27114533,1.08E+02
15.748,50.85060019,75.26670298,1.08E+02
15.751,50.85514485,75.26227098,1.08E+02
15.754,50.85969672,75.25784933,1.08E+02
15.757,50.86425579,75.25343802,1.08E+02
15.76,50.86882205,75.24903705,1.08E+02
15.763,50.87339551,75.24464641,1.08E+02
15.766,50.87797616,75.2402661,1.08E+02
15.769,50.882564,75.23589611,1.08E+02
15.772,50.88715903,75.23153645,1.08E+02
15.775,50.89176124,75.2271871,1.08E+02
15.778,50.89637065,75.22284807,1.08E+02
15.781,50.90098723,75.21851934,1.08E+02
15.784,50.905611,75.21420091,1.08E+02
15.787,50.91024196,75.20989279,1.08E+02
15.79,50.91488009,75.20559496,1.08E+02
15.793,50.9195254,75.20130741,1.08E+02
15.796,50.92417788,75.19703016,1.08E+02
15.799,50.92883754,75.19276319,1.08E+02
15.802,50.93350437,75.18850649,1.08E+02
15.805,50.93817838,75.18426006,1.08E+02
15.808,50.94285955,75.18002391,1.08E+02
15.811,50.9475479,75.17579802,1.08E+02
15.814,50.95224341,75.17158239,1.08E+02
15.817,50.95694608,75.16737701,1.08E+02
15.82,50.96165592,75.16318189,1.08E+02
15.823,50.96637292,75.15899701,1.08E+02
15.826,50.97109708,75.15482238,1.08E+02
15.829,50.97582839,75.15065798,1.08E+02
15.832,50.98056687,75.14650382,1.08E+02
15.835,50.9853125,75.14235989,1.08E+02
15.838,50.99006528,75.13822618,1.08E+02
15.841,50.99482522,75.1341027,1.08E+02
15.844,50.99959231,75.12998943,1.08E+02
15.847,51.00436654,75.12588637,1.08E+02
15.85,51.00914793,75.12179353,1.08E+02
15.853,51.01393645,75.11771088,1.08E+02
15.856,51.01873213,75.11363844,1.08E+02
15.859,51.02353494,75.10957619,1.08E+02
15.862,51.0283449,75.10552414,1.08E+02
15.865,51.033162,75.10148227,1.08E+02
15.868,51.03798623,75.09745058,1.08E+02
15.871,51.0428176,75.09342908,1.08E+02
15.874,51.04765611,75.08941774,1.08E+02
15.877,51.05250175,75.08541658,1.08E+02
15.88,51.05735452,75.08142559,1.08E+02
15.883,51.06221442,75.07744475,1.08E+02
15.886,51.06708145,75.07347407,1.08E+02
15.889,51.07195561,75.06951355,1.08E+02
15.892,51.07683689,75.06556318,1.08E+02
15.895,51.0817253,75.06162295,1.08E+02
15.898,51.08662083,75.05769286,1.08E+02
15.901,51.09152348,75.05377291,1.08E+02
15.904,51.09643324,75.04986309,1.08E+02
15.907,51.10135013,75.04596339,1.08E+02
15.91,51.10627413,75.04207382,1.08E+02
15.913,51.11120525,75.03819438,1.08E+02
15.916,51.11614348,75.03432504,1.08E+02
15.919,51.12108883,75.03046582,1.07E+02
15.922,51.12604128,75.02661671,1.07E+02
15.925,51.13100084,75.02277769,1.07E+02
15.928,51.13596751,75.01894878,1.07E+02
15.931,51.14094128,75.01512996,1.07E+02
15.934,51.14592216,75.01132124,1.07E+02
15.937,51.15091014,75.00752259,1.07E+02
15.94,51.15590522,75.00373403,1.07E+02
15.943,51.1609074,74.99995555,1.07E+02
15.946,51.16591668,74.99618714,1.07E+02
15.949,51.17093306,74.99242881,1.07E+02
15.952,51.17595653,74.98868053,1.07E+02
15.955,51.1809871,74.98494232,1.07E+02
15.958,51.18602475,74.98121417,1.07E+02
15.961,51.1910695,74.97749607,1.07E+02
15.964,51.19612133,74.97378802,1.07E+02
15.967,51.20118026,74.97009001,1.07E+02
15.97,51.20624627,74.96640204,1.07E+02
15.973,51.21131936,74.96272411,1.07E+02
15.976,51.21639954,74.95905622,1.07E+02
15.979,51.2214868,74.95539835,1.07E+02
15.982,51.22658114,74.9517505,1.07E+02
15.985,51.23168255,74.94811268,1.07E+02
15.988,51.23679105,74.94448487,1.07E+02
15.991,51.24190662,74.94086707,1.07E+02
15.994,51.24702926,74.93725928,1.07E+02
15.997,51.25215898,74.9336615,1.07E+02
16,51.25729577,74.93007371,1.07E+02
16.003,51.26243963,74.92649592,1.07E+02
16.006,51.26759056,74.92292812,1.07E+02
16.009,51.27274855,74.91937031,1.07E+02
16.012,51.27791361,74.91582249,1.07E+02
16.015,51.28308573,74.91228464,1.07E+02
16.018,51.28826492,74.90875677,1.07E+02
16.021,51.29345116,74.90523886,1.07E+02
16.024,51.29864447,74.90173093,1.07E+02
16.027,51.30384484,74.89823296,1.07E+02
16.03,51.30905226,74.89474495,1.07E+02
16.033,51.31426673,74.89126689,1.07E+02
16.036,51.31948826,74.88779878,1.07E+02
16.039,51.32471685,74.88434062,1.07E+02
16.042,51.32995248,74.8808924,1.07E+02
16.045,51.33519517,74.87745413,1.07E+02
16.048,51.3404449,74.87402578,1.07E+02
16.051,51.34570168,74.87060737,1.07E+02
16.054,51.3509655,74.86719888,1.07E+02
16.057,51.35623637,74.86380032,1.07E+02
16.06,51.36151428,74.86041167,1.07E+02
16.063,51.36679923,74.85703294,1.07E+02
16.066,51.37209122,74.85366412,1.07E+02
16.069,51.37739025,74.85030521,1.07E+02
16.072,51.38269632,74.8469562,1.07E+02
16.075,51.38800942,74.84361709,1.07E+02
16.078,51.39332955,74.84028787,1.07E+02
16.081,51.39865672,74.83696855,1.07E+02
16.084,51.40399092,74.83365911,1.07E+02
16.087,51.40933215,74.83035955,1.07E+02
16.09,51.41468041,74.82706987,1.07E+02
16.093,51.42003569,74.82379007,1.07E+02
16.096,51.425398,74.82052013,1.07E+02
16.099,51.43076733,74.81726007,1.07E+02
16.102,51.43614369,74.81400986,1.07E+02
16.105,51.44152707,74.81076952,1.07E+02
16.108,51.44691747,74.80753903,1.07E+02
16.111,51.45231489,74.80431839,1.07E+02
16.114,51.45771932,74.8011076,1.07E+02
16.117,51.46313077,74.79790665,1.07E+02
16.12,51.46854924,74.79471554,1.07E+02
16.123,51.47397471,74.79153426,1.07E+02
16.126,51.4794072,74.78836282,1.07E+02
16.129,51.4848467,74.7852012,1.07E+02
16.132,51.49029321,74.78204941,1.07E+02
16.135,51.49574673,74.77890744,1.07E+02
16.138,51.50120725,74.77577528,1.06E+02
16.141,51.50667478,74.77265293,1.06E+02
16.144,51.51214931,74.76954039,1.06E+02
16.147,51.51763085,74.76643766,1.06E+02
16.15,51.52311938,74.76334472,1.06E+02
16.153,51.52861492,74.76026158,1.06E+02
16.156,51.53411745,74.75718823,1.06E+02
16.159,51.53962698,74.75412467,1.06E+02
16.162,51.54514351,74.7510709,1.06E+02
16.165,51.55066703,74.7480269,1.06E+02
16.168,51.55618333,74.74499268,1.06E+02
16.171,51.56178112,74.74196823,1.06E+02
16.174,51.56735889,74.73895355,1.06E+02
16.177,51.57292878,74.73594864,1.06E+02
16.18,51.57849747,74.73295349,1.06E+02
16.183,51.58406864,74.72996809,1.06E+02
16.186,51.5896443,74.72699245,1.06E+02
16.189,51.59522558,74.72402655,1.06E+02
16.192,51.6008131,74.72107041,1.06E+02
16.195,51.60640717,74.718124,1.06E+02
16.198,51.612008,74.71518733,1.06E+02
16.201,51.61761568,74.71226039,1.06E+02
16.204,51.62323027,74.70934319,1.06E+02
16.207,51.6288518,74.70643571,1.06E+02
16.21,51.63448029,74.70353795,1.06E+02
16.213,51.64011573,74.70064991,1.06E+02
16.216,51.64575814,74.69777159,1.06E+02
16.219,51.65140752,74.69490297,1.06E+02
16.222,51.65706386,74.69204406,1.06E+02
16.225,51.66272717,74.68919486,1.06E+02
16.228,51.66839745,74.68635535,1.06E+02
16.231,51.67407469,74.68352554,1.06E+02
16.234,51.6797589,74.68070543,1.06E+02
16.237,51.68545007,74.677895,1.06E+02
16.24,51.6911482,74.67509425,1.06E+02
16.243,51.6968533,74.67230318,1.06E+02
16.246,51.70256535,74.66952179,1.06E+02
16.249,51.70828436,74.66675008,1.06E+02
16.252,51.71401033,74.66398803,1.06E+02
16.255,51.71974325,74.66123564,1.06E+02
16.258,51.72548312,74.65849292,1.06E+02
16.261,51.73122995,74.65575985,1.06E+02
16.264,51.73698373,74.65303644,1.06E+02
16.267,51.74274447,74.65032268,1.06E+02
16.27,51.74851215,74.64761856,1.06E+02
16.273,51.75428677,74.64492409,1.06E+02
16.276,51.76006835,74.64223925,1.06E+02
16.279,51.76585687,74.63956405,1.06E+02
16.282,51.77165233,74.63689848,1.06E+02
16.285,51.77745474,74.63424254,1.06E+02
16.288,51.78326408,74.63159622,1.06E+02
16.291,51.78908037,74.62895952,1.06E+02
16.294,51.7949036,74.62633243,1.06E+02
16.297,51.80073376,74.62371496,1.06E+02
16.3,51.80657087,74.6211071,1.06E+02
16.303,51.8124149,74.61850884,1.06E+02
16.306,51.81826587,74.61592018,1.06E+02
16.309,51.82412378,74.61334112,1.06E+02
16.312,51.82998861,74.61077165,1.06E+02
16.315,51.83586038,74.60821178,1.06E+02
16.318,51.84173907,74.60566148,1.06E+02
16.321,51.84762469,74.60312077,1.06E+02
16.324,51.85351724,74.60058964,1.06E+02
16.327,51.85941672,74.59806809,1.06E+02
16.33,51.86532311,74.5955561,1.06E+02
16.333,51.87123643,74.59305368,1.06E+02
16.336,51.87715668,74.59056083,1.06E+02
16.339,51.88308384,74.58807754,1.06E+02
16.342,51.88901792,74.5856038,1.06E+02
16.345,51.89495893,74.58313961,1.06E+02
16.348,51.90090684,74.58068498,1.06E+02
16.351,51.90686168,74.57823989,1.06E+02
16.354,51.91282342,74.57580434,1.06E+02
16.357,51.91879209,74.57337832,1.06E+02
16.36,51.92476766,74.57096185,1.06E+02
16.363,51.93075014,74.5685549,1.06E+02
16.366,51.93673954,74.56615748,1.06E+02
16.369,51.94273584,74.56376958,1.06E+02
16.372,51.94873905,74.5613912,1.05E+02
16.375,51.95474916,74.55902234,1.05E+02
16.378,51.96076618,74.55666299,1.05E+02
16.381,51.96679011,74.55431315,1.05E+02
16.384,51.97282094,74.55197282,1.05E+02
16.387,51.97885866,74.54964198,1.05E+02
16.39,51.98490329,74.54732064,1.05E+02
16.393,51.99095482,74.5450088,1.05E+02
16.396,51.99701324,74.54270645,1.05E+02
16.399,52.00307857,74.54041358,1.05E+02
16.402,52.00915078,74.5381302,1.05E+02
16.405,52.01522989,74.53585629,1.05E+02
16.408,52.0213159,74.53359186,1.05E+02
16.411,52.02740879,74.53133691,1.05E+02
16.414,52.03350858,74.52909142,1.05E+02
16.417,52.03961526,74.52685539,1.05E+02
16.42,52.04572882,74.52462883,1.05E+02
16.423,52.05184928,74.52241173,1.05E+02
16.426,52.05797661,74.52020408,1.05E+02
16.429,52.06411084,74.51800588,1.05E+02
16.432,52.07025195,74.51581712,1.05E+02
16.435,52.07639994,74.51363781,1.05E+02
16.438,52.08255481,74.51146794,1.05E+02
16.441,52.08871656,74.50930751,1.05E+02
16.444,52.09488519,74.50715651,1.05E+02
16.447,52.1010607,74.50501494,1.05E+02
16.45,52.10724308,74.50288279,1.05E+02
16.453,52.11343235,74.50076006,1.05E+02
16.456,52.11962848,74.49864675,1.05E+02
16.459,52.12583149,74.49654286,1.05E+02
16.462,52.13204138,74.49444838,1.05E+02
16.465,52.13825813,74.4923633,1.05E+02
16.468,52.14448175,74.49028763,1.05E+02
16.471,52.15071225,74.48822136,1.05E+02
16.474,52.15694961,74.48616449,1.05E+02
16.477,52.16319383,74.48411701,1.05E+02
16.48,52.16944493,74.48207892,1.05E+02
16.483,52.17570289,74.48005021,1.05E+02
16.486,52.18196771,74.47803089,1.05E+02
16.489,52.18823939,74.47602095,1.05E+02
16.492,52.19451793,74.47402038,1.05E+02
16.495,52.20080334,74.47202918,1.05E+02
16.498,52.2070956,74.47004735,1.05E+02
16.501,52.21339472,74.46807489,1.05E+02
16.504,52.2197007,74.46611179,1.05E+02
16.507,52.22601353,74.46415805,1.05E+02
16.51,52.23233322,74.46221366,1.05E+02
16.513,52.23865976,74.46027862,1.05E+02
16.516,52.24499316,74.45835293,1.05E+02
16.519,52.2513334,74.45643658,1.05E+02
16.522,52.2576805,74.45452957,1.05E+02
16.525,52.26403444,74.4526319,1.05E+02
16.528,52.27039524,74.45074356,1.05E+02
16.531,52.27676287,74.44886456,1.05E+02
16.534,52.28313736,74.44699488,1.05E+02
16.537,52.28951869,74.44513452,1.05E+02
16.54,52.29590686,74.44328348,1.05E+02
16.543,52.30230188,74.44144175,1.05E+02
16.546,52.30870374,74.43960934,1.05E+02
16.549,52.31511243,74.43778624,1.05E+02
16.552,52.32152797,74.43597244,1.05E+02
16.555,52.32795035,74.43416795,1.05E+02
16.558,52.33437956,74.43237275,1.05E+02
16.561,52.34081561,74.43058685,1.05E+02
16.564,52.34725849,74.42881024,1.05E+02
16.567,52.35370821,74.42704292,1.05E+02
16.57,52.36016476,74.42528488,1.05E+02
16.573,52.36662814,74.42353612,1.05E+02
16.576,52.37309835,74.42179665,1.05E+02
16.579,52.37957539,74.42006644,1.05E+02
16.582,52.38605927,74.41834551,1.05E+02
16.585,52.39254996,74.41663384,1.05E+02
16.588,52.39904749,74.41493144,1.05E+02
16.591,52.40555184,74.4132383,1.05E+02
16.594,52.41206302,74.41155441,1.05E+02
16.597,52.41858102,74.40987978,1.05E+02
16.6,52.42510584,74.4082144,1.05E+02
16.603,52.43163748,74.40655826,1.05E+02
16.606,52.43817594,74.40491137,1.05E+02
16.609,52.44472122,74.40327372,1.05E+02
16.612,52.45127332,74.40164531,1.05E+02
16.615,52.45783224,74.40002612,1.05E+02
16.618,52.46439798,74.39841617,1.05E+02
16.621,52.47097052,74.39681545,1.05E+02
16.624,52.47754989,74.39522394,1.05E+02
16.627,52.48413606,74.39364166,1.05E+02
16.63,52.49072905,74.39206859,1.05E+02
16.633,52.49732885,74.39050474,1.04E+02
16.636,52.50393546,74.38895009,1.04E+02
16.639,52.51054888,74.38740465,1.04E+02
16.642,52.5171691,74.38586842,1.04E+02
16.645,52.52379614,74.38434138,1.04E+02
16.648,52.53042998,74.38282354,1.04E+02
16.651,52.53707062,74.38131489,1.04E+02
16.654,52.54371807,74.37981543,1.04E+02
16.657,52.55037232,74.37832515,1.04E+02
16.66,52.55703337,74.37684406,1.04E+02
16.663,52.56370122,74.37537215,1.04E+02
16.666,52.57037588,74.37390941,1.04E+02
16.669,52.57705733,74.37245584,1.04E+02
16.672,52.58374558,74.37101145,1.04E+02
16.675,52.59044063,74.36957622,1.04E+02
16.678,52.59714247,74.36815015,1.04E+02
16.681,52.60385111,74.36673324,1.04E+02
16.684,52.61056654,74.36532548,1.04E+02
16.687,52.61728876,74.36392688,1.04E+02
16.69,52.62401778,74.36253743,1.04E+02
16.693,52.63075359,74.36115712,1.04E+02
16.696,52.63749619,74.35978595,1.04E+02
16.699,52.64424557,74.35842393,1.04E+02
16.702,52.65100175,74.35707103,1.04E+02
16.705,52.65776471,74.35572727,1.04E+02
16.708,52.66453446,74.35439264,1.04E+02
16.711,52.67131099,74.35306714,1.04E+02
16.714,52.67809431,74.35175076,1.04E+02
16.717,52.68488441,74.35044349,1.04E+02
16.72,52.69168129,74.34914535,1.04E+02
16.723,52.69848495,74.34785631,1.04E+02
16.726,52.7052954,74.34657638,1.04E+02
16.729,52.71211262,74.34530556,1.04E+02
16.732,52.71893662,74.34404384,1.04E+02
16.735,52.7257674,74.34279123,1.04E+02
16.738,52.73260495,74.3415477,1.04E+02
16.741,52.73944928,74.34031327,1.04E+02
16.744,52.74630039,74.33908793,1.04E+02
16.747,52.75315827,74.33787168,1.04E+02
16.75,52.76002292,74.3366645,1.04E+02
16.753,52.76689434,74.33546641,1.04E+02
16.756,52.77377254,74.33427739,1.04E+02
16.759,52.7806575,74.33309745,1.04E+02
16.762,52.78754923,74.33192658,1.04E+02
16.765,52.79444773,74.33076477,1.04E+02
16.768,52.801353,74.32961203,1.04E+02
16.771,52.80826503,74.32846834,1.04E+02
16.774,52.81518383,74.32733371,1.04E+02
16.777,52.82210939,74.32620814,1.04E+02
16.78,52.82904172,74.32509162,1.04E+02
16.783,52.8359808,74.32398414,1.04E+02
16.786,52.84292665,74.32288571,1.04E+02
16.789,52.84987926,74.32179632,1.04E+02
16.792,52.85683863,74.32071596,1.04E+02
16.795,52.86380476,74.31964464,1.04E+02
16.798,52.87077764,74.31858235,1.04E+02
16.801,52.87775728,74.31752909,1.04E+02
16.804,52.88474368,74.31648485,1.04E+02
16.807,52.89173683,74.31544963,1.04E+02
16.81,52.89873674,74.31442343,1.04E+02
16.813,52.9057434,74.31340625,1.04E+02
16.816,52.91275681,74.31239807,1.04E+02
16.819,52.91977697,74.31139891,1.04E+02
16.822,52.92680389,74.31040875,1.04E+02
16.825,52.93383755,74.30942759,1.04E+02
16.828,52.94087796,74.30845543,1.04E+02
16.831,52.94792512,74.30749227,1.04E+02
16.834,52.95497902,74.3065381,1.04E+02
16.837,52.96203967,74.30559292,1.04E+02
16.84,52.96910707,74.30465672,1.04E+02
16.843,52.97618121,74.30372951,1.04E+02
16.846,52.98326209,74.30281127,1.04E+02
16.849,52.99034972,74.30190202,1.04E+02
16.852,52.99744408,74.30100173,1.04E+02
16.855,53.00454519,74.30011042,1.04E+02
16.858,53.01165304,74.29922807,1.04E+02
16.861,53.01876762,74.29835469,1.04E+02
16.864,53.02588895,74.29749027,1.04E+02
16.867,53.03301701,74.2966348,1.04E+02
16.87,53.0401518,74.29578829,1.04E+02
16.873,53.04729333,74.29495073,1.04E+02
16.876,53.0544416,74.29412212,1.04E+02
16.879,53.0615966,74.29330245,1.04E+02
16.882,53.06875833,74.29249173,1.04E+02
16.885,53.07592679,74.29168994,1.04E+02
16.888,53.08310199,74.29089709,1.04E+02
16.891,53.09028391,74.29011317,1.04E+02
16.894,53.09747256,74.28933818,1.04E+02
16.897,53.10466795,74.28857212,1.04E+02
16.9,53.11187005,74.28781498,1.04E+02
16.903,53.11907889,74.28706676,1.04E+02
16.906,53.12629445,74.28632745,1.04E+02
16.909,53.13351673,74.28559706,1.04E+02
16.912,53.14074574,74.28487558,1.04E+02
16.915,53.14798148,74.28416301,1.04E+02
16.918,53.15522393,74.28345934,1.03E+02
16.921,53.16247311,74.28276457,1.03E+02
16.924,53.169729,74.2820787,1.03E+02
16.927,53.17699162,74.28140172,1.03E+02
16.93,53.18426096,74.28073364,1.03E+02
16.933,53.19153701,74.28007445,1.03E+02
16.936,53.19881978,74.27942414,1.03E+02
16.939,53.20610926,74.27878271,1.03E+02
16.942,53.21340547,74.27815016,1.03E+02
16.945,53.22070838,74.27752649,1.03E+02
16.948,53.22801801,74.27691169,1.03E+02
16.951,53.23533436,74.27630577,1.03E+02
16.954,53.24265741,74.27570871,1.03E+02
16.957,53.24998718,74.27512051,1.03E+02
16.96,53.25732366,74.27454117,1.03E+02
16.963,53.26466684,74.2739707,1.03E+02
16.966,53.27201674,74.27340907,1.03E+02
16.969,53.27937334,74.2728563,1.03E+02
16.972,53.28673665,74.27231238,1.03E+02
16.975,53.29410667,74.2717773,1.03E+02
16.978,53.30148339,74.27125107,1.03E+02
16.981,53.30886682,74.27073367,1.03E+02
16.984,53.31625695,74.27022512,1.03E+02
16.987,53.32365379,74.26972539,1.03E+02
16.99,53.33105732,74.2692345,1.03E+02
16.993,53.33846756,74.26875243,1.03E+02
16.996,53.3458845,74.26827919,1.03E+02
16.999,53.35330814,74.26781476,1.03E+02
17.002,53.36073848,74.26735916,1.03E+02
17.005,53.36817551,74.26691237,1.03E+02
17.008,53.37561925,74.2664744,1.03E+02
17.011,53.38306968,74.26604523,1.03E+02
17.014,53.3905268,74.26562487,1.03E+02
17.017,53.39799062,74.26521331,1.03E+02
17.02,53.40546114,74.26481056,1.03E+02
17.023,53.41293835,74.2644166,1.03E+02
17.026,53.42042225,74.26403143,1.03E+02
17.029,53.42791284,74.26365506,1.03E+02
17.032,53.43541013,74.26328747,1.03E+02
17.035,53.4429141,74.26292867,1.03E+02
17.038,53.45042477,74.26257865,1.03E+02
17.041,53.45794212,74.26223741,1.03E+02
17.044,53.46546616,74.26190495,1.03E+02
17.047,53.47299689,74.26158126,1.03E+02
17.05,53.48053431,74.26126633,1.03E+02
17.053,53.48807841,74.26096018,1.03E+02
17.056,53.49562919,74.26066279,1.03E+02
17.059,53.50318666,74.26037416,1.03E+02
17.062,53.51075081,74.26009429,1.03E+02
17.065,53.51832165,74.25982318,1.03E+02
17.068,53.52589917,74.25956082,1.03E+02
17.071,53.53348336,74.2593072,1.03E+02
17.074,53.54107424,74.25906234,1.03E+02
17.077,53.5486718,74.25882622,1.03E+02
17.08,53.55627604,74.25859883,1.03E+02
17.083,53.56388695,74.25838019,1.03E+02
17.086,53.57150454,74.25817028,1.03E+02
17.089,53.57912881,74.2579691,1.03E+02
17.092,53.58675976,74.25777665,1.03E+02
17.095,53.59439737,74.25759292,1.03E+02
17.098,53.60204167,74.25741792,1.03E+02
17.101,53.60969263,74.25725164,1.03E+02
17.104,53.61735027,74.25709408,1.03E+02
17.107,53.62501458,74.25694522,1.03E+02
17.11,53.63268557,74.25680508,1.03E+02
17.113,53.64036322,74.25667365,1.03E+02
17.116,53.64804754,74.25655093,1.03E+02
17.119,53.65573853,74.2564369,1.03E+02
17.122,53.66343619,74.25633158,1.03E+02
17.125,53.67114052,74.25623495,1.03E+02
17.128,53.67885152,74.25614701,1.03E+02
17.131,53.68656918,74.25606777,1.03E+02
17.134,53.6942935,74.25599721,1.03E+02
17.137,53.70202449,74.25593534,1.03E+02
17.14,53.70976215,74.25588215,1.03E+02
17.143,53.71750646,74.25583764,1.03E+02
17.146,53.72525744,74.25580181,1.03E+02
17.149,53.73301508,74.25577464,1.03E+02
17.152,53.74077939,74.25575615,1.03E+02
17.155,53.74855035,74.25574633,1.03E+02
17.158,53.75632797,74.25574517,1.03E+02
17.161,53.76411225,74.25575267,1.03E+02
17.164,53.77190319,74.25576883,1.03E+02
17.167,53.77970078,74.25579365,1.03E+02
17.17,53.78750504,74.25582712,1.03E+02
17.173,53.79531595,74.25586924,1.03E+02
17.176,53.80313351,74.25592001,1.03E+02
17.179,53.81095773,74.25597942,1.03E+02
17.182,53.8187886,74.25604747,1.03E+02
17.185,53.82662613,74.25612417,1.03E+02
17.188,53.8344703,74.25620949,1.03E+02
17.191,53.84232113,74.25630346,1.03E+02
17.194,53.85017861,74.25640605,1.03E+02
17.197,53.85804274,74.25651726,1.03E+02
17.2,53.86591352,74.25663711,1.03E+02
17.203,53.87379095,74.25676557,1.03E+02
17.206,53.88167503,74.25690266,1.03E+02
17.209,53.88956575,74.25704835,1.03E+02
17.212,53.89746313,74.25720267,1.03E+02
17.215,53.90536714,74.25736559,1.03E+02
17.218,53.91327781,74.25753712,1.03E+02
17.221,53.92119511,74.25771725,1.03E+02
17.224,53.92911907,74.25790599,1.03E+02
17.227,53.93704966,74.25810332,1.03E+02
17.23,53.9449869,74.25830926,1.03E+02
17.233,53.95293078,74.25852378,1.03E+02
17.236,53.9608813,74.2587469,1.03E+02
17.239,53.96883846,74.2589786,1.03E+02
17.242,53.97680227,74.25921888,1.03E+02
17.245,53.98477271,74.25946775,1.02E+02
17.248,53.99274979,74.2597252,1.02E+02
17.251,54.0007335,74.25999123,1.02E+02
17.254,54.00872386,74.26026583,1.02E+02
17.257,54.01672085,74.260549,1.02E+02
17.26,54.02472448,74.26084073,1.02E+02
17.263,54.03273474,74.26114104,1.02E+02
17.266,54.04075164,74.2614499,1.02E+02
17.269,54.04877517,74.26176733,1.02E+02
17.272,54.05680534,74.26209331,1.02E+02
17.275,54.06484213,74.26242784,1.02E+02
17.278,54.07288556,74.26277093,1.02E+02
17.281,54.08093563,74.26312257,1.02E+02
17.284,54.08899232,74.26348275,1.02E+02
17.287,54.09705564,74.26385147,1.02E+02
17.29,54.10512559,74.26422874,1.02E+02
17.293,54.11320217,74.26461454,1.02E+02
17.296,54.12128538,74.26500888,1.02E+02
17.299,54.12937521,74.26541175,1.02E+02
17.302,54.13747168,74.26582314,1.02E+02
17.305,54.14557476,74.26624307,1.02E+02
17.308,54.15368448,74.26667152,1.02E+02
17.311,54.16180082,74.26710848,1.02E+02
17.314,54.16992378,74.26755397,1.02E+02
17.317,54.17805336,74.26800797,1.02E+02
17.32,54.18618957,74.26847049,1.02E+02
17.323,54.19433241,74.26894152,1.02E+02
17.326,54.20248186,74.26942105,1.02E+02
17.329,54.21063793,74.26990909,1.02E+02
17.332,54.21880063,74.27040562,1.02E+02
17.335,54.22696994,74.27091066,1.02E+02
17.338,54.23514588,74.2714242,1.02E+02
17.341,54.24332843,74.27194622,1.02E+02
17.344,54.2515176,74.27247674,1.02E+02
17.347,54.25971339,74.27301575,1.02E+02
17.35,54.26791579,74.27356324,1.02E+02
17.353,54.27612481,74.27411922,1.02E+02
17.356,54.28434044,74.27468367,1.02E+02
17.359,54.2925627,74.2752566,1.02E+02
17.362,54.30079156,74.27583801,1.02E+02
17.365,54.30902704,74.27642789,1.02E+02
17.368,54.31726913,74.27702624,1.02E+02
17.371,54.32551783,74.27763305,1.02E+02
17.374,54.33377315,74.27824833,1.02E+02
17.377,54.34203507,74.27887207,1.02E+02
17.38,54.35030361,74.27950426,1.02E+02
17.383,54.35857876,74.28014492,1.02E+02
17.386,54.36686051,74.28079402,1.02E+02
17.389,54.37514888,74.28145158,1.02E+02
17.392,54.38344385,74.28211758,1.02E+02
17.395,54.39174543,74.28279203,1.02E+02
17.398,54.40005362,74.28347493,1.02E+02
17.401,54.40836841,74.28416626,1.02E+02
17.404,54.41668981,74.28486603,1.02E+02
17.407,54.42501781,74.28557423,1.02E+02
17.41,54.43335242,74.28629086,1.02E+02
17.413,54.44169363,74.28701593,1.02E+02
17.416,54.45004145,74.28774942,1.02E+02
17.419,54.45839587,74.28849133,1.02E+02
17.422,54.46675689,74.28924166,1.02E+02
17.425,54.47512451,74.29000042,1.02E+02
17.428,54.48352398,74.29076758,1.02E+02
17.431,54.49183826,74.29154317,1.02E+02
17.434,54.50018952,74.29232716,1.02E+02
17.437,54.50856383,74.29311956,1.02E+02
17.44,54.51695366,74.29392036,1.02E+02
17.443,54.52535492,74.29472957,1.02E+02
17.446,54.5337654,74.29554718,1.02E+02
17.449,54.54218389,74.29637318,1.02E+02
17.452,54.55060974,74.29720758,1.02E+02
17.455,54.5590426,74.29805037,1.02E+02
17.458,54.56748229,74.29890155,1.02E+02
17.461,54.57592869,74.29976112,1.02E+02
17.464,54.58438174,74.30062907,1.02E+02
17.467,54.59284143,74.3015054,1.02E+02
17.47,54.60130773,74.30239012,1.02E+02
17.473,54.60978063,74.3032832,1.02E+02
17.476,54.61826013,74.30418467,1.02E+02
17.479,54.62674623,74.3050945,1.02E+02
17.482,54.63523891,74.3060127,1.02E+02
17.485,54.64373818,74.30693927,1.02E+02
17.488,54.65224405,74.3078742,1.02E+02
17.491,54.6607565,74.30881749,1.02E+02
17.494,54.66927554,74.30976914,1.02E+02
17.497,54.67780117,74.31072914,1.02E+02
17.5,54.68633338,74.3116975,1.02E+02
17.503,54.69487218,74.31267421,1.02E+02
17.506,54.70341757,74.31365927,1.02E+02
17.509,54.71196954,74.31465267,1.02E+02
17.512,54.7205281,74.31565441,1.02E+02
17.515,54.72909324,74.31666449,1.02E+02
17.518,54.73766496,74.31768292,1.02E+02
17.521,54.74624327,74.31870967,1.02E+02
17.524,54.75482816,74.31974476,1.02E+02
17.527,54.76341963,74.32078818,1.02E+02
17.53,54.77201768,74.32183992,1.02E+02
17.533,54.78062231,74.32289999,1.02E+02
17.536,54.78923353,74.32396838,1.02E+02
17.539,54.79785132,74.3250451,1.02E+02
17.542,54.80647569,74.32613012,1.02E+02
17.545,54.81510664,74.32722347,1.02E+02
17.548,54.82374417,74.32832512,1.02E+02
17.551,54.83238828,74.32943509,1.02E+02
17.554,54.84103896,74.33055336,1.02E+02
17.557,54.84969622,74.33167993,1.02E+02
17.56,54.85836005,74.33281481,1.02E+02
17.563,54.86703046,74.33395799,1.02E+02
17.566,54.87570745,74.33510946,1.02E+02
17.569,54.88439101,74.33626922,1.02E+02
17.572,54.89308114,74.33743728,1.02E+02
17.575,54.90177785,74.33861363,1.02E+02
17.578,54.91048113,74.33979826,1.02E+02
17.581,54.91919098,74.34099118,1.02E+02
17.584,54.92790741,74.34219238,1.02E+02
17.587,54.9366304,74.34340186,1.02E+02
17.59,54.94535997,74.34461961,1.02E+02
17.593,54.95409611,74.34584564,1.02E+02
17.596,54.96283881,74.34707994,1.02E+02
17.599,54.97158809,74.34832251,1.02E+02
17.602,54.98034393,74.34957335,1.02E+02
17.605,54.98910635,74.35083245,1.02E+02
17.608,54.99787533,74.35209981,1.02E+02
17.611,55.00665088,74.35337543,1.02E+02
17.614,55.01543299,74.3546593,1.02E+02
17.617,55.02422167,74.35595143,1.02E+02
17.62,55.03301692,74.35725181,1.02E+02
17.623,55.04181873,74.35856045,1.02E+02
17.626,55.05062711,74.35987732,1.01E+02
17.629,55.05944205,74.36120244,1.01E+02
17.632,55.06826355,74.36253581,1.01E+02
17.635,55.07709162,74.36387741,1.01E+02
17.638,55.08592625,74.36522725,1.01E+02
17.641,55.09476744,74.36658532,1.01E+02
17.644,55.1036152,74.36795162,1.01E+02
17.647,55.11246951,74.36932616,1.01E+02
17.65,55.12133039,74.37070892,1.01E+02
17.653,55.13019783,74.3720999,1.01E+02
17.656,55.13907182,74.37349911,1.01E+02
17.659,55.14795238,74.37490653,1.01E+02
17.662,55.1568395,74.37632217,1.01E+02
17.665,55.16573317,74.37774603,1.01E+02
17.668,55.1746334,74.3791781,1.01E+02
17.671,55.18354019,74.38061838,1.01E+02
17.674,55.19245354,74.38206686,1.01E+02
17.677,55.20137344,74.38352355,1.01E+02
17.68,55.2102999,74.38498844,1.01E+02
17.683,55.21923291,74.38646154,1.01E+02
17.686,55.22817248,74.38794282,1.01E+02
17.689,55.23711861,74.38943231,1.01E+02
17.692,55.24607128,74.39092998,1.01E+02
17.695,55.25503052,74.39243585,1.01E+02
17.698,55.2639963,74.39394991,1.01E+02
17.701,55.27296864,74.39547214,1.01E+02
17.704,55.28194753,74.39700257,1.01E+02
17.707,55.29093297,74.39854117,1.01E+02
17.71,55.29992497,74.40008795,1.01E+02
17.713,55.30892351,74.40164291,1.01E+02
17.716,55.3179286,74.40320603,1.01E+02
17.719,55.32694025,74.40477733,1.01E+02
17.722,55.33595844,74.4063568,1.01E+02
17.725,55.34498319,74.40794444,1.01E+02
17.728,55.35401448,74.40954023,1.01E+02
17.731,55.36305232,74.41114419,1.01E+02
17.734,55.37209671,74.41275631,1.01E+02
17.737,55.38114765,74.41437658,1.01E+02
17.74,55.39020513,74.41600501,1.01E+02
17.743,55.39926916,74.41764159,1.01E+02
17.746,55.40833973,74.41928632,1.01E+02
17.749,55.41741685,74.42093919,1.01E+02
17.752,55.42650052,74.42260021,1.01E+02
17.755,55.43559073,74.42426937,1.01E+02
17.758,55.44468748,74.42594667,1.01E+02
17.761,55.45379078,74.42763211,1.01E+02
17.764,55.46290062,74.42932569,1.01E+02
17.767,55.47201701,74.43102739,1.01E+02
17.77,55.48113994,74.43273723,1.01E+02
17.773,55.4902694,74.43445519,1.01E+02
17.776,55.49940542,74.43618128,1.01E+02
17.779,55.50854797,74.43791549,1.01E+02
17.782,55.51769706,74.43965782,1.01E+02
17.785,55.52685269,74.44140827,1.01E+02
17.788,55.53601487,74.44316684,1.01E+02
17.791,55.54518358,74.44493352,1.01E+02
17.794,55.55435883,74.44670831,1.01E+02
17.797,55.56354062,74.44849121,1.01E+02
17.8,55.57272895,74.45028222,1.01E+02
17.803,55.58192381,74.45208133,1.01E+02
17.806,55.59112522,74.45388855,1.01E+02
17.809,55.60033316,74.45570386,1.01E+02
17.812,55.60954764,74.45752727,1.01E+02
17.815,55.61876865,74.45935877,1.01E+02
17.818,55.6279962,74.46119837,1.01E+02
17.821,55.63723028,74.46304606,1.01E+02
17.824,55.6464709,74.46490183,1.01E+02
17.827,55.65571805,74.4667657,1.01E+02
17.83,55.66497174,74.46863764,1.01E+02
17.833,55.67423196,74.47051767,1.01E+02
17.836,55.68349872,74.47240577,1.01E+02
17.839,55.692772,74.47430195,1.01E+02
17.842,55.70205182,74.4762062,1.01E+02
17.845,55.71133817,74.47811853,1.01E+02
17.848,55.72063106,74.48003893,1.01E+02
17.851,55.72993047,74.48196739,1.01E+02
17.854,55.73923642,74.48390392,1.01E+02
17.857,55.74854889,74.4858485,1.01E+02
17.86,55.7578679,74.48780115,1.01E+02
17.863,55.76719343,74.48976186,1.01E+02
17.866,55.7765255,74.49173063,1.01E+02
17.869,55.78586409,74.49370744,1.01E+02
17.872,55.79520921,74.49569231,1.01E+02
17.875,55.80456086,74.49768523,1.01E+02
17.878,55.81391904,74.49968619,1.01E+02
17.881,55.82328375,74.5016952,1.01E+02
17.884,55.83265498,74.50371225,1.01E+02
17.887,55.84203273,74.50573733,1.01E+02
17.89,55.85141702,74.50777046,1.01E+02
17.893,55.86080783,74.50981162,1.01E+02
17.896,55.87020516,74.51186081,1.01E+02
17.899,55.87960902,74.51391804,1.01E+02
17.902,55.88901941,74.51598329,1.01E+02
17.905,55.89843632,74.51805657,1.01E+02
17.908,55.90785975,74.52013787,1.01E+02
17.911,55.91728971,74.5222272,1.01E+02
17.914,55.92672619,74.52432454,1.01E+02
17.917,55.93616919,74.5264299,1.01E+02
17.92,55.94561871,74.52854327,1.01E+02
17.923,55.95507476,74.53066466,1.01E+02
17.926,55.96453733,74.53279406,1.01E+02
17.929,55.97400642,74.53493146,1.01E+02
17.932,55.98348203,74.53707687,1.01E+02
17.935,55.99296416,74.53923029,1.01E+02
17.938,56.00245281,74.5413917,1.01E+02
17.941,56.01194798,74.54356112,1.01E+02
17.944,56.02144967,74.54573853,1.01E+02
17.947,56.03095788,74.54792393,1.01E+02
17.95,56.0404726,74.55011733,1.01E+02
17.953,56.04999385,74.55231872,1.01E+02
17.956,56.05952161,74.5545281,1.01E+02
17.959,56.06905589,74.55674546,1.01E+02
17.962,56.07859669,74.5589708,1.01E+02
17.965,56.08814401,74.56120413,1.01E+02
17.968,56.09769784,74.56344544,1.01E+02
17.971,56.10725819,74.56569472,1.01E+02
17.974,56.11682505,74.56795197,1.01E+02
17.977,56.12639843,74.5702172,1.01E+02
17.98,56.13597832,74.5724904,1.01E+02
17.983,56.14556473,74.57477157,1.01E+02
17.986,56.15515765,74.5770607,1.01E+02
17.989,56.16475709,74.5793578,1.01E+02
17.992,56.17436304,74.58166286,1.01E+02
17.995,56.18397551,74.58397587,1.01E+02
17.998,56.19359448,74.58629685,1.01E+02
18.001,56.20321997,74.58862578,1.01E+02
18.004,56.21285197,74.59096266,1.01E+02
18.007,56.22249049,74.59330749,1.01E+02
18.01,56.23213551,74.59566027,1.01E+02
18.013,56.24178705,74.59802099,1.01E+02
18.016,56.2514451,74.60038966,1.01E+02
18.019,56.26110966,74.60276628,1.01E+02
18.022,56.27078073,74.60515083,1.01E+02
18.025,56.28045831,74.60754331,1.01E+02
18.028,56.29014239,74.60994374,1.01E+02
18.031,56.29983299,74.61235209,1.01E+02
18.034,56.3095301,74.61476838,1.01E+02
18.037,56.31923371,74.6171926,1.01E+02
18.04,56.32894384,74.61962474,1.01E+02
18.043,56.33866047,74.62206481,1.01E+02
18.046,56.34838361,74.62451279,1.01E+02
18.049,56.35811325,74.6269687,1.01E+02
18.052,56.36784941,74.62943253,1.01E+02
18.055,56.37759207,74.63190427,1.01E+02
18.058,56.38734123,74.63438393,1.01E+02
18.061,56.39709691,74.6368715,1.01E+02
18.064,56.40685908,74.63936697,1.01E+02
18.067,56.41662777,74.64187036,1.01E+02
18.07,56.42640296,74.64438164,1.01E+02
18.073,56.43618465,74.64690084,1.01E+02
18.076,56.44597285,74.64942793,1.01E+02
18.079,56.45576755,74.65196292,1.01E+02
18.082,56.46556875,74.65450581,1.01E+02
18.085,56.47537646,74.65705659,1.01E+02
18.088,56.48519068,74.65961526,1.01E+02
18.091,56.49501139,74.66218183,1.01E+02
18.094,56.50483861,74.66475628,1.01E+02
18.097,56.51467233,74.66733861,1.01E+02
18.1,56.52451255,74.66992884,1.01E+02
18.103,56.53435927,74.67252694,1.01E+02
18.106,56.5442125,74.67513292,1.00E+02
18.109,56.55407222,74.67774678,1.00E+02
18.112,56.56393845,74.68036852,1.00E+02
18.115,56.57468214,74.68299812,1.00E+02
18.118,56.58589274,74.6856356,1.00E+02
18.121,56.59644346,74.68828095,1.00E+02
18.124,56.60666815,74.69093417,1.00E+02
18.127,56.61673344,74.69359525,1.00E+02
18.13,56.62672245,74.69626419,1.00E+02
18.133,56.63667666,74.69894099,1.00E+02
18.136,56.64661677,74.70162565,1.00E+02
18.139,56.6565531,74.70431817,1.00E+02
18.142,56.6664908,74.70701854,1.00E+02
18.145,56.67643244,74.70972677,1.00E+02
18.148,56.68637931,74.71244284,1.00E+02
18.151,56.69633203,74.71516677,1.00E+02
18.154,56.70629094,74.71789854,1.00E+02
18.157,56.71625618,74.72063815,1.00E+02
18.16,56.72622784,74.7233856,1.00E+02
18.163,56.73620596,74.7261409,1.00E+02
18.166,56.74619055,74.72890403,1.00E+02
18.169,56.75618163,74.731675,1.00E+02
18.172,56.7661792,74.7344538,1.00E+02
18.175,56.77618326,74.73724043,1.00E+02
18.178,56.78619381,74.74003489,1.00E+02
18.181,56.79621086,74.74283718,1.00E+02
18.184,56.8062344,74.7456473,1.00E+02
18.187,56.81626444,74.74846523,1.00E+02
18.19,56.82630097,74.75129099,1.00E+02
18.193,56.83634399,74.75412457,1.00E+02
18.196,56.8463935,74.75696597,1.00E+02
18.199,56.85644951,74.75981518,1.00E+02
18.202,56.86651201,74.7626722,1.00E+02
18.205,56.876581,74.76553703,1.00E+02
18.208,56.88665648,74.76840968,1.00E+02
18.211,56.89673846,74.77129013,1.00E+02
18.214,56.90682692,74.77417838,1.00E+02
18.217,56.91692188,74.77707444,1.00E+02
18.22,56.92702333,74.7799783,1.00E+02
18.223,56.93713127,74.78288996,1.00E+02
18.226,56.94724569,74.78580941,1.00E+02
18.229,56.95736661,74.78873666,1.00E+02
18.232,56.96749402,74.7916717,1.00E+02
18.235,56.97762792,74.79461453,1.00E+02
18.238,56.9877683,74.79756515,1.00E+02
18.241,56.99791518,74.80052356,1.00E+02
18.244,57.00806854,74.80348975,1.00E+02
18.247,57.01822839,74.80646373,1.00E+02
18.25,57.02839473,74.80944548,1.00E+02
18.253,57.03856756,74.81243502,1.00E+02
18.256,57.04874688,74.81543233,1.00E+02
18.259,57.05893268,74.81843741,1.00E+02
18.262,57.06912497,74.82145027,1.00E+02
18.265,57.07932375,74.8244709,1.00E+02
18.268,57.08952901,74.8274993,1.00E+02
18.271,57.09974076,74.83053546,1.00E+02
18.274,57.109959,74.83357939,1.00E+02
18.277,57.12018372,74.83663108,1.00E+02
18.28,57.13041492,74.83969053,1.00E+02
18.283,57.14065262,74.84275774,1.00E+02
18.286,57.15089679,74.84583271,1.00E+02
18.289,57.16114746,74.84891543,1.00E+02
18.292,57.1714046,74.8520059,1.00E+02
18.295,57.18166824,74.85510413,1.00E+02
18.298,57.19193835,74.8582101,1.00E+02
18.301,57.20221495,74.86132382,1.00E+02
18.304,57.21249803,74.86444528,1.00E+02
18.307,57.2227876,74.86757449,1.00E+02
18.31,57.23308365,74.87071144,1.00E+02
18.313,57.24338618,74.87385613,1.00E+02
18.316,57.2536952,74.87700855,1.00E+02
18.319,57.2640107,74.88016871,1.00E+02
18.322,57.27433268,74.8833366,1.00E+02
18.325,57.28466114,74.88651223,1.00E+02
18.328,57.29499609,74.88969558,1.00E+02
18.331,57.30533751,74.89288666,1.00E+02
18.334,57.31568542,74.89607896,1.00E+02
18.337,57.32603981,74.89937477,1.00E+02
18.34,57.33640068,74.90262766,1.00E+02
18.343,57.34676803,74.90586641,1.00E+02
18.346,57.35714186,74.90910345,1.00E+02
18.349,57.36752217,74.91234412,1.00E+02
18.352,57.37790896,74.91559076,1.00E+02
18.355,57.38830223,74.91884435,1.00E+02
18.358,57.39870198,74.92210532,1.00E+02
18.361,57.40910821,74.92537386,1.00E+02
18.364,57.41952092,74.92865004,1.00E+02
18.367,57.4299401,74.9319339,1.00E+02
18.37,57.44036577,74.93522546,1.00E+02
18.373,57.45079791,74.93852471,1.00E+02
18.376,57.46123654,74.94183165,1.00E+02
18.379,57.47168164,74.94514629,1.00E+02
18.382,57.48213322,74.94846863,1.00E+02
18.385,57.49259127,74.95179865,1.00E+02
18.388,57.50302129,74.95513637,1.00E+02
18.391,57.51357094,74.95848178,1.00E+02
18.394,57.52408763,74.96183487,1.00E+02
18.397,57.53459121,74.96519565,1.00E+02
18.4,57.54509155,74.96856411,1.00E+02
18.403,57.55559353,74.97194026,1.00E+02
18.406,57.5660996,74.97532408,1.00E+02
18.409,57.57661094,74.97871558,1.00E+02
18.412,57.58712818,74.98211475,1.00E+02
18.415,57.59765159,74.9855216,99.99802815
18.418,57.60818134,74.98893613,99.99369844
18.421,57.61871749,74.99235832,99.98937879
18.424,57.62926008,74.99578818,99.98506921
18.427,57.63980912,74.9992257,99.98076968
18.43,57.65036464,75.00267089,99.9764802
18.433,57.66092662,75.00612374,99.97220077
18.436,57.67149508,75.00958425,99.96793139
18.439,57.68207001,75.01305243,99.96367205
18.442,57.69265142,75.01652825,99.95942274
18.445,57.7032393,75.02001174,99.95518348
18.448,57.71383365,75.02350287,99.95095424
18.451,57.72443448,75.02700166,99.94673503
18.454,57.73504178,75.03050809,99.94252584
18.457,57.74565556,75.03402218,99.93832668
18.46,57.7562758,75.03754391,99.93413753
18.463,57.76690253,75.04107328,99.9299584
18.466,57.77753572,75.04461029,99.92578927
18.469,57.78817539,75.04815495,99.92163015
18.472,57.79882153,75.05170724,99.91748104
18.475,57.80947415,75.05526717,99.91334192
18.478,57.82013323,75.05883473,99.9092128
18.481,57.83079879,75.06240992,99.90509367
18.484,57.84147082,75.06599275,99.90098453
18.487,57.85214932,75.06958321,99.89688538
18.49,57.8628343,75.07318129,99.8927962
18.493,57.87352574,75.07678699,99.88871701
18.496,57.88422366,75.08040032,99.88464779
18.499,57.89492805,75.08402128,99.88058854
18.502,57.9056389,75.08764985,99.87653925
18.505,57.91635623,75.09128604,99.87249993
18.508,57.92708003,75.09492984,99.86847058
18.511,57.93781031,75.09858126,99.86445117
18.514,57.94854705,75.10224029,99.86044173
18.517,57.95929026,75.10590693,99.85644223
18.52,57.97003994,75.10958118,99.85245268
18.523,57.98079609,75.11326304,99.84847307
18.526,57.99155871,75.1169525,99.8445034
18.529,58.0023278,75.12064957,99.84054367
18.532,58.01310336,75.12435423,99.83659387
18.535,58.02388539,75.1280665,99.832654
18.538,58.03467389,75.13204688,99.82872405
18.541,58.04546885,75.13589378,99.82480402
18.544,58.05627029,75.13967921,99.82089392
18.547,58.06707819,75.14344317,99.81699373
18.55,58.07789257,75.14720248,99.81310345
18.553,58.08871341,75.15096425,99.80922308
18.556,58.09954071,75.15473144,99.80535261
18.559,58.11037449,75.1585053,99.80149205
18.562,58.12121473,75.16228636,99.79764138
18.565,58.13206145,75.16607484,99.79380061
18.568,58.14291462,75.16987084,99.78996973
18.571,58.15377427,75.17367438,99.78614873
18.574,58.16464038,75.17748549,99.78233762
18.577,58.17551296,75.18130417,99.77853639
18.58,58.18639201,75.18513042,99.77474504
18.583,58.19727752,75.18896424,99.77096356
18.586,58.2081695,75.19280562,99.76719195
18.589,58.21906795,75.19665458,99.7634302
18.592,58.22997286,75.2005111,99.75967832
18.595,58.24088424,75.20437518,99.7559363
18.598,58.25180209,75.20824683,99.75220414
18.601,58.2627264,75.21212603,99.74848183
18.604,58.27365717,75.21601279,99.74476937
18.607,58.28459441,75.21990712,99.74106675
18.61,58.29553812,75.22380899,99.73737398
18.613,58.30648829,75.22771842,99.73369105
18.616,58.31744493,75.2316354,99.73001795
18.619,58.32840803,75.23555993,99.72635468
18.622,58.3393776,75.239492,99.72270125
18.625,58.35035363,75.24343163,99.71905764
18.628,58.36133612,75.24737879,99.71542385
18.631,58.37232508,75.2513335,99.71179988
18.634,58.38332051,75.25529575,99.70818572
18.637,58.3943224,75.25926554,99.70458138
18.64,58.40533075,75.26324287,99.70098685
18.643,58.41634556,75.26722773,99.69740212
18.646,58.42736684,75.27122013,99.69382719
18.649,58.43839459,75.27522006,99.69026207
18.652,58.4494288,75.27922752,99.68670673
18.655,58.46046947,75.2832425,99.68316119
18.658,58.4715166,75.28726502,99.67962544
18.661,58.48257019,75.29129506,99.67609947
18.664,58.49363025,75.29533262,99.67258328
18.667,58.50469678,75.2993777,99.66907688
18.67,58.51576976,75.30343031,99.66558024
18.673,58.52684921,75.30749043,99.66209338
18.676,58.53793512,75.31155807,99.65861628
18.679,58.54902749,75.31563322,99.65514896
18.682,58.56012632,75.31971589,99.65169139
18.685,58.57123162,75.32380607,99.64824358
18.688,58.58234338,75.32790376,99.64480552
18.691,58.5934616,75.33200895,99.64137722
18.694,58.60458628,75.33612165,99.63795866
18.697,58.61571742,75.34024186,99.63454985
18.7,58.62685503,75.34436957,99.63115078
18.703,58.63799909,75.34850478,99.62776144
18.706,58.64914962,75.35264749,99.62438185
18.709,58.66030661,75.3567977,99.62101198
18.712,58.67147006,75.3609554,99.61765184
18.715,58.68263997,75.3651206,99.61430142
18.718,58.69381634,75.36929329,99.61096073
18.721,58.70499917,75.37347347,99.60762976
18.724,58.71618846,75.37766114,99.60430849
18.727,58.72738421,75.3818563,99.60099695
18.73,58.73858642,75.38605894,99.5976951
18.733,58.7497951,75.39026907,99.59440297
18.736,58.76101023,75.39448668,99.59112053
18.739,58.77223182,75.39871177,99.58784779
18.742,58.78345988,75.40294434,99.58458475
18.745,58.79469439,75.40718439,99.5813314
18.748,58.80593536,75.41143191,99.57808773
18.751,58.81718279,75.41568691,99.57485375
18.754,58.82843668,75.41994938,99.57162946
18.757,58.83969703,75.42421932,99.56841484
18.76,58.85096384,75.42849673,99.56520989
18.763,58.86223711,75.4327816,99.56201462
18.766,58.87351684,75.43707395,99.55882901
18.769,58.88480303,75.44137375,99.55565307
18.772,58.89609567,75.44568102,99.5524868
18.775,58.90739478,75.44999575,99.54933018
18.778,58.91870034,75.45431794,99.54618321
18.781,58.93001236,75.45864759,99.5430459
18.784,58.94133084,75.46298469,99.53991824
18.787,58.95265578,75.46732924,99.53680022
18.79,58.96398718,75.47168125,99.53369184
18.793,58.97532503,75.47604071,99.5305931
18.796,58.98666934,75.48040762,99.527504
18.799,58.99802011,75.48478197,99.52442453
18.802,59.00937734,75.48916378,99.52135469
18.805,59.02074103,75.49355302,99.51829447
18.808,59.03211117,75.49794971,99.51524388
18.811,59.04348778,75.50235384,99.51220291
18.814,59.05487084,75.50676541,99.50917155
18.817,59.06626035,75.51118442,99.50614981
18.82,59.07765633,75.51561086,99.50313767
18.823,59.08905876,75.52004473,99.50013514
18.826,59.10046765,75.52448604,99.49714222
18.829,59.11188299,75.52893479,99.49415889
18.832,59.1233048,75.53339096,99.49118516
18.835,59.13473306,75.53785455,99.48822102
18.838,59.14616777,75.54232558,99.48526648
18.841,59.15760895,75.54680403,99.48232152
18.844,59.16905658,75.5512899,99.47938614
18.847,59.18051066,75.55578319,99.47646035
18.85,59.19197121,75.56028391,99.47354413
18.853,59.20343821,75.56479204,99.47063749
18.856,59.21491166,75.56930759,99.46774041
18.859,59.22639158,75.57383055,99.46485291
18.862,59.23787794,75.57836093,99.46197497
18.865,59.24937077,75.58289872,99.45910659
18.868,59.26087005,75.58744391,99.45624777
18.871,59.27237579,75.59199652,99.4533985
18.874,59.28388798,75.59655654,99.45055878
18.877,59.29540663,75.60112396,99.44772861
18.88,59.30693173,75.60569878,99.44490799
18.883,59.31846329,75.61028101,99.44209691
18.886,59.33000131,75.61487063,99.43929537
18.889,59.34154578,75.61946766,99.43650336
18.892,59.35309671,75.62407208,99.43372089
18.895,59.36465409,75.6286839,99.43094795
18.898,59.37621793,75.63330311,99.42818453
18.901,59.38778822,75.63792972,99.42543063
18.904,59.39936497,75.64256371,99.42268626
18.907,59.41094817,75.6472051,99.4199514
18.91,59.42253783,75.65185387,99.41722605
18.913,59.43413394,75.65651003,99.41451022
18.916,59.44573651,75.66117358,99.41180389
18.919,59.45734553,75.66584451,99.40910706
18.922,59.46896101,75.67052282,99.40641974
18.925,59.48058295,75.67520851,99.40374191
18.928,59.49221133,75.67990158,99.40107358
18.931,59.50384618,75.68460202,99.39841474
18.934,59.51548747,75.68930984,99.39576539
18.937,59.52713522,75.69402504,99.39312552
18.94,59.53878943,75.6987476,99.39049513
18.943,59.55045009,75.70347754,99.38787423
18.946,59.5621172,75.70821485,99.38526279
18.949,59.57379077,75.71295952,99.38266084
18.952,59.5854708,75.71771156,99.38006834
18.955,59.59715727,75.72247097,99.37748532
18.958,59.60885021,75.72723774,99.37491176
18.961,59.62054959,75.73201187,99.37234766
18.964,59.63225543,75.73679335,99.36979301
18.967,59.64396772,75.7415822,99.36724782
18.97,59.65568647,75.74637841,99.36471208
18.973,59.66741167,75.75118197,99.36218579
18.976,59.67914333,75.75599288,99.35966894
18.979,59.69088144,75.76081114,99.35716153
18.982,59.702626,75.76563676,99.35466356
18.985,59.71437702,75.77046973,99.35217503
18.988,59.72613449,75.77531004,99.34969592
18.991,59.73789841,75.7801577,99.34722625
18.994,59.74966879,75.7850127,99.344766
18.997,59.76144562,75.78987505,99.34231517
19,59.7732289,75.79474473,99.33987376
19.003,59.78501864,75.79962176,99.33744177
19.006,59.79681483,75.80450613,99.33501919
19.009,59.80861748,75.80939783,99.33260603
19.012,59.82042658,75.81429687,99.33020227
19.015,59.83224213,75.81920324,99.32780791
19.018,59.84406413,75.82411695,99.32542295
19.021,59.85589259,75.82903798,99.3230474
19.024,59.8677275,75.83396635,99.32068123
19.027,59.87956886,75.83890204,99.31832446
19.03,59.89141668,75.84384506,99.31597708
19.033,59.90327095,75.8487954,99.31363908
19.036,59.91513167,75.85375307,99.31131046
19.039,59.92699885,75.85871806,99.30899123
19.042,59.93887247,75.86369037,99.30668137
19.045,59.95075256,75.86866999,99.30438088
19.048,59.96263909,75.87365694,99.30208976
19.051,59.97453208,75.8786512,99.29980801
19.054,59.98643152,75.88365278,99.29753563
19.057,59.99833741,75.88866167,99.2952726
19.06,60.01024975,75.89367787,99.29301894
19.063,60.02216855,75.89870137,99.29077462
19.066,60.0340938,75.90373219,99.28853966
19.069,60.0460255,75.90877032,99.28631405
19.072,60.05796366,75.91381575,99.28409779
19.075,60.06990827,75.91886848,99.28189087
19.078,60.08185933,75.92392852,99.27969328
19.081,60.09381684,75.92899586,99.27750504
19.084,60.10578081,75.93407049,99.27532612
19.087,60.11775123,75.93915243,99.27315654
19.09,60.1297281,75.94424166,99.27099629
19.093,60.14171142,75.94933819,99.26884536
19.096,60.1537012,75.95444201,99.26670375
19.099,60.16569742,75.95955312,99.26457146
19.102,60.1777001,75.96467153,99.26244848
19.105,60.18970924,75.96979722,99.26033482
19.108,60.20172482,75.9749302,99.25823047
19.111,60.21374686,75.98007047,99.25613542
19.114,60.22577535,75.98521802,99.25404968
19.117,60.23781029,75.99037285,99.25197324
19.12,60.24985168,75.99553497,99.24990609
19.123,60.26189953,76.00070437,99.24784824
19.126,60.27395382,76.00588105,99.24579968
19.129,60.28601457,76.011065,99.24376041
19.132,60.29808178,76.01625623,99.24173043
19.135,60.31015543,76.02145474,99.23970972
19.138,60.32223554,76.02666052,99.2376983
19.141,60.3343221,76.03187357,99.23569615
19.144,60.34641511,76.03709389,99.23370328
19.147,60.35851457,76.04232148,99.23171968
19.15,60.37062048,76.04755634,99.22974534
19.153,60.38273285,76.05279846,99.22778027
19.156,60.39485167,76.05804785,99.22582446
19.159,60.40697694,76.0633045,99.22387791
19.162,60.41910866,76.06856841,99.22194061
19.165,60.43124684,76.07383959,99.22001257
19.168,60.44339146,76.07911802,99.21809378
19.171,60.45554254,76.08440371,99.21618423
19.174,60.46770007,76.08969666,99.21428393
19.177,60.47986406,76.09499686,99.21239287
19.18,60.49203449,76.10030431,99.21051104
19.183,60.50425403,76.10561902,99.20863846
19.186,60.51635242,76.11094098,99.2067751
19.189,60.52850045,76.11627018,99.20492097
19.192,60.54067607,76.12160663,99.20307607
19.195,60.55286849,76.12695033,99.20124039
19.198,60.56507243,76.13230128,99.19941393
19.201,60.57728531,76.13765947,99.19759669
19.204,60.58950585,76.1430249,99.19578866
19.207,60.60173343,76.14839757,99.19398985
19.21,60.61396776,76.15377748,99.19220024
19.213,60.62620868,76.15916462,99.19041984
19.216,60.63845613,76.16455901,99.18864864
19.219,60.65071005,76.16996062,99.18688664
19.222,60.66297045,76.17536948,99.18513384
19.225,60.6752373,76.18078556,99.18339023
19.228,60.68751061,76.18620888,99.18165581
19.231,60.69979037,76.19163942,99.17993058
19.234,60.71207659,76.19707719,99.17821453
19.237,60.72436925,76.20252219,99.17650767
19.24,60.73666837,76.20797442,99.17480999
19.243,60.74897393,76.21343387,99.17312148
19.246,60.76128595,76.21890054,99.17144215
19.249,60.77360442,76.22437443,99.16977198
19.252,60.78592934,76.22985554,99.16811099
19.255,60.79826071,76.23534387,99.16645915
19.258,60.81059853,76.24083942,99.16481648
19.261,60.82294281,76.24634218,99.16318297
19.264,60.83529353,76.25185216,99.16155862
19.267,60.84765071,76.25736935,99.15994342
19.27,60.86001433,76.26289375,99.15833737
19.273,60.87238441,76.26842536,99.15674046
19.276,60.88476093,76.27396418,99.1551527
19.279,60.89714391,76.27951021,99.15357408
19.282,60.90953334,76.28506344,99.1520046
19.285,60.92192922,76.29062388,99.15044426
19.288,60.93433155,76.29619152,99.14889305
19.291,60.94674034,76.30176636,99.14735097
19.294,60.95915557,76.30734841,99.14581802
19.297,60.97157725,76.31293765,99.14429419
19.3,60.98400539,76.31853409,99.14277948
19.303,60.99643998,76.32413773,99.14127389
19.306,61.00888101,76.32974856,99.13977742
19.309,61.0213285,76.33536659,99.13829006
19.312,61.03378244,76.34099181,99.13681181
19.315,61.04624283,76.34662422,99.13534266
19.318,61.05870968,76.35226382,99.13388263
19.321,61.07118297,76.35791061,99.13243169
19.324,61.08366271,76.36356459,99.13098985
19.327,61.09614891,76.36922575,99.12955711
19.33,61.10864156,76.3748941,99.12813346
19.333,61.12114065,76.38056963,99.1267189
19.336,61.1336462,76.38625234,99.12531342
19.339,61.1461582,76.39194223,99.12391704
19.342,61.15867666,76.3976393,99.12252973
19.345,61.17120156,76.40334355,99.1211515
19.348,61.18373291,76.40905497,99.11978235
19.351,61.19627072,76.41477357,99.11842227
19.354,61.20881498,76.42049935,99.11707126
19.357,61.22136568,76.4262323,99.11572932
19.36,61.23392284,76.43197241,99.11439645
19.363,61.24648646,76.4377197,99.11307263
19.366,61.25905652,76.44347416,99.11175788
19.369,61.27163303,76.44923578,99.11045218
19.372,61.284216,76.45500457,99.10915553
19.375,61.29680542,76.46078053,99.10786794
19.378,61.30940128,76.46656364,99.10658939
19.381,61.3220036,76.47235392,99.10531989
19.384,61.33461238,76.47815136,99.10405943
19.387,61.3472276,76.48395596,99.10280801
19.39,61.35984928,76.48976772,99.10156562
19.393,61.3724774,76.49558664,99.10033227
19.396,61.38511198,76.50141271,99.09910795
19.399,61.39775301,76.50724593,99.09789266
19.402,61.4104005,76.51308631,99.09668639
19.405,61.42305443,76.51893384,99.09548915
19.408,61.43571482,76.52478852,99.09430093
19.411,61.44838165,76.53065035,99.09312172
19.414,61.46105494,76.53651932,99.09195153
19.417,61.47373468,76.54239544,99.09079035
19.42,61.48642088,76.54827871,99.08963817
19.423,61.49911352,76.55416912,99.08849501
19.426,61.51181262,76.56006668,99.08736085
19.429,61.52451817,76.56597137,99.08623568
19.432,61.53723017,76.57188321,99.08511952
19.435,61.54994863,76.57780218,99.08401235
19.438,61.56267353,76.5837283,99.08291417
19.441,61.57540489,76.58966154,99.08182498
19.444,61.5881427,76.59560193,99.08074478
19.447,61.60088697,76.60154944,99.07967356
19.45,61.61363768,76.60750409,99.07861132
19.453,61.62639485,76.61346587,99.07755806
19.456,61.63915847,76.61943478,99.07651378
19.459,61.65192854,76.62541082,99.07547847
19.462,61.66470507,76.63139399,99.07445213
19.465,61.67748805,76.63738428,99.07343476
19.468,61.69027748,76.6433817,99.07242635
19.471,61.70307336,76.64938624,99.0714269
19.474,61.7158757,76.6553979,99.07043641
19.477,61.72868448,76.66141669,99.06945488
19.48,61.74149973,76.66744259,99.06848231
19.483,61.75432142,76.67347561,99.06751868
19.486,61.76714957,76.67951575,99.066564
19.489,61.77998417,76.68556301,99.06561827
19.492,61.79282522,76.69161738,99.06468148
19.495,61.80567272,76.69767886,99.06375363
19.498,61.81852668,76.70374746,99.06283471
19.501,61.83138709,76.70982316,99.06192474
19.504,61.84425396,76.71590598,99.06102369
19.507,61.85712728,76.72199591,99.06013157
19.51,61.87000705,76.72809294,99.05924838
19.513,61.88289327,76.73419708,99.05837411
19.516,61.89578595,76.74030832,99.05750877
19.519,61.90868508,76.74642667,99.05665234
19.522,61.92159066,76.75255212,99.05580483
19.525,61.9345027,76.75868467,99.05496623
19.528,61.94742119,76.76482432,99.05413654
19.531,61.96034614,76.77097107,99.05331576
19.534,61.97327753,76.77712492,99.05250388
19.537,61.98621539,76.78328586,99.05170091
19.54,61.99915969,76.7894539,99.05090683
19.543,62.01211045,76.79562903,99.05012166
19.546,62.02506766,76.80181126,99.04934537
19.549,62.03803133,76.80800057,99.04857798
19.552,62.05100145,76.81419698,99.04781948
19.555,62.06397803,76.82040047,99.04706986
19.558,62.07696105,76.82661106,99.04632912
19.561,62.08995054,76.83282872,99.04559727
19.564,62.10294647,76.83905348,99.04487429
19.567,62.11594887,76.84528532,99.04416019
19.57,62.12895771,76.85152424,99.04345497
19.573,62.14197301,76.85777024,99.04275861
19.576,62.15499476,76.86402333,99.04207112
19.579,62.16802297,76.87028349,99.04139249
19.582,62.18105764,76.87655073,99.04072273
19.585,62.19409875,76.88282505,99.04006183
19.588,62.20714632,76.88910644,99.03940978
19.591,62.22020035,76.89539491,99.03876658
19.594,62.23326083,76.90169045,99.03813224
19.597,62.24632777,76.90799306,99.03750675
19.6,62.25940116,76.91430275,99.0368901
19.603,62.272481,76.9206195,99.0362823
19.606,62.2855673,76.92694332,99.03568334
19.609,62.29866006,76.93327421,99.03509321
19.612,62.31175927,76.93961217,99.03451192
19.615,62.32486494,76.94595719,99.03393947
19.618,62.33797706,76.95230927,99.03337584
19.621,62.35109563,76.95866842,99.03282105
19.624,62.36422066,76.96503463,99.03227507
19.627,62.37735215,76.9714079,99.03173792
19.63,62.39049009,76.97778823,99.03120959
19.633,62.40363449,76.98417561,99.03069008
19.636,62.41678534,76.99057005,99.03017938
19.639,62.42994265,76.99697155,99.02967749
19.642,62.44310642,77.0033801,99.02918442
19.645,62.45627664,77.00979571,99.02870014
19.648,62.46945331,77.01621837,99.02822468
19.651,62.48263645,77.02264807,99.02775801
19.654,62.49582604,77.02908483,99.02730015
19.657,62.50902208,77.03552864,99.02685108
19.66,62.52222458,77.04197949,99.0264108
19.663,62.53543354,77.04843739,99.02597931
19.666,62.54864895,77.05490234,99.02555662
19.669,62.56187082,77.06137432,99.02514271
19.672,62.57509914,77.06785336,99.02473758
19.675,62.58833392,77.07433943,99.02434123
19.678,62.60157516,77.08083254,99.02395366
19.681,62.61482286,77.08733269,99.02357487
19.684,62.62807701,77.09383989,99.02320485
19.687,62.64133762,77.10035411,99.0228436
19.69,62.65460468,77.10687538,99.02249112
19.693,62.6678782,77.11340368,99.0221474
19.696,62.68115818,77.11993901,99.02181244
19.699,62.69444462,77.12648137,99.02148625
19.702,62.70773751,77.13303077,99.02116881
19.705,62.72103686,77.13958719,99.02086013
19.708,62.73434267,77.14615065,99.0205602
19.711,62.74765493,77.15272113,99.02026902
19.714,62.76097365,77.15929864,99.01998659
19.717,62.77429883,77.16588317,99.0197129
19.72,62.78763047,77.17247473,99.01944795
19.723,62.80096857,77.17907331,99.01919174
19.726,62.81431312,77.18567892,99.01894427
19.729,62.82766413,77.19229154,99.01870554
19.732,62.8410216,77.19891119,99.01847553
19.735,62.85438552,77.20553785,99.01825426
19.738,62.86775591,77.21217154,99.01804171
19.741,62.88113275,77.21881223,99.01783789
19.744,62.89451605,77.22545995,99.01764279
19.747,62.90790581,77.23211468,99.0174564
19.75,62.92130202,77.23877642,99.01727874
19.753,62.9347047,77.24544517,99.01710978
19.756,62.94811383,77.25212094,99.01694954
19.759,62.96152942,77.25880371,99.01679801
19.762,62.97495147,77.26549349,99.01665518
19.765,62.98837998,77.27219028,99.01652106
19.768,63.00181495,77.27889408,99.01639564
19.771,63.01525638,77.28560488,99.01627892
19.774,63.02870426,77.29232269,99.01617089
19.777,63.04215861,77.2990475,99.01607156
19.78,63.05561941,77.30577931,99.01598092
19.783,63.06908668,77.31251813,99.01589897
19.786,63.0825604,77.31926394,99.0158257
19.789,63.09604058,77.32601675,99.01576112
19.792,63.10952722,77.33277656,99.01570522
19.795,63.12302032,77.33954337,99.015658
19.798,63.13651989,77.34631717,99.01561945
19.801,63.15002591,77.35309797,99.01558958
19.804,63.16353839,77.35988575,99.01556838
19.807,63.17705733,77.36668054,99.01555584
19.81,63.19058273,77.37348231,99.01555198
19.813,63.20411459,77.38029107,99.01555677
19.816,63.21765291,77.38710682,99.01557023
19.819,63.23119769,77.39392956,99.01559235
19.822,63.24474893,77.40075929,99.01562312
19.825,63.25830663,77.40761502,99.01566255
19.828,63.27187079,77.41436034,99.01571063
19.831,63.28544141,77.42117033,99.01576735
19.834,63.2990185,77.42801107,99.01583273
19.837,63.31260204,77.43486859,99.01590674
19.84,63.32619205,77.44173713,99.0159894
19.843,63.33978851,77.4486143,99.0160807
19.846,63.35339144,77.45549914,99.01618063
19.849,63.36700083,77.46239124,99.0162892
19.852,63.38061668,77.46929042,99.01640639
19.855,63.39423899,77.47619663,99.01653222
19.858,63.40786776,77.48310984,99.01666667
19.861,63.42150299,77.49003002,99.01680975
19.864,63.43514469,77.49695718,99.01696145
19.867,63.44879284,77.50389131,99.01712177
19.87,63.46244746,77.51083241,99.0172907
19.873,63.47610854,77.51778048,99.01746825
19.876,63.48977608,77.52473551,99.01765441
19.879,63.50339983,77.53169751,99.01784918
19.882,63.51717167,77.53866648,99.01805256
19.885,63.53090294,77.54564241,99.01826454
19.888,63.54461795,77.5526253,99.01848512
19.891,63.55832844,77.55961516,99.0187143
19.894,63.57204009,77.56661197,99.01895208
19.897,63.58575565,77.57361575,99.01919845
19.9,63.59947643,77.58062648,99.01945342
19.903,63.61320307,77.58764417,99.01971697
19.906,63.62693589,77.59466882,99.01998911
19.909,63.64067504,77.60170042,99.02026984
19.912,63.65442058,77.60873898,99.02055915
19.915,63.66817256,77.61578449,99.02085704
19.918,63.68193098,77.62283695,99.0211635
19.921,63.69569586,77.62989637,99.02147855
19.924,63.70946721,77.63696273,99.02180216
19.927,63.72324501,77.64403605,99.02213434
19.93,63.73702928,77.65111631,99.0224751
19.933,63.75082001,77.65820352,99.02282441
19.936,63.76461721,77.66529767,99.02318229
19.939,63.77842088,77.67239877,99.02354873
19.942,63.792231,77.67950682,99.02392373
19.945,63.8060476,77.68662181,99.02430729
19.948,63.81987066,77.69374374,99.0246994
19.951,63.83370018,77.70087261,99.02510006
19.954,63.84753618,77.70800842,99.02550926
19.957,63.86137863,77.71515117,99.02592702
19.96,63.87522756,77.72230086,99.02635331
19.963,63.88908294,77.72945748,99.02678815
19.966,63.9029448,77.73662104,99.02723153
19.969,63.91681312,77.74379154,99.02768344
19.972,63.93068791,77.75096897,99.02814389
19.975,63.94456916,77.75815333,99.02861287
19.978,63.95845688,77.76534463,99.02909038
19.981,63.97235107,77.77254285,99.02957642
19.984,63.98625173,77.77974801,99.03007098
19.987,64.00015885,77.78696009,99.03057406
19.99,64.01407244,77.7941791,99.03108566
19.993,64.02799249,77.80140504,99.03160578
19.996,64.04191902,77.80863791,99.03213442
19.999,64.05585201,77.8158777,99.03267157
20.002,64.06979146,77.82312441,99.03321723
20.005,64.08373739,77.83037805,99.03377139
20.008,64.09768978,77.83763861,99.03433406
20.011,64.11164864,77.84490609,99.03490524
20.014,64.12561397,77.85218049,99.03548492
20.017,64.13958577,77.8594618,99.03607309
20.02,64.15356403,77.86675004,99.03666976
20.023,64.16754877,77.87404519,99.03727493
20.026,64.18153997,77.88134726,99.03788858
20.029,64.19553764,77.88865625,99.03851073
20.032,64.20954178,77.89597215,99.03914136
20.035,64.22355238,77.90329496,99.03978047
20.038,64.23756946,77.91062468,99.04042807
20.041,64.251593,77.91796131,99.04108415
20.044,64.26562302,77.92530486,99.0417487
20.047,64.2796595,77.93265531,99.04242173
20.05,64.29370245,77.94001267,99.04310324
20.053,64.30775188,77.94737694,99.04379321
20.056,64.32180777,77.95474812,99.04449165
20.059,64.33587013,77.9621262,99.04519856
20.062,64.34993896,77.96951118,99.04591393
20.065,64.36401426,77.97690307,99.04663776
20.068,64.37809603,77.98430186,99.04737004
20.071,64.39218427,77.99170755,99.04811079
20.074,64.40627898,77.99912014,99.04885999
20.077,64.42038016,78.00653963,99.04961764
20.08,64.43448781,78.01396602,99.05038374
20.083,64.44860193,78.02139931,99.05115829
20.086,64.46272252,78.02883949,99.05194128
20.089,64.47684959,78.03628657,99.05273272
20.092,64.49098312,78.04374054,99.05353259
20.095,64.50512313,78.05120141,99.0543409
20.098,64.5192696,78.05866917,99.05515765
20.101,64.53342255,78.06614382,99.05598283
20.104,64.54758197,78.07362536,99.05681644
20.107,64.56174786,78.08111379,99.05765848
20.11,64.57592022,78.08860912,99.05850895
20.113,64.59009905,78.09611132,99.05936784
20.116,64.60428436,78.10362042,99.06023515
20.119,64.61847614,78.1111364,99.06111088
20.122,64.63267439,78.11865927,99.06199503
20.125,64.64687911,78.12618902,99.0628876
20.128,64.6610903,78.13372565,99.06378857
20.131,64.67530797,78.14126917,99.06469796
20.134,64.68953211,78.14881957,99.06561575
20.137,64.70376272,78.15637685,99.06654195
20.14,64.7179998,78.163941,99.06747655
20.143,64.73224336,78.17151204,99.06841956
20.146,64.74649339,78.17908995,99.06937096
20.149,64.76074989,78.18667474,99.07033076
20.152,64.77501287,78.19426641,99.07129895
20.155,64.78928232,78.20186495,99.07227553
20.158,64.80355824,78.20947037,99.07326051
20.161,64.81784064,78.21708265,99.07425387
20.164,64.83212951,78.22470181,99.07525562
20.167,64.84642485,78.23232784,99.07626575
20.17,64.86072667,78.23996075,99.07728426
20.173,64.87503497,78.24760052,99.07831115
20.176,64.88934973,78.25524715,99.07934641
20.179,64.90367097,78.26290066,99.08039005
20.182,64.91799869,78.27056103,99.08144206
20.185,64.93233288,78.27822827,99.08250244
20.188,64.94667355,78.28590237,99.08357119
20.191,64.96102069,78.29358334,99.0846483
20.194,64.9753743,78.30127117,99.08573377
20.197,64.98973439,78.30896586,99.08682761
20.2,65.00410096,78.31666741,99.0879298
20.203,65.018474,78.32437583,99.08904035
20.206,65.03285352,78.3320911,99.09015925
20.209,65.04723951,78.33981323,99.0912865
20.212,65.06163198,78.34754222,99.0924221
20.215,65.07603092,78.35527806,99.09356605
20.218,65.09043634,78.36302076,99.09471835
20.221,65.10484824,78.37077031,99.09587898
20.224,65.11926661,78.37852672,99.09704796
20.227,65.13369146,78.38628998,99.09822527
20.23,65.14812278,78.3940601,99.09941092
20.233,65.16256058,78.40183706,99.10060491
20.236,65.17700486,78.40962087,99.10180722
20.239,65.19145562,78.41741154,99.10301786
20.242,65.20591285,78.42520905,99.10423683
20.245,65.22037656,78.43301341,99.10546413
20.248,65.23484675,78.44082462,99.10669975
20.251,65.24932341,78.44864267,99.10794368
20.254,65.26380655,78.45646757,99.10919594
20.257,65.27829617,78.46429931,99.11045651
20.26,65.29311247,78.47213789,99.11172539
20.263,65.30793274,78.47998332,99.11300259
20.266,65.3225915,78.48783558,99.1142881
20.269,65.33717766,78.49569469,99.11558191
20.272,65.35173308,78.50356064,99.11688403
20.275,65.36627744,78.51143343,99.11819444
20.278,65.38082004,78.51931305,99.11951316
20.281,65.39536524,78.52719951,99.12083945
20.284,65.40991508,78.53509281,99.12229193
20.287,65.42447055,78.54299294,99.12367557
20.29,65.43903209,78.55089991,99.12504124
20.293,65.45359991,78.55881371,99.12640626
20.296,65.46817413,78.56673434,99.12777653
20.299,65.48275479,78.57466181,99.12915405
20.302,65.4973419,78.5825961,99.1305395
20.305,65.51193549,78.59053723,99.1319331
20.308,65.52653555,78.59848519,99.13333495
20.311,65.54114209,78.60643997,99.13474506
20.314,65.55575511,78.61440158,99.13616344
20.317,65.57037461,78.62237002,99.13759009
20.32,65.58500058,78.63034528,99.13902501
20.323,65.59963304,78.63832737,99.1404682
20.326,65.61427198,78.64631628,99.14191965
20.329,65.6289174,78.65431202,99.14337937
20.332,65.64356931,78.66231457,99.14484735
20.335,65.65822769,78.67032395,99.14632358
20.338,65.67289255,78.67834015,99.14780808
20.341,65.6875639,78.68636317,99.14930083
20.344,65.70224172,78.69439301,99.15080183
20.347,65.71692603,78.70242967,99.15231109
20.35,65.73161682,78.71047314,99.15382859
20.353,65.7463141,78.71852343,99.15535434
20.356,65.76101785,78.72658054,99.15688833
20.359,65.77572809,78.73464446,99.15843057
20.362,65.7904448,78.74271519,99.15998104
20.365,65.80516801,78.75079274,99.16153976
20.368,65.81989769,78.7588771,99.16310671
20.371,65.83463386,78.76696827,99.16468189
20.374,65.84937651,78.77506625,99.1662653
20.377,65.86412564,78.78317104,99.16785695
20.38,65.87888125,78.79128264,99.16945682
20.383,65.89364335,78.79940105,99.17106491
20.386,65.90841193,78.80752626,99.17268123
20.389,65.923187,78.81565828,99.17430577
20.392,65.93796855,78.82379711,99.17593853
20.395,65.95275658,78.83194274,99.17757951
20.398,65.9675511,78.84009518,99.1792287
20.401,65.9823521,78.84825442,99.1808861
20.404,65.99715959,78.85642046,99.18255171
20.407,66.01197356,78.8645933,99.18422553
20.41,66.02679401,78.87277294,99.18590756
20.413,66.04162095,78.88095939,99.18759779
20.416,66.05645438,78.88915263,99.18929622
20.419,66.07129428,78.89735267,99.19100285
20.422,66.08614068,78.9055595,99.19271768
20.425,66.10099356,78.91377314,99.1944407
20.428,66.11585292,78.92199357,99.19617192
20.431,66.13071877,78.93022079,99.19791133
20.434,66.14559111,78.93845481,99.19965893
20.437,66.16046993,78.94669562,99.20141471
20.44,66.17535524,78.95494323,99.20317868
20.443,66.19024703,78.96319762,99.20495084
20.446,66.20514531,78.97145881,99.20673117
20.449,66.22005008,78.97972679,99.20851968
20.452,66.23496133,78.98800155,99.21031637
20.455,66.24987907,78.99628311,99.21212124
20.458,66.26480329,79.00457145,99.21393427
20.461,66.279734,79.01286658,99.21575548
20.464,66.2946712,79.02116849,99.21758485
20.467,66.30961489,79.02947719,99.21942239
20.47,66.32456506,79.03779268,99.2212681
20.473,66.33952173,79.04611495,99.22312196
20.476,66.35448487,79.054444,99.22498399
20.479,66.36945451,79.06277983,99.22685417
20.482,66.38443064,79.07112245,99.22873251
20.485,66.39941325,79.07947184,99.23061901
20.488,66.41440235,79.08782802,99.23251365
20.491,66.42939794,79.09619097,99.23441645
20.494,66.44440002,79.1045607,99.23632739
20.497,66.45940858,79.11293721,99.23824648
20.5,66.47448102,79.1213205,99.24017371
20.503,66.48940319,79.12971056,99.24210908
20.506,66.50438447,79.1381074,99.2440526
20.509,66.51939688,79.14651101,99.24600424
20.512,66.53442731,79.15492139,99.24796403
20.515,66.54946964,79.16333855,99.24993195
20.518,66.56452098,79.17176248,99.25190799
20.521,66.57958,79.18019318,99.25389217
20.524,66.59464606,79.18863065,99.25588448
20.527,66.60971887,79.19707489,99.25788491
20.53,66.62479829,79.2055259,99.25989346
20.533,66.63988426,79.21398368,99.26191013
20.536,66.65497674,79.22244822,99.26393492
20.539,66.67007572,79.23091953,99.26596783
20.542,66.6851812,79.23939761,99.26800886
20.545,66.70029317,79.24788245,99.27005799
20.548,66.71541163,79.25637406,99.27211524
20.551,66.73053659,79.26487243,99.27418059
20.554,66.74566803,79.27337756,99.27625406
20.557,66.76080596,79.28188946,99.27833562
20.56,66.77595038,79.29040811,99.28042529
20.563,66.79110129,79.29893353,99.28252306
20.566,66.8062587,79.3074657,99.28462893
20.569,66.82142259,79.31600464,99.28674289
20.572,66.83659297,79.32455033,99.28886495
20.575,66.85176985,79.33310278,99.2909951
20.578,66.86695321,79.34166199,99.29313335
20.581,66.88214307,79.35022795,99.29527968
20.584,66.89733942,79.35880067,99.29743409
20.587,66.91254226,79.36738014,99.29959659
20.59,66.92775159,79.37596637,99.30176718
20.593,66.94296741,79.38455935,99.30394584
20.596,66.95818973,79.39315908,99.30613258
20.599,66.97341854,79.40176556,99.3083274
20.602,66.98865383,79.41037879,99.31053029
20.605,67.00389562,79.41899878,99.31274126
20.608,67.01914391,79.42762551,99.3149603
20.611,67.03439868,79.43625899,99.3171874
20.614,67.04965995,79.44489922,99.31942257
20.617,67.06492771,79.45354619,99.3216658
20.62,67.08020197,79.46219991,99.3239171
20.623,67.09548272,79.47086038,99.32617646
20.626,67.11076996,79.47952759,99.32844388
20.629,67.12606369,79.48820155,99.33071935
20.632,67.14136392,79.49688225,99.33300288
20.635,67.15667064,79.50556969,99.33529445
20.638,67.17198385,79.51426388,99.33759408
20.641,67.18730356,79.5229648,99.33990176
20.644,67.20262976,79.53167247,99.34221749
20.647,67.21796246,79.54038687,99.34454126
20.65,67.23330165,79.54910802,99.34687307
20.653,67.24864734,79.5578359,99.34921292
20.656,67.26399952,79.56657052,99.35156081
20.659,67.27935819,79.57531188,99.35391674
20.662,67.29472336,79.58405997,99.35628071
20.665,67.31009503,79.5928148,99.3586527
20.668,67.32547319,79.60157636,99.36103273
20.671,67.34085784,79.61034466,99.36342078
20.674,67.35624899,79.61911969,99.36581687
20.677,67.37164664,79.62790145,99.36822097
20.68,67.38705078,79.63668995,99.3706331
20.683,67.40246142,79.64548517,99.37305325
20.686,67.41787856,79.65428713,99.37548142
20.689,67.43330219,79.66309582,99.37791761
20.692,67.44873231,79.67191123,99.38036181
20.695,67.46416894,79.68073337,99.38281403
20.698,67.47961206,79.68956224,99.38527426
20.701,67.49506167,79.69839784,99.38774249
20.704,67.51051779,79.70724017,99.39021874
20.707,67.5259804,79.71608921,99.39270299
20.71,67.5414495,79.72494499,99.39519524
20.713,67.55692511,79.73380749,99.39769549
20.716,67.57240721,79.74267671,99.40020375
20.719,67.58789581,79.75155265,99.40272
20.722,67.60339091,79.76043532,99.40524424
20.725,67.6188925,79.76932471,99.40777649
20.728,67.6344006,79.77822081,99.41031672
20.731,67.64991519,79.78712364,99.41286494
20.734,67.66543628,79.79603319,99.41542115
20.737,67.68096387,79.80494945,99.41798535
20.74,67.69649795,79.81387244,99.42055753
20.743,67.71203854,79.82280214,99.42313769
20.746,67.72758562,79.83173855,99.42572584
20.749,67.74313921,79.84068169,99.42832196
20.752,67.75869929,79.84963153,99.43092606
20.755,67.77426587,79.8585881,99.43353813
20.758,67.78983895,79.86755137,99.43615818
20.761,67.80541854,79.87652136,99.4387862
20.764,67.82100462,79.88549806,99.44142218
20.767,67.8365972,79.89448147,99.44406614
20.77,67.85219628,79.9034716,99.44671805
20.773,67.86780186,79.91246843,99.44937793
20.776,67.88341394,79.92147198,99.45204578
20.779,67.89903252,79.93048223,99.45472158
20.782,67.9146576,79.93949919,99.45740534
20.785,67.93028918,79.94852286,99.46009705
20.788,67.94592727,79.95755323,99.46279672
20.791,67.96157185,79.96659032,99.46550434
20.794,67.97722294,79.9756341,99.46821991
20.797,67.99288053,79.9846846,99.47094343
20.8,68.00854461,79.99374179,99.4736749
20.803,68.0242152,80.00280569,99.4764143
20.806,68.0398923,80.0118763,99.47916166
20.809,68.05557589,80.0209536,99.48191695
20.812,68.07126599,80.03003761,99.48468018
20.815,68.08696258,80.03912832,99.48745134
20.818,68.10266568,80.04822573,99.49023045
20.821,68.11837529,80.05732983,99.49301748
20.824,68.13409139,80.06644064,99.49581245
20.827,68.149814,80.07555815,99.49861534
20.83,68.16554311,80.08468235,99.50142616
20.833,68.18127872,80.09381325,99.50424491
20.836,68.19702084,80.10295085,99.50707158
20.839,68.21276946,80.11209514,99.50990618
20.842,68.22852458,80.12124612,99.51274869
20.845,68.24428621,80.13040381,99.51559912
20.848,68.26005434,80.13956818,99.51845747
20.851,68.27582897,80.14873925,99.52132373
20.854,68.29161011,80.15791701,99.5241979
20.857,68.30739775,80.16710146,99.52707999
20.86,68.3231919,80.17629261,99.52996998
20.863,68.33899255,80.18549044,99.53286788
20.866,68.35479971,80.19469497,99.53577369
20.869,68.37061337,80.20390618,99.5386874
20.872,68.38643353,80.21312408,99.54160901
20.875,68.4022602,80.22234867,99.54453852
20.878,68.41809338,80.23157995,99.54747592
20.881,68.43393306,80.24081792,99.55042122
20.884,68.44977925,80.25006257,99.55337442
20.887,68.46563194,80.2593139,99.55633551
20.89,68.48149113,80.26857192,99.55930449
20.893,68.49735684,80.27783663,99.56228136
20.896,68.51322905,80.28710801,99.56526611
20.899,68.52910776,80.29638609,99.56825875
20.902,68.54499298,80.30567084,99.57125927
20.905,68.56088471,80.31496227,99.57426767
20.908,68.57678295,80.32426039,99.57728396
20.911,68.59268769,80.33356519,99.58030812
20.914,68.60859893,80.34287666,99.58334015
20.917,68.62451669,80.35219482,99.58638006
20.92,68.64044095,80.36151965,99.58942784
20.923,68.65637172,80.37085116,99.59248349
20.926,68.672309,80.38018935,99.59554701
20.929,68.68825278,80.38953422,99.5986184
20.932,68.70420307,80.39888576,99.60169765
20.935,68.72015987,80.40824398,99.60478476
20.938,68.73612318,80.41760887,99.60787974
20.941,68.752093,80.42695117,99.61098257
20.944,68.76806932,80.43643544,99.61409326
20.947,68.78405215,80.44586339,99.61721181
20.95,68.80004149,80.45527257,99.62033821
20.953,68.81603734,80.46467812,99.62347246
20.956,68.8320397,80.47408619,99.62661457
20.959,68.84804857,80.48349925,99.62976452
20.962,68.86406394,80.49291829,99.63292232
20.965,68.88008583,80.50234374,99.63608796
20.968,68.89611422,80.51177574,99.63926145
20.971,68.91214913,80.52121437,99.64244277
20.974,68.92819054,80.53065964,99.64563194
20.977,68.94423847,80.54011158,99.64882895
20.98,68.9602929,80.54957018,99.65203379
20.983,68.97635384,80.55903545,99.65524646
20.986,68.9924213,80.56850738,99.65846697
20.989,69.00849526,80.57798598,99.66169531
20.992,69.02457574,80.58747124,99.66493147
20.995,69.04066272,80.59696317,99.66817547
20.998,69.05675622,80.60646175,99.67142729
21.001,69.07285623,80.61596701,99.67468693
21.004,69.08896275,80.62547892,99.67795439
21.007,69.10507578,80.6349975,99.68122968
21.01,69.12119532,80.64452273,99.68451278
21.013,69.13732137,80.65405463,99.68780369
21.016,69.15345393,80.66359319,99.69110243
21.019,69.16959301,80.67313841,99.69440897
21.022,69.1857386,80.68269028,99.69772333
21.025,69.2018907,80.69224882,99.7010455
21.028,69.21804931,80.70181401,99.70437547
21.031,69.23421443,80.71138586,99.70771325
21.034,69.25038607,80.72096436,99.71105883
21.037,69.26656422,80.73054952,99.71441222
21.04,69.28274888,80.74014134,99.7177734
21.043,69.29894006,80.74973981,99.72114238
21.046,69.31513774,80.75934493,99.72451917
21.049,69.33134194,80.76895671,99.72790374
21.052,69.34755266,80.77857514,99.73129611
21.055,69.36376989,80.78820023,99.73469627
21.058,69.37999363,80.79783196,99.73810423
21.061,69.39622388,80.80747035,99.74151997
21.064,69.41239641,80.81711539,99.74494349
21.067,69.42874564,80.82676708,99.7483748
21.07,69.44504467,80.83642542,99.7518139
21.073,69.46132399,80.8460904,99.75526077
21.076,69.4775977,80.85576204,99.75871543
21.079,69.49387231,80.86544032,99.76217786
21.082,69.51015084,80.87512525,99.76564807
21.085,69.5264347,80.88481683,99.76912605
21.088,69.54272451,80.89451505,99.7726118
21.091,69.55902059,80.90421992,99.77610533
21.094,69.57532306,80.91393143,99.77960663
21.097,69.591632,80.92364959,99.78311569
21.1,69.60794743,80.9333744,99.78663252
21.103,69.62426936,80.94310584,99.79015711
21.106,69.64059781,80.95284393,99.79368946
21.109,69.65693277,80.96258866,99.79722958
21.112,69.67327424,80.97234003,99.80077745
21.115,69.68962224,80.98209805,99.80433308
21.118,69.70597675,80.9918627,99.80789647
21.121,69.72233778,81.001634,99.81146761
21.124,69.73870533,81.01141193,99.8150465
21.127,69.7550794,81.0211965,99.81863314
21.13,69.77145998,81.03098772,99.82222753
21.133,69.78784708,81.04078556,99.82582967
21.136,69.80424071,81.05059005,99.82943955
21.139,69.82064085,81.06040118,99.83305718
21.142,69.83704751,81.07021893,99.83668255
21.145,69.85346069,81.08004333,99.84031565
21.148,69.86988039,81.08987436,99.8439565
21.151,69.88630661,81.09971203,99.84760508
21.154,69.90273935,81.10955633,99.8512614
21.157,69.9191786,81.11940726,99.85492545
21.16,69.93562438,81.12926482,99.85859723
21.163,69.95207668,81.13912902,99.86227674
21.166,69.9685355,81.14899985,99.86596398
21.169,69.98500084,81.15887732,99.86965895
21.172,70.0014727,81.16876141,99.87336164
21.175,70.01795108,81.17865213,99.87707205
21.178,70.03443598,81.18854948,99.88079019
21.181,70.0509274,81.19845347,99.88451604
21.184,70.06742534,81.20836408,99.88824962
21.187,70.08392981,81.21828132,99.8919909
21.19,70.10044079,81.22820518,99.89573991
21.193,70.1169583,81.23813568,99.89949663
21.196,70.13348233,81.2480728,99.90326105
21.199,70.15001288,81.25801654,99.90703319
21.202,70.16654995,81.26796692,99.91081304
21.205,70.18309355,81.27792391,99.91460059
21.208,70.19964366,81.28788753,99.91839585
21.211,70.2162003,81.29785778,99.9221988
21.214,70.23276346,81.30783465,99.92600947
21.217,70.24933315,81.31781814,99.92982783
21.22,70.26590935,81.32780826,99.93365388
21.223,70.28249208,81.33780499,99.93748764
21.226,70.29908134,81.34780835,99.94132909
21.229,70.31567711,81.35781833,99.94517823
21.232,70.33227941,81.36783493,99.94903506
21.235,70.34888823,81.37785815,99.95289959
21.238,70.36550358,81.38788799,99.9567718
21.241,70.38212545,81.39792445,99.9606517
21.244,70.39875385,81.40796752,99.96453928
21.247,70.41538876,81.41801722,99.96843454
21.25,70.43203021,81.42807353,99.97233749
21.253,70.44867817,81.43813646,99.97624812
21.256,70.46533266,81.448206,99.98016642
21.259,70.48199368,81.45828216,99.9840924
21.262,70.49866122,81.46836494,99.98802606
21.265,70.51533528,81.47845433,99.99196739
21.268,70.53201587,81.48855033,99.99591639
21.271,70.54870299,81.49865295,99.99987306
21.274,70.56539663,81.50876218,1.00E+02
21.277,70.5820968,81.51887803,1.00E+02
21.28,70.59880349,81.52900049,1.00E+02
21.283,70.61551671,81.53912956,1.00E+02
21.286,70.63223645,81.54926524,1.00E+02
21.289,70.64896272,81.55940753,1.00E+02
21.292,70.66569551,81.56955643,1.00E+02
21.295,70.68243484,81.57971194,1.00E+02
21.298,70.69918068,81.58987406,1.00E+02
21.301,70.71593306,81.60004279,1.00E+02
21.304,70.73269196,81.61021813,1.00E+02
21.307,70.74945739,81.62040008,1.00E+02
21.31,70.76622934,81.63058863,1.00E+02
21.313,70.78300782,81.64078379,1.00E+02
21.316,70.79979283,81.65098556,1.00E+02
21.319,70.81658437,81.66119393,1.00E+02
21.322,70.83338243,81.67140891,1.00E+02
21.325,70.85018703,81.68163049,1.00E+02
21.328,70.86699815,81.69185868,1.00E+02
21.331,70.88381579,81.70209347,1.00E+02
21.334,70.90063997,81.71233486,1.00E+02
21.337,70.91747067,81.72258286,1.00E+02
21.34,70.9343079,81.73283746,1.00E+02
21.343,70.95115166,81.74309867,1.00E+02
21.346,70.96800195,81.75336647,1.00E+02
21.349,70.98485877,81.76364088,1.00E+02
21.352,71.00172212,81.77392188,1.00E+02
21.355,71.01859199,81.78420949,1.00E+02
21.358,71.0354684,81.7945037,1.00E+02
21.361,71.05235133,81.8048045,1.00E+02
21.364,71.06924079,81.81511191,1.00E+02
21.367,71.08613679,81.82542591,1.00E+02
21.37,71.10303931,81.83574651,1.00E+02
21.373,71.11994836,81.84607371,1.00E+02
21.376,71.13686394,81.8564075,1.00E+02
21.379,71.15378606,81.86674789,1.00E+02
21.382,71.1707147,81.87709488,1.00E+02
21.385,71.18764987,81.88744846,1.00E+02
21.388,71.20459157,81.89780864,1.00E+02
21.391,71.22153981,81.90817541,1.00E+02
21.394,71.23849457,81.91854878,1.00E+02
21.397,71.25545587,81.92892874,1.00E+02
21.4,71.27242369,81.93931529,1.00E+02
21.403,71.28939805,81.94970844,1.00E+02
21.406,71.30637894,81.96010818,1.00E+02
21.409,71.32336636,81.97051451,1.00E+02
21.412,71.34036031,81.98092743,1.00E+02
21.415,71.3573608,81.99134694,1.00E+02
21.418,71.37436781,82.00177305,1.00E+02
21.421,71.39138136,82.01220574,1.00E+02
21.424,71.40840144,82.02264502,1.00E+02
21.427,71.42542805,82.03309089,1.00E+02
21.43,71.44246119,82.04354335,1.00E+02
21.433,71.45950087,82.0540024,1.00E+02
21.436,71.47654708,82.06446804,1.00E+02
21.439,71.49359982,82.07494026,1.00E+02
21.442,71.5106591,82.08541907,1.00E+02
21.445,71.5277249,82.09590447,1.00E+02
21.448,71.54479724,82.10639645,1.00E+02
21.451,71.56187612,82.11689502,1.00E+02
21.454,71.57896152,82.12740018,1.00E+02
21.457,71.59605347,82.13791191,1.00E+02
21.46,71.61315194,82.14843024,1.00E+02
21.463,71.63025695,82.15895514,1.00E+02
21.466,71.64736849,82.16948663,1.00E+02
21.469,71.66448657,82.18002471,1.00E+02
21.472,71.68161118,82.19056936,1.00E+02
21.475,71.69874232,82.2011206,1.00E+02
21.478,71.71588,82.21167842,1.00E+02
21.481,71.73302421,82.22224282,1.00E+02
21.484,71.75017496,82.2328138,1.00E+02
21.487,71.76733225,82.24339136,1.00E+02
21.49,71.78449606,82.2539755,1.00E+02
21.493,71.80166642,82.26456622,1.00E+02
21.496,71.8188433,82.27516352,1.00E+02
21.499,71.83602673,82.28576739,1.00E+02
21.502,71.85321669,82.29637785,1.00E+02
21.505,71.87041318,82.30699488,1.00E+02
21.508,71.88761621,82.31761849,1.00E+02
21.511,71.90482578,82.32824868,1.00E+02
21.514,71.92204188,82.33888544,1.00E+02
21.517,71.93926452,82.34952878,1.00E+02
21.52,71.95649369,82.3601787,1.00E+02
21.523,71.97372941,82.37083519,1.00E+02
21.526,71.99097165,82.38149826,1.00E+02
21.529,72.00822044,82.39216789,1.00E+02
21.532,72.02547576,82.40284411,1.00E+02
21.535,72.04273762,82.4135269,1.00E+02
21.538,72.06000601,82.42421626,1.00E+02
21.541,72.07728094,82.43491219,1.00E+02
21.544,72.09456241,82.44561469,1.00E+02
21.547,72.11185042,82.45632377,1.00E+02
21.55,72.12914496,82.46703942,1.00E+02
21.553,72.14644604,82.47776164,1.00E+02
21.556,72.16375366,82.48849043,1.00E+02
21.559,72.18106782,82.49922579,1.00E+02
21.562,72.19838851,82.50996772,1.00E+02
21.565,72.21571575,82.52071622,1.00E+02
21.568,72.23304952,82.53147128,1.00E+02
21.571,72.25038983,82.54223292,1.00E+02
21.574,72.26773668,82.55300112,1.00E+02
21.577,72.28521701,82.5637759,1.00E+02
21.58,72.30239,82.57455724,1.00E+02
21.583,72.3196707,82.58534514,1.00E+02
21.586,72.33700416,82.59613961,1.00E+02
21.589,72.35436529,82.60694065,1.00E+02
21.592,72.3717426,82.61774826,1.00E+02
21.595,72.38913085,82.62856243,1.00E+02
21.598,72.40652766,82.63938316,1.00E+02
21.601,72.42393193,82.65061622,1.00E+02
21.604,72.44134315,82.6616883,1.00E+02
21.607,72.4587611,82.67262123,1.00E+02
21.61,72.47618568,82.68350423,1.00E+02
21.613,72.49361684,82.6943719,1.01E+02
21.616,72.51105455,82.70523765,1.01E+02
21.619,72.52849881,82.71610667,1.01E+02
21.622,72.54594961,82.72698099,1.01E+02
21.625,72.56340695,82.73786136,1.01E+02
21.628,72.58087083,82.74874811,1.01E+02
21.631,72.59834125,82.75964135,1.01E+02
21.634,72.61581821,82.77054111,1.01E+02
21.637,72.63330171,82.78144743,1.01E+02
21.64,72.65079175,82.7923603,1.01E+02
21.643,72.66828832,82.80327973,1.01E+02
21.646,72.68579144,82.81420571,1.01E+02
21.649,72.70330109,82.82513826,1.01E+02
21.652,72.72081729,82.83607736,1.01E+02
21.655,72.73834002,82.84702302,1.01E+02
21.658,72.7558693,82.85797523,1.01E+02
21.661,72.77340511,82.868934,1.01E+02
21.664,72.79094747,82.87989933,1.01E+02
21.667,72.80849636,82.89087122,1.01E+02
21.67,72.82605179,82.90184966,1.01E+02
21.673,72.84361377,82.91283466,1.01E+02
21.676,72.86118228,82.92382621,1.01E+02
21.679,72.87875734,82.93482431,1.01E+02
21.682,72.89633894,82.94582897,1.01E+02
21.685,72.91392707,82.95684018,1.01E+02
21.688,72.93152175,82.96785795,1.01E+02
21.691,72.94912297,82.97888227,1.01E+02
21.694,72.96673073,82.98991314,1.01E+02
21.697,72.98434503,83.00095056,1.01E+02
21.7,73.00196587,83.01199454,1.01E+02
21.703,73.01959326,83.02304507,1.01E+02
21.706,73.03722718,83.03410214,1.01E+02
21.709,73.05486765,83.04516577,1.01E+02
21.712,73.07251466,83.05623595,1.01E+02
21.715,73.09016821,83.06731268,1.01E+02
21.718,73.1078283,83.07839596,1.01E+02
21.721,73.12549494,83.08948579,1.01E+02
21.724,73.14316812,83.10058217,1.01E+02
21.727,73.16084783,83.11168509,1.01E+02
21.73,73.1785341,83.12279457,1.01E+02
21.733,73.1962269,83.13391059,1.01E+02
21.736,73.21392625,83.14503316,1.01E+02
21.739,73.23163214,83.15616228,1.01E+02
21.742,73.24934457,83.16729794,1.01E+02
21.745,73.26706354,83.17844015,1.01E+02
21.748,73.28478906,83.1895889,1.01E+02
21.751,73.30252112,83.20074421,1.01E+02
21.754,73.32025973,83.21190605,1.01E+02
21.757,73.33800488,83.22307444,1.01E+02
21.76,73.35575657,83.23424938,1.01E+02
21.763,73.3735148,83.24543086,1.01E+02
21.766,73.39127958,83.25661889,1.01E+02
21.769,73.40905091,83.26781345,1.01E+02
21.772,73.42682877,83.27901456,1.01E+02
21.775,73.44461318,83.29022222,1.01E+02
21.778,73.46240414,83.30143641,1.01E+02
21.781,73.48020164,83.31265715,1.01E+02
21.784,73.49800568,83.32388443,1.01E+02
21.787,73.51581627,83.33511826,1.01E+02
21.79,73.5336334,83.34635862,1.01E+02
21.793,73.55145708,83.35760552,1.01E+02
21.796,73.5692873,83.36885897,1.01E+02
21.799,73.58712406,83.38011895,1.01E+02
21.802,73.60496737,83.39138548,1.01E+02
21.805,73.62281723,83.40265854,1.01E+02
21.808,73.64067363,83.41393814,1.01E+02
21.811,73.65853658,83.42522428,1.01E+02
21.814,73.67640607,83.43651696,1.01E+02
21.817,73.69428211,83.44781618,1.01E+02
21.82,73.71216469,83.45912194,1.01E+02
21.823,73.73005382,83.47043423,1.01E+02
21.826,73.74794949,83.48175306,1.01E+02
21.829,73.76585171,83.49307843,1.01E+02
21.832,73.78376048,83.50441033,1.01E+02
21.835,73.80167579,83.51574877,1.01E+02
21.838,73.81959765,83.52709374,1.01E+02
21.841,73.83752605,83.53844526,1.01E+02
21.844,73.855461,83.5498033,1.01E+02
21.847,73.8734025,83.56116788,1.01E+02
21.85,73.89135054,83.57253899,1.01E+02
21.853,73.90930513,83.58391664,1.01E+02
21.856,73.92726627,83.59530083,1.01E+02
21.859,73.94523395,83.60669154,1.01E+02
21.862,73.96320818,83.61808879,1.01E+02
21.865,73.98118896,83.62953091,1.01E+02
21.868,73.99917628,83.64082534,1.01E+02
21.871,74.01717015,83.65219728,1.01E+02
21.874,74.03517057,83.66360312,1.01E+02
21.877,74.05317754,83.67502604,1.01E+02
21.88,74.07119105,83.68645957,1.01E+02
21.883,74.08921111,83.69790119,1.01E+02
21.886,74.10723772,83.70934995,1.01E+02
21.889,74.12527088,83.72080547,1.01E+02
21.892,74.14331058,83.7322676,1.01E+02
21.895,74.16135684,83.74373631,1.01E+02
21.898,74.17940964,83.75521155,1.01E+02
21.901,74.19746899,83.76669333,1.01E+02
21.904,74.21553488,83.77818163,1.01E+02
21.907,74.23360733,83.78967647,1.01E+02
21.91,74.25168632,83.80117783,1.01E+02
21.913,74.26977186,83.81268572,1.01E+02
21.916,74.28786395,83.82420013,1.01E+02
21.919,74.30596259,83.83572108,1.01E+02
21.922,74.32406778,83.84724854,1.01E+02
21.925,74.34217952,83.85878254,1.01E+02
21.928,74.3602978,83.87032305,1.01E+02
21.931,74.37842264,83.8818701,1.01E+02
21.934,74.39655402,83.89342366,1.01E+02
21.937,74.41469196,83.90498375,1.01E+02
21.94,74.43283644,83.91655037,1.01E+02
21.943,74.45098747,83.92812351,1.01E+02
21.946,74.46914505,83.93970317,1.01E+02
21.949,74.48730918,83.95128935,1.01E+02
21.952,74.50547987,83.96288206,1.01E+02
21.955,74.5236571,83.97448129,1.01E+02
21.958,74.54184088,83.98608704,1.01E+02
21.961,74.56003121,83.99769932,1.01E+02
21.964,74.57822809,84.00931811,1.01E+02
21.967,74.59643152,84.02094343,1.01E+02
21.97,74.6146415,84.03257527,1.01E+02
21.973,74.63285803,84.04421363,1.01E+02
21.976,74.65108111,84.0558585,1.01E+02
21.979,74.66931074,84.0675099,1.01E+02
21.982,74.68754692,84.07916782,1.01E+02
21.985,74.70578966,84.09083226,1.01E+02
21.988,74.72403894,84.10250321,1.01E+02
21.991,74.74229478,84.11418069,1.01E+02
21.994,74.76055716,84.12586468,1.01E+02
21.997,74.7788261,84.13755519,1.01E+02
22,74.79710159,84.14925222,1.01E+02
22.003,74.81538362,84.16095577,1.01E+02
22.006,74.83367221,84.17266584,1.01E+02
22.009,74.85196736,84.18438242,1.01E+02
22.012,74.87026905,84.19610552,1.01E+02
22.015,74.88857729,84.20783513,1.01E+02
22.018,74.90689209,84.21957126,1.01E+02
22.021,74.92521343,84.23131391,1.01E+02
22.024,74.94354133,84.24306307,1.01E+02
22.027,74.96187578,84.25481875,1.01E+02
22.03,74.98021679,84.26658094,1.01E+02
22.033,74.99856434,84.27834965,1.01E+02
22.036,75.01691845,84.29012487,1.01E+02
22.039,75.03527911,84.30190661,1.01E+02
22.042,75.05364632,84.31369486,1.01E+02
22.045,75.07202008,84.32548963,1.01E+02
22.048,75.0904004,84.3372909,1.01E+02
22.051,75.10878727,84.34909869,1.01E+02
22.054,75.12718069,84.360913,1.01E+02
22.057,75.14558066,84.37273381,1.01E+02
22.06,75.16398719,84.38456114,1.01E+02
22.063,75.18240026,84.39639498,1.01E+02
22.066,75.2008199,84.40823533,1.01E+02
22.069,75.21924608,84.42008219,1.01E+02
22.072,75.23767882,84.43193557,1.01E+02
22.075,75.25611811,84.44379545,1.01E+02
22.078,75.27456395,84.45566185,1.01E+02
22.081,75.29301635,84.46753475,1.01E+02
22.084,75.31176399,84.47941417,1.01E+02
22.087,75.33078086,84.49130009,1.01E+02
22.09,75.34949592,84.50319253,1.01E+02
22.093,75.36808173,84.51509147,1.01E+02
22.096,75.38661429,84.52699693,1.01E+02
22.099,75.40512706,84.53890889,1.01E+02
22.102,75.42363479,84.55082736,1.01E+02
22.105,75.44214397,84.56275234,1.01E+02
22.108,75.46065746,84.57468382,1.01E+02
22.111,75.47917651,84.58662182,1.01E+02
22.114,75.49770167,84.59856632,1.01E+02
22.117,75.5162332,84.61051733,1.01E+02
22.12,75.5347712,84.62247484,1.01E+02
22.123,75.55331572,84.63443886,1.01E+02
22.126,75.57186677,84.64640939,1.01E+02
22.129,75.59042438,84.65838643,1.01E+02
22.132,75.60898853,84.67036997,1.01E+02
22.135,75.62755924,84.68236001,1.01E+02
22.138,75.6461365,84.69435656,1.01E+02
22.141,75.66472031,84.70635962,1.01E+02
22.144,75.68331068,84.71836918,1.01E+02
22.147,75.7019076,84.73038524,1.01E+02
22.15,75.72051108,84.74240781,1.01E+02
22.153,75.73912112,84.75443689,1.01E+02
22.156,75.7577377,84.76647246,1.01E+02
22.159,75.77636085,84.77851454,1.02E+02
22.162,75.79499055,84.79056313,1.02E+02
22.165,75.8136268,84.80261821,1.02E+02
22.168,75.83226961,84.8146798,1.02E+02
22.171,75.85091898,84.82674789,1.02E+02
22.174,75.8695749,84.83882249,1.02E+02
22.177,75.88823737,84.85090359,1.02E+02
22.18,75.9069064,84.86299118,1.02E+02
22.183,75.92558199,84.87508528,1.02E+02
22.186,75.94426413,84.88718588,1.02E+02
22.189,75.96295283,84.89929298,1.02E+02
22.192,75.98164808,84.91140659,1.02E+02
22.195,76.00034989,84.92352669,1.02E+02
22.198,76.01905826,84.93565329,1.02E+02
22.201,76.03777318,84.94778639,1.02E+02
22.204,76.05649466,84.959926,1.02E+02
22.207,76.07522269,84.9720721,1.02E+02
22.21,76.09395728,84.9842247,1.02E+02
22.213,76.11269843,84.9963838,1.02E+02
22.216,76.13144613,85.0085494,1.02E+02
22.219,76.15020039,85.0207215,1.02E+02
22.222,76.16896121,85.0329001,1.02E+02
22.225,76.18772858,85.04508519,1.02E+02
22.228,76.20650251,85.05727678,1.02E+02
22.231,76.22528299,85.06947487,1.02E+02
22.234,76.24407003,85.08167946,1.02E+02
22.237,76.26286363,85.09389054,1.02E+02
22.24,76.28166379,85.10610813,1.02E+02
22.243,76.3004705,85.1183322,1.02E+02
22.246,76.31928377,85.13056278,1.02E+02
22.249,76.3381036,85.14279985,1.02E+02
22.252,76.35692998,85.15504341,1.02E+02
22.255,76.37576292,85.16729348,1.02E+02
22.258,76.39460242,85.17955004,1.02E+02
22.261,76.41344847,85.19181309,1.02E+02
22.264,76.43230108,85.20408264,1.02E+02
22.267,76.45116025,85.21635868,1.02E+02
22.27,76.47002598,85.22864122,1.02E+02
22.273,76.48889826,85.24093025,1.02E+02
22.276,76.5077771,85.25322578,1.02E+02
22.279,76.5266625,85.2655278,1.02E+02
22.282,76.54555446,85.27783631,1.02E+02
22.285,76.56445297,85.29015132,1.02E+02
22.288,76.58335805,85.30247282,1.02E+02
22.291,76.60226968,85.31480081,1.02E+02
22.294,76.62118786,85.3271353,1.02E+02
22.297,76.64011261,85.33947628,1.02E+02
22.3,76.65904391,85.35182375,1.02E+02
22.303,76.67798177,85.36417771,1.02E+02
22.306,76.69692619,85.37653817,1.02E+02
22.309,76.71587717,85.38890511,1.02E+02
22.312,76.73483471,85.40127855,1.02E+02
22.315,76.7537988,85.41365848,1.02E+02
22.318,76.77276945,85.4260449,1.02E+02
22.321,76.79174666,85.43843782,1.02E+02
22.324,76.81073043,85.45083722,1.02E+02
22.327,76.82972076,85.46324311,1.02E+02
22.33,76.84871764,85.47565549,1.02E+02
22.333,76.86772109,85.48807437,1.02E+02
22.336,76.88673109,85.50049973,1.02E+02
22.339,76.90574765,85.51293158,1.02E+02
22.342,76.92477077,85.52536992,1.02E+02
22.345,76.94380045,85.53781476,1.02E+02
22.348,76.96283669,85.55026608,1.02E+02
22.351,76.98187948,85.56272388,1.02E+02
22.354,77.00092884,85.57518818,1.02E+02
22.357,77.01998475,85.58765897,1.02E+02
22.36,77.03904722,85.60013624,1.02E+02
22.363,77.05811625,85.61262,1.02E+02
22.366,77.07719184,85.62511025,1.02E+02
22.369,77.09627399,85.63760699,1.02E+02
22.372,77.1153627,85.65011021,1.02E+02
22.375,77.13445797,85.66261992,1.02E+02
22.378,77.1535598,85.67513612,1.02E+02
22.381,77.17266818,85.6876588,1.02E+02
22.384,77.19178313,85.70018798,1.02E+02
22.387,77.21090463,85.71272363,1.02E+02
22.39,77.2300327,85.72526578,1.02E+02
22.393,77.24916732,85.7378144,1.02E+02
22.396,77.2683085,85.75036952,1.02E+02
22.399,77.28745624,85.76293112,1.02E+02
22.402,77.30661055,85.77549921,1.02E+02
22.405,77.32577141,85.78807378,1.02E+02
22.408,77.34493883,85.80065483,1.02E+02
22.411,77.36411281,85.81324237,1.02E+02
22.414,77.38329335,85.8258364,1.02E+02
22.417,77.40248045,85.83843691,1.02E+02
22.42,77.42167411,85.8510439,1.02E+02
22.423,77.44087433,85.86365738,1.02E+02
22.426,77.46008111,85.87627734,1.02E+02
22.429,77.47929445,85.88890378,1.02E+02
22.432,77.49851435,85.90153671,1.02E+02
22.435,77.51774081,85.91417612,1.02E+02
22.438,77.53697382,85.92682201,1.02E+02
22.441,77.5562134,85.93947439,1.02E+02
22.444,77.57545954,85.95213325,1.02E+02
22.447,77.59471224,85.96479859,1.02E+02
22.45,77.6139715,85.97747041,1.02E+02
22.453,77.63323732,85.99014872,1.02E+02
22.456,77.6525097,86.00283351,1.02E+02
22.459,77.67178864,86.01552477,1.02E+02
22.462,77.69107414,86.02822253,1.02E+02
22.465,77.7103662,86.04092676,1.02E+02
22.468,77.72966482,86.05363747,1.02E+02
22.471,77.74897,86.06635466,1.02E+02
22.474,77.76828174,86.07907834,1.02E+02
22.477,77.78760005,86.09180849,1.02E+02
22.48,77.80692491,86.10454513,1.02E+02
22.483,77.82625633,86.11728824,1.02E+02
22.486,77.84559432,86.13003784,1.02E+02
22.489,77.86493886,86.14279391,1.02E+02
22.492,77.88428996,86.15555647,1.02E+02
22.495,77.90364763,86.1683255,1.02E+02
22.498,77.92301186,86.18110102,1.02E+02
22.501,77.94238264,86.19388301,1.02E+02
22.504,77.96175999,86.20667148,1.02E+02
22.507,77.9811439,86.21946643,1.02E+02
22.51,78.00053437,86.23226786,1.02E+02
22.513,78.0199314,86.24507577,1.02E+02
22.516,78.03933499,86.25789015,1.02E+02
22.519,78.05874514,86.27071102,1.02E+02
22.522,78.07816185,86.28353836,1.02E+02
22.525,78.09758512,86.29637218,1.02E+02
22.528,78.11701496,86.30921248,1.02E+02
22.531,78.13645135,86.32205925,1.02E+02
22.534,78.15589431,86.3349125,1.02E+02
22.537,78.17534382,86.34777223,1.02E+02
22.54,78.1947999,86.36063843,1.02E+02
22.543,78.21426254,86.37351112,1.02E+02
22.546,78.23373174,86.38639027,1.02E+02
22.549,78.2532075,86.39927591,1.02E+02
22.552,78.27268982,86.41216802,1.02E+02
22.555,78.29217871,86.42506661,1.02E+02
22.558,78.31167415,86.43797167,1.02E+02
22.561,78.33117616,86.45088321,1.02E+02
22.564,78.35068472,86.46380122,1.02E+02
22.567,78.37019985,86.47672571,1.02E+02
22.57,78.38972154,86.48965668,1.02E+02
22.573,78.40924979,86.50259412,1.02E+02
22.576,78.4287846,86.51553803,1.02E+02
22.579,78.44832597,86.52848842,1.02E+02
22.582,78.46787391,86.54144528,1.02E+02
22.585,78.4874284,86.55440862,1.02E+02
22.588,78.50698946,86.56737844,1.02E+02
22.591,78.52655708,86.58035472,1.02E+02
22.594,78.54613126,86.59333748,1.02E+02
22.597,78.565712,86.60632672,1.02E+02
22.6,78.5852993,86.61932243,1.02E+02
22.603,78.60489317,86.63232461,1.02E+02
22.606,78.62449359,86.64533326,1.02E+02
22.609,78.64410058,86.65834839,1.03E+02
22.612,78.66371413,86.67136999,1.03E+02
22.615,78.68333424,86.68439806,1.03E+02
22.618,78.70296091,86.69743261,1.03E+02
22.621,78.72259414,86.71047363,1.03E+02
22.624,78.74223394,86.72352112,1.03E+02
22.627,78.76188029,86.73657508,1.03E+02
22.63,78.78153321,86.74963552,1.03E+02
22.633,78.80119269,86.76270243,1.03E+02
22.636,78.82085873,86.77577581,1.03E+02
22.639,78.84053133,86.78885566,1.03E+02
22.642,78.8602105,86.80194198,1.03E+02
22.645,78.87989622,86.81503477,1.03E+02
22.648,78.89958851,86.82813404,1.03E+02
22.651,78.91928736,86.84123977,1.03E+02
22.654,78.93899277,86.85435198,1.03E+02
22.657,78.95870474,86.86747066,1.03E+02
22.66,78.97842328,86.88059581,1.03E+02
22.663,78.99814837,86.8936808,1.03E+02
22.666,79.01788003,86.90694245,1.03E+02
22.669,79.03761825,86.92013414,1.03E+02
22.672,79.05736303,86.93330329,1.03E+02
22.675,79.07711437,86.94646792,1.03E+02
22.678,79.09687228,86.95963484,1.03E+02
22.681,79.11663674,86.97280665,1.03E+02
22.684,79.13640777,86.98598433,1.03E+02
22.687,79.15618536,86.99916825,1.03E+02
22.69,79.17596951,87.01235855,1.03E+02
22.693,79.19576022,87.0255553,1.03E+02
22.696,79.2155575,87.0387585,1.03E+02
22.699,79.23536133,87.05196816,1.03E+02
22.702,79.25517173,87.0651843,1.03E+02
22.705,79.27498869,87.0784069,1.03E+02
22.708,79.29481221,87.09163597,1.03E+02
22.711,79.3146423,87.10487151,1.03E+02
22.714,79.33447894,87.11811352,1.03E+02
22.717,79.35432215,87.131362,1.03E+02
22.72,79.37417192,87.14461695,1.03E+02
22.723,79.39402825,87.15787837,1.03E+02
22.726,79.41389114,87.17114626,1.03E+02
22.729,79.43376059,87.18442061,1.03E+02
22.732,79.45363661,87.19770143,1.03E+02
22.735,79.47351919,87.21098873,1.03E+02
22.738,79.49340833,87.22428249,1.03E+02
22.741,79.51330403,87.23758271,1.03E+02
22.744,79.53320629,87.25088941,1.03E+02
22.747,79.55311511,87.26420257,1.03E+02
22.75,79.5730305,87.27752221,1.03E+02
22.753,79.59295245,87.2908483,1.03E+02
22.756,79.61288096,87.30418087,1.03E+02
22.759,79.63281603,87.3175199,1.03E+02
22.762,79.65275766,87.33086541,1.03E+02
22.765,79.67270586,87.34421737,1.03E+02
22.768,79.69266061,87.35757581,1.03E+02
22.771,79.71262193,87.37094071,1.03E+02
22.774,79.73258981,87.38431208,1.03E+02
22.777,79.75256425,87.39768991,1.03E+02
22.78,79.77254526,87.41107422,1.03E+02
22.783,79.79253282,87.42446498,1.03E+02
22.786,79.81252695,87.43786222,1.03E+02
22.789,79.83252764,87.45126592,1.03E+02
22.792,79.85253489,87.46467609,1.03E+02
22.795,79.8725487,87.47809272,1.03E+02
22.798,79.89256907,87.49151582,1.03E+02
22.801,79.91259601,87.50494538,1.03E+02
22.804,79.9326295,87.51838141,1.03E+02
22.807,79.95266956,87.53182391,1.03E+02
22.81,79.97271618,87.54527287,1.03E+02
22.813,79.99276936,87.55872829,1.03E+02
22.816,80.01282911,87.57219018,1.03E+02
22.819,80.03289541,87.58565854,1.03E+02
22.822,80.05296828,87.59913336,1.03E+02
22.825,80.07304771,87.61261464,1.03E+02
22.828,80.0931337,87.62610239,1.03E+02
22.831,80.11322625,87.63959661,1.03E+02
22.834,80.13332536,87.65309729,1.03E+02
22.837,80.15343103,87.66660443,1.03E+02
22.84,80.17354327,87.68011804,1.03E+02
22.843,80.19366206,87.69363811,1.03E+02
22.846,80.21378742,87.70716465,1.03E+02
22.849,80.23391934,87.72069765,1.03E+02
22.852,80.25405782,87.73423711,1.03E+02
22.855,80.27420286,87.74778304,1.03E+02
22.858,80.29435447,87.76133543,1.03E+02
22.861,80.31451263,87.77489428,1.03E+02
22.864,80.33467736,87.7884596,1.03E+02
22.867,80.35484865,87.80203138,1.03E+02
22.87,80.3750265,87.81560963,1.03E+02
22.873,80.39521091,87.82919433,1.03E+02
22.876,80.41540188,87.8427855,1.03E+02
22.879,80.43559941,87.85638314,1.03E+02
22.882,80.4558035,87.86998723,1.03E+02
22.885,80.47601416,87.88359779,1.03E+02
22.888,80.49623137,87.89721481,1.03E+02
22.891,80.51645515,87.9108383,1.03E+02
22.894,80.53668549,87.92446824,1.03E+02
22.897,80.55692239,87.93810465,1.03E+02
22.9,80.57716585,87.95174752,1.03E+02
22.903,80.59741587,87.96539686,1.03E+02
22.906,80.61767245,87.97905265,1.03E+02
22.909,80.6379356,87.99271491,1.03E+02
22.912,80.6582053,88.00638363,1.03E+02
22.915,80.67848157,88.02005881,1.03E+02
22.918,80.69876439,88.03374045,1.03E+02
22.921,80.71905378,88.04742855,1.03E+02
22.924,80.73934973,88.06112312,1.03E+02
22.927,80.75965224,88.07482414,1.03E+02
22.93,80.77996131,88.08853163,1.03E+02
22.933,80.80027694,88.10224558,1.03E+02
22.936,80.82059913,88.11596599,1.03E+02
22.939,80.84092788,88.12969286,1.03E+02
22.942,80.86126319,88.14342619,1.03E+02
22.945,80.88160507,88.15716599,1.03E+02
22.948,80.9019535,88.17091224,1.03E+02
22.951,80.92230849,88.18466495,1.03E+02
22.954,80.94267005,88.19842413,1.03E+02
22.957,80.96303816,88.21218976,1.03E+02
22.96,80.98341284,88.22596186,1.03E+02
22.963,81.00379408,88.23974041,1.03E+02
22.966,81.02418187,88.25352543,1.03E+02
22.969,81.04457623,88.26731691,1.03E+02
22.972,81.06497715,88.28111484,1.03E+02
22.975,81.08538463,88.29491924,1.03E+02
22.978,81.10579866,88.30873009,1.03E+02
22.981,81.12621926,88.32254741,1.03E+02
22.984,81.14664642,88.33637118,1.03E+02
22.987,81.16708014,88.35020142,1.03E+02
22.99,81.18752042,88.36403811,1.03E+02
22.993,81.20796726,88.37788127,1.03E+02
22.996,81.22842066,88.39173088,1.03E+02
22.999,81.24888061,88.40558695,1.04E+02
23.002,81.26934713,88.41944949,1.04E+02
23.005,81.28982021,88.43331848,1.04E+02
23.008,81.31029985,88.44719393,1.04E+02
23.011,81.33078605,88.46107584,1.04E+02
23.014,81.35127881,88.47496421,1.04E+02
23.017,81.37177813,88.48885903,1.04E+02
23.02,81.39228401,88.50276032,1.04E+02
23.023,81.41279644,88.51666806,1.04E+02
23.026,81.43331544,88.53058227,1.04E+02
23.029,81.453841,88.54450293,1.04E+02
23.032,81.47437311,88.55843005,1.04E+02
23.035,81.49491179,88.57236363,1.04E+02
23.038,81.51545703,88.58630366,1.04E+02
23.041,81.53600882,88.60025016,1.04E+02
23.044,81.55656718,88.61420311,1.04E+02
23.047,81.57713209,88.62816252,1.04E+02
23.05,81.59770356,88.64212839,1.04E+02
23.053,81.61828159,88.65610072,1.04E+02
23.056,81.63886619,88.67007951,1.04E+02
23.059,81.65945734,88.68406475,1.04E+02
23.062,81.68005505,88.69805645,1.04E+02
23.065,81.70065932,88.71205461,1.04E+02
23.068,81.72127014,88.72605922,1.04E+02
23.071,81.74188753,88.7400703,1.04E+02
23.074,81.76251148,88.75408783,1.04E+02
23.077,81.78314198,88.76811182,1.04E+02
23.08,81.80377904,88.78214226,1.04E+02
23.083,81.82442267,88.79617917,1.04E+02
23.086,81.84507285,88.81022253,1.04E+02
23.089,81.86572959,88.82427234,1.04E+02
23.092,81.88639288,88.83832862,1.04E+02
23.095,81.90706274,88.85239135,1.04E+02
23.098,81.92773916,88.86646054,1.04E+02
23.101,81.94842213,88.88053619,1.04E+02
23.104,81.96911166,88.89461829,1.04E+02
23.107,81.98980775,88.90870685,1.04E+02
23.11,82.0105104,88.92280186,1.04E+02
23.113,82.03121961,88.93690334,1.04E+02
23.116,82.05193537,88.95101127,1.04E+02
23.119,82.0726577,88.96512565,1.04E+02
23.122,82.09338658,88.97924649,1.04E+02
23.125,82.11412202,88.99337379,1.04E+02
23.128,82.13486401,89.00750755,1.04E+02
23.131,82.15561257,89.02164776,1.04E+02
23.134,82.17636768,89.03579443,1.04E+02
23.137,82.19712935,89.04994755,1.04E+02
23.14,82.21789758,89.06410713,1.04E+02
23.143,82.23867237,89.07827317,1.04E+02
23.146,82.25945371,89.09244566,1.04E+02
23.149,82.28024161,89.10662461,1.04E+02
23.152,82.30103607,89.12081001,1.04E+02
23.155,82.32183709,89.13500187,1.04E+02
23.158,82.34264466,89.14920019,1.04E+02
23.161,82.36345879,89.16340496,1.04E+02
23.164,82.38427948,89.17761619,1.04E+02
23.167,82.40510673,89.19183387,1.04E+02
23.17,82.42594053,89.20605801,1.04E+02
23.173,82.44678089,89.2202886,1.04E+02
23.176,82.4676278,89.23452565,1.04E+02
23.179,82.48848128,89.24876916,1.04E+02
23.182,82.50934131,89.26301912,1.04E+02
23.185,82.53020789,89.27727553,1.04E+02
23.188,82.55108104,89.2915384,1.04E+02
23.191,82.57196074,89.30580773,1.04E+02
23.194,82.59284699,89.32008351,1.04E+02
23.197,82.61373981,89.33436575,1.04E+02
23.2,82.63463918,89.34865444,1.04E+02
23.203,82.6555451,89.36294959,1.04E+02
23.206,82.67645758,89.37725119,1.04E+02
23.209,82.69737662,89.39155924,1.04E+02
23.212,82.71830222,89.40587376,1.04E+02
23.215,82.73923437,89.42019472,1.04E+02
23.218,82.76017307,89.43452214,1.04E+02
23.221,82.78111834,89.44885602,1.04E+02
23.224,82.80207015,89.46319635,1.04E+02
23.227,82.82302853,89.47754314,1.04E+02
23.23,82.84399346,89.49189638,1.04E+02
23.233,82.86496494,89.50625607,1.04E+02
23.236,82.88594299,89.52062222,1.04E+02
23.239,82.90692758,89.53499483,1.04E+02
23.242,82.92791873,89.54937389,1.04E+02
23.245,82.94891644,89.5637594,1.04E+02
23.248,82.9699207,89.57815137,1.04E+02
23.251,82.99093152,89.59254979,1.04E+02
23.254,83.01194889,89.60695467,1.04E+02
23.257,83.03297282,89.621366,1.04E+02
23.26,83.05400331,89.63578378,1.04E+02
23.263,83.07504034,89.65020802,1.04E+02
23.266,83.09608394,89.66463871,1.04E+02
23.269,83.11713408,89.67907586,1.04E+02
23.272,83.13819079,89.69351946,1.04E+02
23.275,83.15925404,89.70796952,1.04E+02
23.278,83.18032385,89.72242603,1.04E+02
23.281,83.20140022,89.73688899,1.04E+02
23.284,83.22248314,89.75135841,1.04E+02
23.287,83.24357261,89.76583428,1.04E+02
23.29,83.26466864,89.78031661,1.04E+02
23.293,83.28577122,89.79480539,1.04E+02
23.296,83.30688036,89.80930062,1.04E+02
23.299,83.32799605,89.82380231,1.04E+02
23.302,83.34911829,89.83831045,1.04E+02
23.305,83.37024709,89.85282505,1.04E+02
23.308,83.39138244,89.86734609,1.04E+02
23.311,83.41252435,89.8818736,1.04E+02
23.314,83.43367281,89.89640755,1.04E+02
23.317,83.45482782,89.91094796,1.04E+02
23.32,83.47598938,89.92549483,1.04E+02
23.323,83.4971575,89.94004814,1.04E+02
23.326,83.51833217,89.95460791,1.04E+02
23.329,83.5395134,89.96917414,1.04E+02
23.332,83.56070117,89.98374681,1.04E+02
23.335,83.5818955,89.99832595,1.04E+02
23.338,83.60309639,90.01291153,1.04E+02
23.341,83.62430382,90.02750357,1.04E+02
23.344,83.64551781,90.04210206,1.04E+02
23.347,83.66673835,90.056707,1.04E+02
23.35,83.68796545,90.0713184,1.05E+02
23.353,83.70919909,90.08593625,1.05E+02
23.356,83.73043929,90.10056056,1.05E+02
23.359,83.75168604,90.11519132,1.05E+02
23.362,83.77293934,90.12982853,1.05E+02
23.365,83.79419919,90.14447219,1.05E+02
23.368,83.8154656,90.15912231,1.05E+02
23.371,83.83673856,90.17383322,1.05E+02
23.374,83.85801807,90.18836505,1.05E+02
23.377,83.87930413,90.20298523,1.05E+02
23.38,83.90059674,90.21764247,1.05E+02
23.383,83.9218959,90.2323176,1.05E+02
23.386,83.94320162,90.24700345,1.05E+02
23.389,83.96451388,90.26169735,1.05E+02
23.392,83.9858327,90.27639829,1.05E+02
23.395,84.00715807,90.29110591,1.05E+02
23.398,84.02848999,90.30582007,1.05E+02
23.401,84.04982846,90.3205407,1.05E+02
23.404,84.07117348,90.3352678,1.05E+02
23.407,84.09252505,90.35000136,1.05E+02
23.41,84.11388317,90.36474137,1.05E+02
23.413,84.13524784,90.37948783,1.05E+02
23.416,84.15661906,90.39424075,1.05E+02
23.419,84.17799684,90.40900011,1.05E+02
23.422,84.19938116,90.42376593,1.05E+02
23.425,84.22077203,90.4385382,1.05E+02
23.428,84.24216945,90.45331692,1.05E+02
23.431,84.26357342,90.46810209,1.05E+02
23.434,84.28498394,90.48289372,1.05E+02
23.437,84.30640101,90.49769179,1.05E+02
23.44,84.32782464,90.51249632,1.05E+02
23.443,84.3492548,90.5273073,1.05E+02
23.446,84.37069152,90.54212473,1.05E+02
23.449,84.39213479,90.55694861,1.05E+02
23.452,84.41358461,90.57177894,1.05E+02
23.455,84.43504097,90.58661573,1.05E+02
23.458,84.45650389,90.60145896,1.05E+02
23.461,84.47797335,90.61630865,1.05E+02
23.464,84.49944936,90.63116479,1.05E+02
23.467,84.52093192,90.64602738,1.05E+02
23.47,84.54242103,90.66089642,1.05E+02
23.473,84.56391669,90.67577191,1.05E+02
23.476,84.58541889,90.69065385,1.05E+02
23.479,84.60692765,90.70554225,1.05E+02
23.482,84.62844295,90.72043709,1.05E+02
23.485,84.6499648,90.73533839,1.05E+02
23.488,84.67149319,90.75024614,1.05E+02
23.491,84.69302814,90.76516034,1.05E+02
23.494,84.71456963,90.78008099,1.05E+02
23.497,84.73611767,90.79500809,1.05E+02
23.5,84.75767225,90.80994165,1.05E+02
23.503,84.77923338,90.82488165,1.05E+02
23.506,84.80080106,90.83982811,1.05E+02
23.509,84.82237529,90.85478101,1.05E+02
23.512,84.84395606,90.86974037,1.05E+02
23.515,84.86554338,90.88470618,1.05E+02
23.518,84.88713725,90.89967844,1.05E+02
23.521,84.90873766,90.91465715,1.05E+02
23.524,84.93034462,90.92964232,1.05E+02
23.527,84.95195813,90.94463393,1.05E+02
23.53,84.97357818,90.959632,1.05E+02
23.533,84.99520477,90.97463652,1.05E+02
23.536,85.01683792,90.98964748,1.05E+02
23.539,85.03847761,91.0046649,1.05E+02
23.542,85.06012384,91.01968877,1.05E+02
23.545,85.08177662,91.03471909,1.05E+02
23.548,85.10343594,91.04975587,1.05E+02
23.551,85.12510181,91.06479909,1.05E+02
23.554,85.14677423,91.07984877,1.05E+02
23.557,85.16845319,91.09490489,1.05E+02
23.56,85.19013869,91.10996747,1.05E+02
23.563,85.21183074,91.1250365,1.05E+02
23.566,85.23352933,91.14011198,1.05E+02
23.569,85.25523447,91.15519391,1.05E+02
23.572,85.27694615,91.17028229,1.05E+02
23.575,85.29866438,91.18537712,1.05E+02
23.578,85.32038915,91.20047841,1.05E+02
23.581,85.34212047,91.21558614,1.05E+02
23.584,85.36385832,91.23070033,1.05E+02
23.587,85.38560272,91.24582097,1.05E+02
23.59,85.40735367,91.26094806,1.05E+02
23.593,85.42911116,91.2760816,1.05E+02
23.596,85.45087519,91.29122159,1.05E+02
23.599,85.47264576,91.30636803,1.05E+02
23.602,85.49442288,91.32152093,1.05E+02
23.605,85.51620654,91.33668027,1.05E+02
23.608,85.53799675,91.35184607,1.05E+02
23.611,85.55979349,91.36701831,1.05E+02
23.614,85.58159678,91.38219701,1.05E+02
23.617,85.60340661,91.39738216,1.05E+02
23.62,85.62522298,91.41257376,1.05E+02
23.623,85.6470459,91.42777182,1.05E+02
23.626,85.66887535,91.44297632,1.05E+02
23.629,85.69071135,91.45818728,1.05E+02
23.632,85.71255389,91.47340468,1.05E+02
23.635,85.73440297,91.48862854,1.05E+02
23.638,85.7562586,91.50385885,1.05E+02
23.641,85.77812076,91.51909561,1.05E+02
23.644,85.79998946,91.53433882,1.05E+02
23.647,85.82186471,91.54958848,1.05E+02
23.65,85.8437465,91.5648446,1.05E+02
23.653,85.86563482,91.58010716,1.05E+02
23.656,85.88752969,91.59537618,1.05E+02
23.659,85.9094311,91.61065165,1.05E+02
23.662,85.93133905,91.62593356,1.05E+02
23.665,85.95325354,91.64122194,1.05E+02
23.668,85.97517456,91.65651676,1.05E+02
23.671,85.99710213,91.67181803,1.06E+02
23.674,86.01903624,91.68712576,1.06E+02
23.677,86.04097689,91.70243993,1.06E+02
23.68,86.06292407,91.71776056,1.06E+02
23.683,86.0848778,91.73308764,1.06E+02
23.686,86.10683806,91.74842117,1.06E+02
23.689,86.12880487,91.76376115,1.06E+02
23.692,86.15077821,91.77910759,1.06E+02
23.695,86.17275809,91.79446047,1.06E+02
23.698,86.19474451,91.80981981,1.06E+02
23.701,86.21673747,91.8251856,1.06E+02
23.704,86.23873696,91.84055784,1.06E+02
23.707,86.260743,91.85593653,1.06E+02
23.71,86.28275557,91.87132167,1.06E+02
23.713,86.30477468,91.88671327,1.06E+02
23.716,86.32680032,91.90211131,1.06E+02
23.719,86.34883251,91.91751581,1.06E+02
23.722,86.37087123,91.93292676,1.06E+02
23.725,86.39291649,91.94834416,1.06E+02
23.728,86.41496828,91.96376801,1.06E+02
23.731,86.43702662,91.97919832,1.06E+02
23.734,86.45909148,91.99463507,1.06E+02
23.737,86.48116289,92.01007828,1.06E+02
23.74,86.50324083,92.02552794,1.06E+02
23.743,86.52496649,92.04098405,1.06E+02
23.746,86.54640584,92.05644662,1.06E+02
23.749,86.56822184,92.07191563,1.06E+02
23.752,86.59020418,92.0873911,1.06E+02
23.755,86.61226207,92.10287302,1.06E+02
23.758,86.63435628,92.11836139,1.06E+02
23.761,86.65646988,92.13385622,1.06E+02
23.764,86.67859557,92.14935749,1.06E+02
23.767,86.70073019,92.16486522,1.06E+02
23.77,86.72287238,92.1803794,1.06E+02
23.773,86.74502155,92.19590003,1.06E+02
23.776,86.76717744,92.21142711,1.06E+02
23.779,86.78933996,92.22696065,1.06E+02
23.782,86.81150904,92.24250063,1.06E+02
23.785,86.83368467,92.25804707,1.06E+02
23.788,86.85586685,92.27359997,1.06E+02
23.791,86.87805556,92.28915931,1.06E+02
23.794,86.9002508,92.30472511,1.06E+02
23.797,86.92245258,92.32029735,1.06E+02
23.8,86.9446609,92.33587606,1.06E+02
23.803,86.96687574,92.35146121,1.06E+02
23.806,86.98909712,92.36705281,1.06E+02
23.809,87.01132503,92.38265087,1.06E+02
23.812,87.03355947,92.39825538,1.06E+02
23.815,87.05580045,92.41386634,1.06E+02
23.818,87.07804796,92.42948376,1.06E+02
23.821,87.100302,92.44510763,1.06E+02
23.824,87.12256257,92.46073795,1.06E+02
23.827,87.14482967,92.47637472,1.06E+02
23.83,87.16710331,92.49201794,1.06E+02
23.833,87.18938348,92.50766762,1.06E+02
23.836,87.21167017,92.52332375,1.06E+02
23.839,87.2339634,92.53898633,1.06E+02
23.842,87.25626316,92.55465537,1.06E+02
23.845,87.27856945,92.57033086,1.06E+02
23.848,87.30088227,92.5860128,1.06E+02
23.851,87.32320162,92.60170119,1.06E+02
23.854,87.3455275,92.61739604,1.06E+02
23.857,87.36785991,92.63309734,1.06E+02
23.86,87.39019885,92.64880509,1.06E+02
23.863,87.41254432,92.6645193,1.06E+02
23.866,87.43489632,92.68023996,1.06E+02
23.869,87.45725485,92.69596707,1.06E+02
23.872,87.47961991,92.71170063,1.06E+02
23.875,87.5019915,92.72744065,1.06E+02
23.878,87.52436961,92.74318712,1.06E+02
23.881,87.54675425,92.75894004,1.06E+02
23.884,87.56914543,92.77469942,1.06E+02
23.887,87.59154313,92.79046525,1.06E+02
23.89,87.61394735,92.80623753,1.06E+02
23.893,87.63635811,92.82201627,1.06E+02
23.896,87.65877539,92.83780146,1.06E+02
23.899,87.68119921,92.8535931,1.06E+02
23.902,87.70362954,92.8693912,1.06E+02
23.905,87.72606641,92.88519575,1.06E+02
23.908,87.7485098,92.90100675,1.06E+02
23.911,87.77095972,92.91682421,1.06E+02
23.914,87.79341616,92.93264812,1.06E+02
23.917,87.81587914,92.94789609,1.06E+02
23.92,87.83834863,92.9634491,1.06E+02
23.923,87.86082466,92.97918387,1.06E+02
23.926,87.88330721,92.99499201,1.06E+02
23.929,87.90579628,93.01083214,1.06E+02
23.932,87.92829188,93.02668847,1.06E+02
23.935,87.95079401,93.04255497,1.06E+02
23.938,87.97330266,93.05842934,1.06E+02
23.941,87.99581783,93.07431071,1.06E+02
23.944,88.01833953,93.09019873,1.06E+02
23.947,88.04086776,93.10609329,1.06E+02
23.95,88.0634025,93.12199434,1.06E+02
23.953,88.08594378,93.13790185,1.06E+02
23.956,88.10849157,93.15381581,1.06E+02
23.959,88.13104589,93.16973624,1.06E+02
23.962,88.15360674,93.18566312,1.06E+02
23.965,88.1761741,93.20159645,1.06E+02
23.968,88.19874799,93.21753624,1.06E+02
23.971,88.2213284,93.23348248,1.07E+02
23.974,88.24391534,93.24943518,1.07E+02
23.977,88.2665088,93.26539433,1.07E+02
23.98,88.28910878,93.28135993,1.07E+02
23.983,88.31171528,93.29733199,1.07E+02
23.986,88.3343283,93.3133105,1.07E+02
23.989,88.35694785,93.32929547,1.07E+02
23.992,88.37957392,93.3452869,1.07E+02
23.995,88.4022065,93.36128477,1.07E+02
23.998,88.42484561,93.37728911,1.07E+02
24.001,88.44749124,93.39329989,1.07E+02
24.004,88.4701434,93.40931714,1.07E+02
24.007,88.49280207,93.42527937,1.07E+02
24.01,88.51546726,93.4414452,1.07E+02
24.013,88.53813897,93.45753378,1.07E+02
24.016,88.5608172,93.47359692,1.07E+02
24.019,88.58350195,93.48965438,1.07E+02
24.022,88.60619323,93.50571367,1.07E+02
24.025,88.62889102,93.52177766,1.07E+02
24.028,88.65159532,93.53784743,1.07E+02
24.031,88.67430615,93.5539234,1.07E+02
24.034,88.6970235,93.57000573,1.07E+02
24.037,88.71974737,93.58609448,1.07E+02
24.04,88.74247775,93.60218967,1.07E+02
24.043,88.76521465,93.61829132,1.07E+02
24.046,88.78795807,93.63439942,1.07E+02
24.049,88.81070801,93.65051397,1.07E+02
24.052,88.83346446,93.66663498,1.07E+02
24.055,88.85622743,93.68276245,1.07E+02
24.058,88.87899692,93.69889638,1.07E+02
24.061,88.90177293,93.71503676,1.07E+02
24.064,88.92455545,93.73118361,1.07E+02
24.067,88.94734449,93.7473369,1.07E+02
24.07,88.97014004,93.76349666,1.07E+02
24.073,88.99294211,93.77966287,1.07E+02
24.076,89.0157507,93.79583554,1.07E+02
24.079,89.0385658,93.81201467,1.07E+02
24.082,89.06138742,93.82820026,1.07E+02
24.085,89.08421555,93.8443923,1.07E+02
24.088,89.10705019,93.86059081,1.07E+02
24.091,89.12989136,93.87679576,1.07E+02
24.094,89.15273903,93.89300718,1.07E+02
24.097,89.17559322,93.90922506,1.07E+02
24.1,89.19845393,93.92544939,1.07E+02
24.103,89.22132114,93.94168018,1.07E+02
24.106,89.24419488,93.95791743,1.07E+02
24.109,89.26707512,93.97416114,1.07E+02
24.112,89.28996188,93.99041131,1.07E+02
24.115,89.31285515,94.00666793,1.07E+02
24.118,89.33575493,94.02293101,1.07E+02
24.121,89.35866123,94.03920055,1.07E+02
24.124,89.38157404,94.05547655,1.07E+02
24.127,89.40449336,94.07175901,1.07E+02
24.13,89.42741919,94.08804793,1.07E+02
24.133,89.45035153,94.1043433,1.07E+02
24.136,89.47329039,94.12064514,1.07E+02
24.139,89.49623575,94.13695343,1.07E+02
24.142,89.51918763,94.15326818,1.07E+02
24.145,89.54214602,94.16958939,1.07E+02
24.148,89.56511091,94.18591706,1.07E+02
24.151,89.58808232,94.20225119,1.07E+02
24.154,89.61106024,94.21859178,1.07E+02
24.157,89.63404467,94.23493883,1.07E+02
24.16,89.65703561,94.25129233,1.07E+02
24.163,89.68003305,94.2676523,1.07E+02
24.166,89.70303701,94.28401872,1.07E+02
24.169,89.72604747,94.30039161,1.07E+02
24.172,89.74906445,94.31677095,1.07E+02
24.175,89.77208793,94.33315676,1.07E+02
24.178,89.79511792,94.34954902,1.07E+02
24.181,89.81815441,94.36594774,1.07E+02
24.184,89.84119742,94.38235293,1.07E+02
24.187,89.86424693,94.39876457,1.07E+02
24.19,89.88730295,94.41518267,1.07E+02
24.193,89.91036548,94.43160723,1.07E+02
24.196,89.93343451,94.44803826,1.07E+02
24.199,89.95651005,94.46447574,1.07E+02
24.202,89.9795921,94.48091968,1.07E+02
24.205,90.00268065,94.49737009,1.07E+02
24.208,90.02577571,94.51382695,1.07E+02
24.211,90.04887728,94.53029027,1.07E+02
24.214,90.07198534,94.54676006,1.07E+02
24.217,90.09509992,94.5632363,1.07E+02
24.22,90.118221,94.57971901,1.07E+02
24.223,90.14134858,94.59620817,1.07E+02
24.226,90.16448267,94.6127038,1.07E+02
24.229,90.18762326,94.62920589,1.07E+02
24.232,90.21077036,94.64571444,1.07E+02
24.235,90.23392396,94.66222945,1.07E+02
24.238,90.25708406,94.67875092,1.07E+02
24.241,90.28025067,94.69527885,1.07E+02
24.244,90.30342378,94.71181324,1.07E+02
24.247,90.32660339,94.7283541,1.07E+02
24.25,90.34978951,94.74490141,1.08E+02
24.253,90.37298212,94.76145519,1.08E+02
24.256,90.39618124,94.77801543,1.08E+02
24.259,90.41938686,94.79458213,1.08E+02
24.262,90.44259898,94.81115529,1.08E+02
24.265,90.46581761,94.82773492,1.08E+02
24.268,90.48904273,94.844321,1.08E+02
24.271,90.51227436,94.86091355,1.08E+02
24.274,90.53551248,94.87751256,1.08E+02
24.277,90.55875711,94.89411803,1.08E+02
24.28,90.58200823,94.91072996,1.08E+02
24.283,90.60526586,94.92734836,1.08E+02
24.286,90.62852998,94.94397321,1.08E+02
24.289,90.65180061,94.96060453,1.08E+02
24.292,90.67507773,94.97724232,1.08E+02
24.295,90.69836135,94.99388656,1.08E+02
24.298,90.72165147,95.01053727,1.08E+02
24.301,90.74494809,95.02719444,1.08E+02
24.304,90.7682512,95.04385807,1.08E+02
24.307,90.79156082,95.06052817,1.08E+02
24.31,90.81487693,95.07720472,1.08E+02
24.313,90.83819954,95.09388775,1.08E+02
24.316,90.86152864,95.11057723,1.08E+02
24.319,90.88486425,95.12727318,1.08E+02
24.322,90.90820634,95.14397559,1.08E+02
24.325,90.93155494,95.16068446,1.08E+02
24.328,90.95491003,95.1773998,1.08E+02
24.331,90.97827162,95.1941216,1.08E+02
24.334,91.0016397,95.21084986,1.08E+02
24.337,91.02501428,95.22758459,1.08E+02
24.34,91.04839535,95.24432578,1.08E+02
24.343,91.07178291,95.26107343,1.08E+02
24.346,91.09517697,95.27782755,1.08E+02
24.349,91.11857753,95.29458813,1.08E+02
24.352,91.14198458,95.31135518,1.08E+02
24.355,91.16539812,95.32812869,1.08E+02
24.358,91.18881816,95.34490866,1.08E+02
24.361,91.21224468,95.3616951,1.08E+02
24.364,91.23567771,95.378488,1.08E+02
24.367,91.25911722,95.39528737,1.08E+02
24.37,91.28256323,95.4120932,1.08E+02
24.373,91.30601572,95.4289055,1.08E+02
24.376,91.32947471,95.44572426,1.08E+02
24.379,91.3529402,95.46254948,1.08E+02
24.382,91.37641217,95.47938117,1.08E+02
24.385,91.39989063,95.49621933,1.08E+02
24.388,91.42337559,95.51306395,1.08E+02
24.391,91.44686703,95.52991503,1.08E+02
24.394,91.47036497,95.54677258,1.08E+02
24.397,91.49386939,95.5636366,1.08E+02
24.4,91.5173803,95.58050708,1.08E+02
24.403,91.54089771,95.59738402,1.08E+02
24.406,91.5644216,95.61426743,1.08E+02
24.409,91.58795198,95.63115731,1.08E+02
24.412,91.61148885,95.64805365,1.08E+02
24.415,91.63503221,95.66495646,1.08E+02
24.418,91.65858205,95.68186573,1.08E+02
24.421,91.68213839,95.69878147,1.08E+02
24.424,91.70570121,95.71570368,1.08E+02
24.427,91.72927052,95.73263235,1.08E+02
24.43,91.75284631,95.74956749,1.08E+02
24.433,91.77642859,95.76650909,1.08E+02
24.436,91.80001736,95.78345716,1.08E+02
24.439,91.82361261,95.8004117,1.08E+02
24.442,91.84721435,95.8173727,1.08E+02
24.445,91.87082258,95.83434017,1.08E+02
24.448,91.89443729,95.85131411,1.08E+02
24.451,91.91805848,95.86829451,1.08E+02
24.454,91.94168616,95.88528138,1.08E+02
24.457,91.96532032,95.90227471,1.08E+02
24.46,91.98896097,95.91927452,1.08E+02
24.463,92.0126081,95.93628079,1.08E+02
24.466,92.03626172,95.95329353,1.08E+02
24.469,92.05992182,95.97031273,1.08E+02
24.472,92.0835884,95.9873384,1.08E+02
24.475,92.10726146,96.00437054,1.08E+02
24.478,92.13094101,96.02140915,1.08E+02
24.481,92.15462704,96.03845422,1.08E+02
24.484,92.17831955,96.05550577,1.08E+02
24.487,92.20201854,96.07256378,1.08E+02
24.49,92.22572401,96.08962825,1.08E+02
24.493,92.24943596,96.1066992,1.08E+02
24.496,92.2731544,96.12377661,1.08E+02
24.499,92.29687931,96.14086049,1.08E+02
24.502,92.32061071,96.15795085,1.08E+02
24.505,92.34434858,96.17504766,1.08E+02
24.508,92.36809294,96.19215095,1.08E+02
24.511,92.39184377,96.20926071,1.08E+02
24.514,92.41560108,96.22637693,1.08E+02
24.517,92.43936487,96.24349962,1.09E+02
24.52,92.46313514,96.26062878,1.09E+02
24.523,92.48691189,96.27776441,1.09E+02
24.526,92.51069511,96.29490651,1.09E+02
24.529,92.53448481,96.31205508,1.09E+02
24.532,92.55828099,96.32921012,1.09E+02
24.535,92.58208365,96.34637163,1.09E+02
24.538,92.60589278,96.3635396,1.09E+02
24.541,92.62970839,96.38071405,1.09E+02
24.544,92.65353047,96.39789496,1.09E+02
24.547,92.67735903,96.41508235,1.09E+02
24.55,92.70119407,96.4322762,1.09E+02
24.553,92.72503558,96.44947653,1.09E+02
24.556,92.74888357,96.46668332,1.09E+02
24.559,92.77273803,96.48389658,1.09E+02
24.562,92.79659896,96.50111632,1.09E+02
24.565,92.82046637,96.51834252,1.09E+02
24.568,92.89052418,96.5355752,1.09E+02
24.571,92.88197518,96.55281434,1.09E+02
24.574,92.89790087,96.57005996,1.09E+02
24.577,92.91844078,96.58731204,1.09E+02
24.58,92.94092811,96.6045706,1.09E+02
24.583,92.96423948,96.62183563,1.09E+02
24.586,92.98790167,96.63910712,1.09E+02
24.589,93.01171537,96.65651304,1.09E+02
24.592,93.08185867,96.6735534,1.09E+02
24.595,93.07327772,96.69075212,1.09E+02
24.598,93.08923546,96.70801442,1.09E+02
24.601,93.1098213,96.72530465,1.09E+02
24.604,93.13235898,96.74260941,1.09E+02
24.607,93.15572196,96.75992368,1.09E+02
24.61,93.17943604,96.77724556,1.09E+02
24.613,93.24962276,96.79457433,1.09E+02
24.616,93.24101106,96.81190974,1.09E+02
24.619,93.25699453,96.82925168,1.09E+02
24.622,93.27761961,96.8466001,1.09E+02
24.625,93.30020094,96.86395501,1.09E+02
24.628,93.32360889,96.88131639,1.09E+02
24.631,93.39370106,96.89868425,1.09E+02
24.634,93.38505139,96.91605857,1.09E+02
24.637,93.40104726,96.93343936,1.09E+02
24.64,93.4217019,96.95082663,1.09E+02
24.643,93.44431893,96.96822036,1.09E+02
24.646,93.46776471,96.98562057,1.09E+02
24.649,93.53796793,97.00302725,1.09E+02
24.652,93.52929838,97.02044039,1.09E+02
24.655,93.54532176,97.03786001,1.09E+02
24.658,93.56601233,97.0552861,1.09E+02
24.661,93.58866774,97.07271866,1.09E+02
24.664,93.61215247,97.0901577,1.09E+02
24.667,93.68246738,97.1076032,1.09E+02
24.67,93.67377797,97.12505518,1.09E+02
24.673,93.68982893,97.14251363,1.09E+02
24.676,93.71055544,97.15997854,1.09E+02
24.679,93.73324923,97.17744994,1.09E+02
24.682,93.75677289,97.1949278,1.09E+02
24.685,93.82719948,97.21241213,1.09E+02
24.688,93.81849018,97.22990294,1.09E+02
24.691,93.83456871,97.24740022,1.09E+02
24.694,93.85533118,97.26490397,1.09E+02
24.697,93.87806334,97.2824142,1.09E+02
24.7,93.90162593,97.29993089,1.09E+02
24.703,93.97216417,97.31745406,1.09E+02
24.706,93.96343495,97.3349837,1.09E+02
24.709,93.97954105,97.35251982,1.09E+02
24.712,94.00033946,97.37006241,1.09E+02
24.715,94.02310999,97.38761147,1.09E+02
24.718,94.09325043,97.405167,1.09E+02
24.721,94.08446157,97.42272901,1.09E+02
24.724,94.1005548,97.44029749,1.09E+02
24.727,94.12136814,97.45787244,1.09E+02
24.73,94.14416434,97.47545387,1.09E+02
24.733,94.21439405,97.49304177,1.09E+02
24.736,94.20558826,97.51063614,1.09E+02
24.739,94.22170423,97.52823699,1.09E+02
24.742,94.24254744,97.54584431,1.09E+02
24.745,94.26537556,97.56345811,1.09E+02
24.748,94.33569827,97.58107838,1.09E+02
24.751,94.32687585,97.59870512,1.09E+02
24.754,94.34301482,97.61633834,1.09E+02
24.757,94.36388801,97.63397803,1.09E+02
24.76,94.38674811,97.6516242,1.09E+02
24.763,94.45716382,97.66927684,1.09E+02
24.766,94.44832476,97.68693595,1.09E+02
24.769,94.46448674,97.70460154,1.09E+02
24.772,94.48538991,97.72227361,1.10E+02
24.775,94.50828198,97.73995215,1.10E+02
24.778,94.57879067,97.75763717,1.10E+02
24.781,94.56993494,97.77532866,1.10E+02
24.784,94.58611994,97.79302662,1.10E+02
24.787,94.60705308,97.81073106,1.10E+02
24.79,94.62997712,97.82844198,1.10E+02
24.793,94.70057879,97.84615937,1.10E+02
24.796,94.69170637,97.86388324,1.10E+02
24.799,94.70791437,97.88161358,1.10E+02
24.802,94.72887749,97.8993504,1.10E+02
24.805,94.75183349,97.9170937,1.10E+02
24.808,94.82252811,97.93484347,1.10E+02
24.811,94.81363899,97.95259972,1.10E+02
24.814,94.82987,97.97036244,1.10E+02
24.817,94.8508631,97.98813164,1.10E+02
24.82,94.87385106,98.00590732,1.10E+02
24.823,94.94463861,98.02368947,1.10E+02
24.826,94.93573276,98.0414781,1.10E+02
24.829,94.95198679,98.05927321,1.10E+02
24.832,94.97300986,98.07707479,1.10E+02
24.835,94.99602977,98.09488285,1.10E+02
24.838,95.06691024,98.11269739,1.10E+02
24.841,95.05798764,98.1305184,1.10E+02
24.844,95.07426468,98.14834589,1.10E+02
24.847,95.09531773,98.16617986,1.10E+02
24.85,95.11836959,98.18402031,1.10E+02
24.853,95.18934296,98.20186723,1.10E+02
24.856,95.18040359,98.21972063,1.10E+02
24.859,95.19670363,98.23758051,1.10E+02
24.862,95.21778666,98.25544687,1.10E+02
24.865,95.24087047,98.27331971,1.10E+02
24.868,95.31193672,98.29119902,1.10E+02
24.871,95.30298056,98.30908481,1.10E+02
24.874,95.31930361,98.32697708,1.10E+02
24.877,95.3404166,98.34487583,1.10E+02
24.88,95.36353215,98.36278105,1.10E+02
24.883,95.4346919,98.38069276,1.10E+02
24.886,95.42571847,98.39861094,1.10E+02
24.889,95.4420647,98.41653561,1.10E+02
24.892,95.46320796,98.43446675,1.10E+02
24.895,95.53326139,98.45240437,1.10E+02
24.898,95.52417199,98.47034847,1.10E+02
24.901,95.54045146,98.48829905,1.10E+02
24.904,95.5615832,98.5062561,1.10E+02
24.907,95.63168958,98.52421964,1.10E+02
24.91,95.62258492,98.54218966,1.10E+02
24.913,95.63888133,98.56016615,1.10E+02
24.916,95.66003645,98.57814913,1.10E+02
24.919,95.73021641,98.59613859,1.10E+02
24.922,95.72109827,98.61413452,1.10E+02
24.925,95.73741311,98.63213694,1.10E+02
24.928,95.75859223,98.65014584,1.10E+02
24.931,95.82884612,98.66816121,1.10E+02
24.934,95.81971452,98.68618307,1.10E+02
24.937,95.83604781,98.70421141,1.10E+02
24.94,95.85725095,98.72224622,1.10E+02
24.943,95.92757878,98.74028752,1.10E+02
24.946,95.91843369,98.7583353,1.10E+02
24.949,95.93478545,98.77638956,1.10E+02
24.952,95.9560126,98.7944503,1.10E+02
24.955,96.02641435,98.81251753,1.10E+02
24.958,96.01725577,98.83059123,1.10E+02
24.961,96.03362598,98.84867141,1.10E+02
24.964,96.05487715,98.86675808,1.10E+02
24.967,96.12535281,98.88485123,1.10E+02
24.97,96.11618073,98.90295086,1.10E+02
24.973,96.1325694,98.92105697,1.10E+02
24.976,96.15384458,98.93916956,1.10E+02
24.979,96.22439413,98.95728864,1.10E+02
24.982,96.21520854,98.97541419,1.10E+02
24.985,96.23161567,98.99354623,1.10E+02
24.988,96.25291486,99.01168475,1.10E+02
24.991,96.32353831,99.02982976,1.10E+02
24.994,96.31433918,99.04798124,1.10E+02
24.997,96.33076477,99.06613921,1.10E+02
25,96.35208797,99.08430366,1.10E+02
25.003,96.4227853,99.1024746,1.10E+02
25.006,96.41357264,99.12065201,1.10E+02
25.009,96.43001668,99.13883591,1.10E+02
25.012,96.45136389,99.1570263,1.11E+02
25.015,96.52213509,99.17522316,1.11E+02
25.018,96.51290887,99.19342651,1.11E+02
25.021,96.52937137,99.21163634,1.11E+02
25.024,96.55074259,99.22985266,1.11E+02
25.027,96.62158765,99.24807546,1.11E+02
25.03,96.61234787,99.26630475,1.11E+02
25.033,96.62882882,99.28454051,1.11E+02
25.036,96.65022406,99.30278276,1.11E+02
25.039,96.72114296,99.3210315,1.11E+02
25.042,96.7118896,99.33928672,1.11E+02
25.045,96.72838901,99.35754842,1.11E+02
25.048,96.74980825,99.37581661,1.11E+02
25.051,96.820801,99.39409129,1.11E+02
25.054,96.81153405,99.41237244,1.11E+02
25.057,96.82805191,99.43066009,1.11E+02
25.06,96.84949516,99.44895421,1.11E+02
25.063,96.92056173,99.46725483,1.11E+02
25.066,96.91128118,99.48556192,1.11E+02
25.069,96.92781749,99.50387551,1.11E+02
25.072,96.94928475,99.52219557,1.11E+02
25.075,97.02042513,99.54052213,1.11E+02
25.078,97.01113097,99.55885517,1.11E+02
25.081,97.02768574,99.57719469,1.11E+02
25.084,97.049177,99.5955407,1.11E+02
25.087,97.12039119,99.6138932,1.11E+02
25.09,97.1110834,99.63225218,1.11E+02
25.093,97.12765662,99.65061764,1.11E+02
25.096,97.14917189,99.6689896,1.11E+02
25.099,97.22045987,99.68736804,1.11E+02
25.102,97.21113844,99.70575296,1.11E+02
25.105,97.22773012,99.72414438,1.11E+02
25.108,97.24926939,99.74254228,1.11E+02
25.111,97.32063115,99.76094666,1.11E+02
25.114,97.31129607,99.77935754,1.11E+02
25.117,97.3279062,99.7977749,1.11E+02
25.12,97.34946947,99.81619874,1.11E+02
25.123,97.420905,99.83462908,1.11E+02
25.126,97.41155626,99.8530659,1.11E+02
25.129,97.42818484,99.87150921,1.11E+02
25.132,97.44977212,99.889959,1.11E+02
25.135,97.52128141,99.90841528,1.11E+02
25.138,97.51191898,99.92687806,1.11E+02
25.141,97.52856602,99.94534731,1.11E+02
25.144,97.5501773,99.96382306,1.11E+02
25.147,97.62176033,99.9823053,1.11E+02
25.15,97.61238422,1.00E+02,1.11E+02
25.153,97.62904971,1.00E+02,1.11E+02
25.156,97.65068499,1.00E+02,1.11E+02
25.159,97.72234175,1.00E+02,1.11E+02
25.162,97.71295194,1.00E+02,1.11E+02
25.165,97.72963588,1.00E+02,1.11E+02
25.168,97.75129516,1.00E+02,1.11E+02
25.171,97.82302565,1.00E+02,1.11E+02
25.174,97.81362212,1.00E+02,1.11E+02
25.177,97.83032451,1.00E+02,1.11E+02
25.18,97.85200779,1.00E+02,1.11E+02
25.183,97.92381198,1.00E+02,1.11E+02
25.186,97.91439474,1.00E+02,1.11E+02
25.189,97.93111558,1.00E+02,1.11E+02
25.192,97.95282285,1.00E+02,1.11E+02
25.195,98.02470074,1.00E+02,1.11E+02
25.198,98.01526976,1.00E+02,1.11E+02
25.201,98.03200905,1.00E+02,1.11E+02
25.204,98.05374032,1.00E+02,1.11E+02
25.207,98.12569189,1.00E+02,1.11E+02
25.21,98.11624716,1.00E+02,1.11E+02
25.213,98.13300491,1.00E+02,1.11E+02
25.216,98.15476017,1.00E+02,1.11E+02
25.219,98.22678541,1.00E+02,1.11E+02
25.222,98.21732692,1.00E+02,1.11E+02
25.225,98.23410311,1.00E+02,1.11E+02
25.228,98.25588237,1.00E+02,1.11E+02
25.231,98.32798127,1.01E+02,1.11E+02
25.234,98.31850901,1.01E+02,1.11E+02
25.237,98.33530365,1.01E+02,1.11E+02
25.24,98.3571069,1.01E+02,1.11E+02
25.243,98.42927944,1.01E+02,1.11E+02
25.246,98.4197934,1.01E+02,1.12E+02
25.249,98.43502064,1.01E+02,1.12E+02
25.252,98.50233733,1.01E+02,1.12E+02
25.255,98.49333789,1.01E+02,1.12E+02
25.258,98.50959608,1.01E+02,1.12E+02
25.261,98.57814818,1.01E+02,1.12E+02
25.264,98.56925206,1.01E+02,1.12E+02
25.267,98.58562013,1.01E+02,1.12E+02
25.27,98.65428688,1.01E+02,1.12E+02
25.273,98.64538715,1.01E+02,1.12E+02
25.276,98.66177371,1.01E+02,1.12E+02
25.279,98.73049708,1.01E+02,1.12E+02
25.282,98.7215882,1.01E+02,1.12E+02
25.285,98.73798851,1.01E+02,1.12E+02
25.288,98.80676549,1.01E+02,1.12E+02
25.291,98.79784716,1.01E+02,1.12E+02
25.294,98.81426099,1.01E+02,1.12E+02
25.297,98.88309142,1.01E+02,1.12E+02
25.3,98.87416363,1.01E+02,1.12E+02
25.303,98.89059096,1.01E+02,1.12E+02
25.306,98.95947482,1.01E+02,1.12E+02
25.309,98.95053756,1.01E+02,1.12E+02
25.312,98.96697839,1.01E+02,1.12E+02
25.315,99.03591568,1.01E+02,1.12E+02
25.318,99.02696894,1.01E+02,1.12E+02
25.321,99.04342327,1.01E+02,1.12E+02
25.324,99.11241399,1.01E+02,1.12E+02
25.327,99.10345776,1.01E+02,1.12E+02
25.33,99.11992559,1.01E+02,1.12E+02
25.333,99.18896973,1.01E+02,1.12E+02
25.336,99.18000401,1.01E+02,1.12E+02
25.339,99.19648533,1.01E+02,1.12E+02
25.342,99.26558289,1.01E+02,1.12E+02
25.345,99.25660768,1.01E+02,1.12E+02
25.348,99.2731025,1.01E+02,1.12E+02
25.351,99.34225346,1.01E+02,1.12E+02
25.354,99.33326875,1.01E+02,1.12E+02
25.357,99.34977707,1.01E+02,1.12E+02
25.36,99.41898144,1.01E+02,1.12E+02
25.363,99.40998722,1.01E+02,1.12E+02
25.366,99.42650903,1.01E+02,1.12E+02
25.369,99.4957668,1.01E+02,1.12E+02
25.372,99.48676307,1.01E+02,1.12E+02
25.375,99.50329837,1.01E+02,1.12E+02
25.378,99.57260953,1.01E+02,1.12E+02
25.381,99.56359629,1.01E+02,1.12E+02
25.384,99.58014509,1.01E+02,1.12E+02
25.387,99.64950964,1.01E+02,1.12E+02
25.39,99.64048686,1.02E+02,1.12E+02
25.393,99.65704916,1.02E+02,1.12E+02
25.396,99.72646709,1.02E+02,1.12E+02
25.399,99.71743478,1.02E+02,1.12E+02
25.402,99.73401057,1.02E+02,1.12E+02
25.405,99.80348188,1.02E+02,1.12E+02
25.408,99.79444004,1.02E+02,1.12E+02
25.411,99.81102932,1.02E+02,1.12E+02
25.414,99.880554,1.02E+02,1.12E+02
25.417,99.87150262,1.02E+02,1.12E+02
25.42,99.88810539,1.02E+02,1.12E+02
25.423,99.95768343,1.02E+02,1.12E+02
25.426,99.9486225,1.02E+02,1.12E+02
25.429,99.96523877,1.02E+02,1.12E+02
25.432,1.00E+02,1.02E+02,1.12E+02
25.435,1.00E+02,1.02E+02,1.12E+02
25.438,1.00E+02,1.02E+02,1.12E+02
25.441,1.00E+02,1.02E+02,1.12E+02
25.444,1.00E+02,1.02E+02,1.12E+02
25.447,1.00E+02,1.02E+02,1.12E+02
25.45,1.00E+02,1.02E+02,1.12E+02
25.453,1.00E+02,1.02E+02,1.12E+02
25.456,1.00E+02,1.02E+02,1.12E+02
25.459,1.00E+02,1.02E+02,1.12E+02
25.462,1.00E+02,1.02E+02,1.12E+02
25.465,1.00E+02,1.02E+02,1.12E+02
25.468,1.00E+02,1.02E+02,1.13E+02
25.471,1.00E+02,1.02E+02,1.13E+02
25.474,1.00E+02,1.02E+02,1.13E+02
25.477,1.00E+02,1.02E+02,1.13E+02
25.48,1.00E+02,1.02E+02,1.13E+02
25.483,1.00E+02,1.02E+02,1.13E+02
25.486,1.00E+02,1.02E+02,1.13E+02
25.489,1.00E+02,1.02E+02,1.13E+02
25.492,1.01E+02,1.02E+02,1.13E+02
25.495,1.01E+02,1.02E+02,1.13E+02
25.498,1.01E+02,1.02E+02,1.13E+02
25.501,1.01E+02,1.02E+02,1.13E+02
25.504,1.01E+02,1.02E+02,1.13E+02
25.507,1.01E+02,1.02E+02,1.13E+02
25.51,1.01E+02,1.02E+02,1.13E+02
25.513,1.01E+02,1.02E+02,1.13E+02
25.516,1.01E+02,1.02E+02,1.13E+02
25.519,1.01E+02,1.02E+02,1.13E+02
25.522,1.01E+02,1.02E+02,1.13E+02
25.525,1.01E+02,1.02E+02,1.13E+02
25.528,1.01E+02,1.02E+02,1.13E+02
25.531,1.01E+02,1.02E+02,1.13E+02
25.534,1.01E+02,1.02E+02,1.13E+02
25.537,1.01E+02,1.02E+02,1.13E+02
25.54,1.01E+02,1.02E+02,1.13E+02
25.543,1.01E+02,1.02E+02,1.13E+02
25.546,1.01E+02,1.02E+02,1.13E+02
25.549,1.01E+02,1.03E+02,1.13E+02
25.552,1.01E+02,1.03E+02,1.13E+02
25.555,1.01E+02,1.03E+02,1.13E+02
25.558,1.01E+02,1.03E+02,1.13E+02
25.561,1.01E+02,1.03E+02,1.13E+02
25.564,1.01E+02,1.03E+02,1.13E+02
25.567,1.01E+02,1.03E+02,1.13E+02
25.57,1.01E+02,1.03E+02,1.13E+02
25.573,1.01E+02,1.03E+02,1.13E+02
25.576,1.01E+02,1.03E+02,1.13E+02
25.579,1.01E+02,1.03E+02,1.13E+02
25.582,1.01E+02,1.03E+02,1.13E+02
25.585,1.01E+02,1.03E+02,1.13E+02
25.588,1.01E+02,1.03E+02,1.13E+02
25.591,1.01E+02,1.03E+02,1.13E+02
25.594,1.01E+02,1.03E+02,1.13E+02
25.597,1.01E+02,1.03E+02,1.13E+02
25.6,1.01E+02,1.03E+02,1.13E+02
25.603,1.01E+02,1.03E+02,1.13E+02
25.606,1.02E+02,1.03E+02,1.13E+02
25.609,1.02E+02,1.03E+02,1.13E+02
25.612,1.02E+02,1.03E+02,1.13E+02
25.615,1.02E+02,1.03E+02,1.13E+02
25.618,1.02E+02,1.03E+02,1.13E+02
25.621,1.02E+02,1.03E+02,1.13E+02
25.624,1.02E+02,1.03E+02,1.13E+02
25.627,1.02E+02,1.03E+02,1.13E+02
25.63,1.02E+02,1.03E+02,1.13E+02
25.633,1.02E+02,1.03E+02,1.13E+02
25.636,1.02E+02,1.03E+02,1.13E+02
25.639,1.02E+02,1.03E+02,1.13E+02
25.642,1.02E+02,1.03E+02,1.13E+02
25.645,1.02E+02,1.03E+02,1.13E+02
25.648,1.02E+02,1.03E+02,1.13E+02
25.651,1.02E+02,1.03E+02,1.13E+02
25.654,1.02E+02,1.03E+02,1.13E+02
25.657,1.02E+02,1.03E+02,1.13E+02
25.66,1.02E+02,1.03E+02,1.13E+02
25.663,1.02E+02,1.03E+02,1.13E+02
25.666,1.02E+02,1.03E+02,1.13E+02
25.669,1.02E+02,1.03E+02,1.13E+02
25.672,1.02E+02,1.03E+02,1.13E+02
25.675,1.02E+02,1.03E+02,1.13E+02
25.678,1.02E+02,1.03E+02,1.13E+02
25.681,1.02E+02,1.03E+02,1.13E+02
25.684,1.02E+02,1.03E+02,1.14E+02
25.687,1.02E+02,1.03E+02,1.14E+02
25.69,1.02E+02,1.03E+02,1.14E+02
25.693,1.02E+02,1.03E+02,1.14E+02
25.696,1.02E+02,1.03E+02,1.14E+02
25.699,1.02E+02,1.03E+02,1.14E+02
25.702,1.02E+02,1.04E+02,1.14E+02
25.705,1.02E+02,1.04E+02,1.14E+02
25.708,1.02E+02,1.04E+02,1.14E+02
25.711,1.02E+02,1.04E+02,1.14E+02
25.714,1.02E+02,1.04E+02,1.14E+02
25.717,1.03E+02,1.04E+02,1.14E+02
25.72,1.03E+02,1.04E+02,1.14E+02
25.723,1.03E+02,1.04E+02,1.14E+02
25.726,1.03E+02,1.04E+02,1.14E+02
25.729,1.03E+02,1.04E+02,1.14E+02
25.732,1.03E+02,1.04E+02,1.14E+02
25.735,1.03E+02,1.04E+02,1.14E+02
25.738,1.03E+02,1.04E+02,1.14E+02
25.741,1.03E+02,1.04E+02,1.14E+02
25.744,1.03E+02,1.04E+02,1.14E+02
25.747,1.03E+02,1.04E+02,1.14E+02
25.75,1.03E+02,1.04E+02,1.14E+02
25.753,1.03E+02,1.04E+02,1.14E+02
25.756,1.03E+02,1.04E+02,1.14E+02
25.759,1.03E+02,1.04E+02,1.14E+02
25.762,1.03E+02,1.04E+02,1.14E+02
25.765,1.03E+02,1.04E+02,1.14E+02
25.768,1.03E+02,1.04E+02,1.14E+02
25.771,1.03E+02,1.04E+02,1.14E+02
25.774,1.03E+02,1.04E+02,1.14E+02
25.777,1.03E+02,1.04E+02,1.14E+02
25.78,1.03E+02,1.04E+02,1.14E+02
25.783,1.03E+02,1.04E+02,1.14E+02
25.786,1.03E+02,1.04E+02,1.14E+02
25.789,1.03E+02,1.04E+02,1.14E+02
25.792,1.03E+02,1.04E+02,1.14E+02
25.795,1.03E+02,1.04E+02,1.14E+02
25.798,1.03E+02,1.04E+02,1.14E+02
25.801,1.03E+02,1.04E+02,1.14E+02
25.804,1.03E+02,1.04E+02,1.14E+02
25.807,1.03E+02,1.04E+02,1.14E+02
25.81,1.03E+02,1.04E+02,1.14E+02
25.813,1.03E+02,1.04E+02,1.14E+02
25.816,1.03E+02,1.04E+02,1.14E+02
25.819,1.03E+02,1.04E+02,1.14E+02
25.822,1.03E+02,1.04E+02,1.14E+02
25.825,1.03E+02,1.04E+02,1.14E+02
25.828,1.03E+02,1.04E+02,1.14E+02
25.831,1.04E+02,1.04E+02,1.14E+02
25.834,1.04E+02,1.04E+02,1.14E+02
25.837,1.04E+02,1.04E+02,1.14E+02
25.84,1.04E+02,1.04E+02,1.14E+02
25.843,1.04E+02,1.04E+02,1.14E+02
25.846,1.04E+02,1.04E+02,1.14E+02
25.849,1.04E+02,1.04E+02,1.14E+02
25.852,1.04E+02,1.05E+02,1.14E+02
25.855,1.04E+02,1.05E+02,1.14E+02
25.858,1.04E+02,1.05E+02,1.14E+02
25.861,1.04E+02,1.05E+02,1.14E+02
25.864,1.04E+02,1.05E+02,1.14E+02
25.867,1.04E+02,1.05E+02,1.14E+02
25.87,1.04E+02,1.05E+02,1.14E+02
25.873,1.04E+02,1.05E+02,1.14E+02
25.876,1.04E+02,1.05E+02,1.14E+02
25.879,1.04E+02,1.05E+02,1.14E+02
25.882,1.04E+02,1.05E+02,1.14E+02
25.885,1.04E+02,1.05E+02,1.14E+02
25.888,1.04E+02,1.05E+02,1.14E+02
25.891,1.04E+02,1.05E+02,1.14E+02
25.894,1.04E+02,1.05E+02,1.15E+02
25.897,1.04E+02,1.05E+02,1.15E+02
25.9,1.04E+02,1.05E+02,1.15E+02
25.903,1.04E+02,1.05E+02,1.15E+02
25.906,1.04E+02,1.05E+02,1.15E+02
25.909,1.04E+02,1.05E+02,1.15E+02
25.912,1.04E+02,1.05E+02,1.15E+02
25.915,1.04E+02,1.05E+02,1.15E+02
25.918,1.04E+02,1.05E+02,1.15E+02
25.921,1.04E+02,1.05E+02,1.15E+02
25.924,1.04E+02,1.05E+02,1.15E+02
25.927,1.04E+02,1.05E+02,1.15E+02
25.93,1.04E+02,1.05E+02,1.15E+02
25.933,1.04E+02,1.05E+02,1.15E+02
25.936,1.04E+02,1.05E+02,1.15E+02
25.939,1.04E+02,1.05E+02,1.15E+02
25.942,1.04E+02,1.05E+02,1.15E+02
25.945,1.05E+02,1.05E+02,1.15E+02
25.948,1.05E+02,1.05E+02,1.15E+02
25.951,1.05E+02,1.05E+02,1.15E+02
25.954,1.05E+02,1.05E+02,1.15E+02
25.957,1.05E+02,1.05E+02,1.15E+02
25.96,1.05E+02,1.05E+02,1.15E+02
25.963,1.05E+02,1.05E+02,1.15E+02
25.966,1.05E+02,1.05E+02,1.15E+02
25.969,1.05E+02,1.05E+02,1.15E+02
25.972,1.05E+02,1.05E+02,1.15E+02
25.975,1.05E+02,1.05E+02,1.15E+02
25.978,1.05E+02,1.05E+02,1.15E+02
25.981,1.05E+02,1.05E+02,1.15E+02
25.984,1.05E+02,1.05E+02,1.15E+02
25.987,1.05E+02,1.05E+02,1.15E+02
25.99,1.05E+02,1.05E+02,1.15E+02
25.993,1.05E+02,1.05E+02,1.15E+02
25.996,1.05E+02,1.05E+02,1.15E+02
25.999,1.05E+02,1.05E+02,1.15E+02
26.002,1.05E+02,1.06E+02,1.15E+02
26.005,1.05E+02,1.06E+02,1.15E+02
26.008,1.05E+02,1.06E+02,1.15E+02
26.011,1.05E+02,1.06E+02,1.15E+02
26.014,1.05E+02,1.06E+02,1.15E+02
26.017,1.05E+02,1.06E+02,1.15E+02
26.02,1.05E+02,1.06E+02,1.15E+02
26.023,1.05E+02,1.06E+02,1.15E+02
26.026,1.05E+02,1.06E+02,1.15E+02
26.029,1.05E+02,1.06E+02,1.15E+02
26.032,1.05E+02,1.06E+02,1.15E+02
26.035,1.05E+02,1.06E+02,1.15E+02
26.038,1.05E+02,1.06E+02,1.15E+02
26.041,1.05E+02,1.06E+02,1.15E+02
26.044,1.05E+02,1.06E+02,1.15E+02
26.047,1.05E+02,1.06E+02,1.15E+02
26.05,1.05E+02,1.06E+02,1.15E+02
26.053,1.06E+02,1.06E+02,1.15E+02
26.056,1.05E+02,1.06E+02,1.15E+02
26.059,1.06E+02,1.06E+02,1.15E+02
26.062,1.06E+02,1.06E+02,1.15E+02
26.065,1.06E+02,1.06E+02,1.15E+02
26.068,1.06E+02,1.06E+02,1.15E+02
26.071,1.06E+02,1.06E+02,1.15E+02
26.074,1.06E+02,1.06E+02,1.15E+02
26.077,1.06E+02,1.06E+02,1.15E+02
26.08,1.06E+02,1.06E+02,1.15E+02
26.083,1.06E+02,1.06E+02,1.15E+02
26.086,1.06E+02,1.06E+02,1.15E+02
26.089,1.06E+02,1.06E+02,1.15E+02
26.092,1.06E+02,1.06E+02,1.15E+02
26.095,1.06E+02,1.06E+02,1.15E+02
26.098,1.06E+02,1.06E+02,1.16E+02
26.101,1.06E+02,1.06E+02,1.16E+02
26.104,1.06E+02,1.06E+02,1.16E+02
26.107,1.06E+02,1.06E+02,1.16E+02
26.11,1.06E+02,1.06E+02,1.16E+02
26.113,1.06E+02,1.06E+02,1.16E+02
26.116,1.06E+02,1.06E+02,1.16E+02
26.119,1.06E+02,1.06E+02,1.16E+02
26.122,1.06E+02,1.06E+02,1.16E+02
26.125,1.06E+02,1.06E+02,1.16E+02
26.128,1.06E+02,1.06E+02,1.16E+02
26.131,1.06E+02,1.06E+02,1.16E+02
26.134,1.06E+02,1.06E+02,1.16E+02
26.137,1.06E+02,1.06E+02,1.16E+02
26.14,1.06E+02,1.06E+02,1.16E+02
26.143,1.06E+02,1.06E+02,1.16E+02
26.146,1.06E+02,1.06E+02,1.16E+02
26.149,1.06E+02,1.07E+02,1.16E+02
26.152,1.06E+02,1.07E+02,1.16E+02
26.155,1.06E+02,1.07E+02,1.16E+02
26.158,1.06E+02,1.07E+02,1.16E+02
26.161,1.06E+02,1.07E+02,1.16E+02
26.164,1.06E+02,1.07E+02,1.16E+02
26.167,1.07E+02,1.07E+02,1.16E+02
26.17,1.07E+02,1.07E+02,1.16E+02
26.173,1.07E+02,1.07E+02,1.16E+02
26.176,1.07E+02,1.07E+02,1.16E+02
26.179,1.07E+02,1.07E+02,1.16E+02
26.182,1.07E+02,1.07E+02,1.16E+02
26.185,1.07E+02,1.07E+02,1.16E+02
26.188,1.07E+02,1.07E+02,1.16E+02
26.191,1.07E+02,1.07E+02,1.16E+02
26.194,1.07E+02,1.07E+02,1.16E+02
26.197,1.07E+02,1.07E+02,1.16E+02
26.2,1.07E+02,1.07E+02,1.16E+02
26.203,1.07E+02,1.07E+02,1.16E+02
26.206,1.07E+02,1.07E+02,1.16E+02
26.209,1.07E+02,1.07E+02,1.16E+02
26.212,1.07E+02,1.07E+02,1.16E+02
26.215,1.07E+02,1.07E+02,1.16E+02
26.218,1.07E+02,1.07E+02,1.16E+02
26.221,1.07E+02,1.07E+02,1.16E+02
26.224,1.07E+02,1.07E+02,1.16E+02
26.227,1.07E+02,1.07E+02,1.16E+02
26.23,1.07E+02,1.07E+02,1.16E+02
26.233,1.07E+02,1.07E+02,1.16E+02
26.236,1.07E+02,1.07E+02,1.16E+02
26.239,1.07E+02,1.07E+02,1.16E+02
26.242,1.07E+02,1.07E+02,1.16E+02
26.245,1.07E+02,1.07E+02,1.16E+02
26.248,1.07E+02,1.07E+02,1.16E+02
26.251,1.07E+02,1.07E+02,1.16E+02
26.254,1.07E+02,1.07E+02,1.16E+02
26.257,1.07E+02,1.07E+02,1.16E+02
26.26,1.07E+02,1.07E+02,1.16E+02
26.263,1.07E+02,1.07E+02,1.16E+02
26.266,1.07E+02,1.07E+02,1.16E+02
26.269,1.07E+02,1.07E+02,1.16E+02
26.272,1.07E+02,1.07E+02,1.16E+02
26.275,1.08E+02,1.07E+02,1.16E+02
26.278,1.08E+02,1.07E+02,1.16E+02
26.281,1.08E+02,1.07E+02,1.16E+02
26.284,1.08E+02,1.07E+02,1.16E+02
26.287,1.08E+02,1.07E+02,1.16E+02
26.29,1.08E+02,1.07E+02,1.16E+02
26.293,1.08E+02,1.08E+02,1.17E+02
26.296,1.08E+02,1.08E+02,1.17E+02
26.299,1.08E+02,1.08E+02,1.17E+02
26.302,1.08E+02,1.08E+02,1.17E+02
26.305,1.08E+02,1.08E+02,1.17E+02
26.308,1.08E+02,1.08E+02,1.17E+02
26.311,1.08E+02,1.08E+02,1.17E+02
26.314,1.08E+02,1.08E+02,1.17E+02
26.317,1.08E+02,1.08E+02,1.17E+02
26.32,1.08E+02,1.08E+02,1.17E+02
26.323,1.08E+02,1.08E+02,1.17E+02
26.326,1.08E+02,1.08E+02,1.17E+02
26.329,1.08E+02,1.08E+02,1.17E+02
26.332,1.08E+02,1.08E+02,1.17E+02
26.335,1.08E+02,1.08E+02,1.17E+02
26.338,1.08E+02,1.08E+02,1.17E+02
26.341,1.08E+02,1.08E+02,1.17E+02
26.344,1.08E+02,1.08E+02,1.17E+02
26.347,1.08E+02,1.08E+02,1.17E+02
26.35,1.08E+02,1.08E+02,1.17E+02
26.353,1.08E+02,1.08E+02,1.17E+02
26.356,1.08E+02,1.08E+02,1.17E+02
26.359,1.08E+02,1.08E+02,1.17E+02
26.362,1.08E+02,1.08E+02,1.17E+02
26.365,1.08E+02,1.08E+02,1.17E+02
26.368,1.08E+02,1.08E+02,1.17E+02
26.371,1.08E+02,1.08E+02,1.17E+02
26.374,1.08E+02,1.08E+02,1.17E+02
26.377,1.08E+02,1.08E+02,1.17E+02
26.38,1.08E+02,1.08E+02,1.17E+02
26.383,1.09E+02,1.08E+02,1.17E+02
26.386,1.09E+02,1.08E+02,1.17E+02
26.389,1.09E+02,1.08E+02,1.17E+02
26.392,1.09E+02,1.08E+02,1.17E+02
26.395,1.09E+02,1.08E+02,1.17E+02
26.398,1.09E+02,1.08E+02,1.17E+02
26.401,1.09E+02,1.08E+02,1.17E+02
26.404,1.09E+02,1.08E+02,1.17E+02
26.407,1.09E+02,1.08E+02,1.17E+02
26.41,1.09E+02,1.08E+02,1.17E+02
26.413,1.09E+02,1.08E+02,1.17E+02
26.416,1.09E+02,1.08E+02,1.17E+02
26.419,1.09E+02,1.08E+02,1.17E+02
26.422,1.09E+02,1.08E+02,1.17E+02
26.425,1.09E+02,1.08E+02,1.17E+02
26.428,1.09E+02,1.08E+02,1.17E+02
26.431,1.09E+02,1.08E+02,1.17E+02
26.434,1.09E+02,1.09E+02,1.17E+02
26.437,1.09E+02,1.09E+02,1.17E+02
26.44,1.09E+02,1.09E+02,1.17E+02
26.443,1.09E+02,1.09E+02,1.17E+02
26.446,1.09E+02,1.09E+02,1.17E+02
26.449,1.09E+02,1.09E+02,1.17E+02
26.452,1.09E+02,1.09E+02,1.17E+02
26.455,1.09E+02,1.09E+02,1.17E+02
26.458,1.09E+02,1.09E+02,1.17E+02
26.461,1.09E+02,1.09E+02,1.17E+02
26.464,1.09E+02,1.09E+02,1.17E+02
26.467,1.09E+02,1.09E+02,1.17E+02
26.47,1.09E+02,1.09E+02,1.17E+02
26.473,1.09E+02,1.09E+02,1.17E+02
26.476,1.09E+02,1.09E+02,1.17E+02
26.479,1.09E+02,1.09E+02,1.17E+02
26.482,1.09E+02,1.09E+02,1.17E+02
26.485,1.09E+02,1.09E+02,1.18E+02
26.488,1.09E+02,1.09E+02,1.18E+02
26.491,1.10E+02,1.09E+02,1.18E+02
26.494,1.10E+02,1.09E+02,1.18E+02
26.497,1.10E+02,1.09E+02,1.18E+02
26.5,1.10E+02,1.09E+02,1.18E+02
26.503,1.10E+02,1.09E+02,1.18E+02
26.506,1.10E+02,1.09E+02,1.18E+02
26.509,1.10E+02,1.09E+02,1.18E+02
26.512,1.10E+02,1.09E+02,1.18E+02
26.515,1.10E+02,1.09E+02,1.18E+02
26.518,1.10E+02,1.09E+02,1.18E+02
26.521,1.10E+02,1.09E+02,1.18E+02
26.524,1.10E+02,1.09E+02,1.18E+02
26.527,1.10E+02,1.09E+02,1.18E+02
26.53,1.10E+02,1.09E+02,1.18E+02
26.533,1.10E+02,1.09E+02,1.18E+02
26.536,1.10E+02,1.09E+02,1.18E+02
26.539,1.10E+02,1.09E+02,1.18E+02
26.542,1.10E+02,1.09E+02,1.18E+02
26.545,1.10E+02,1.09E+02,1.18E+02
26.548,1.10E+02,1.09E+02,1.18E+02
26.551,1.10E+02,1.09E+02,1.18E+02
26.554,1.10E+02,1.09E+02,1.18E+02
26.557,1.10E+02,1.09E+02,1.18E+02
26.56,1.10E+02,1.09E+02,1.18E+02
26.563,1.10E+02,1.09E+02,1.18E+02
26.566,1.10E+02,1.09E+02,1.18E+02
26.569,1.10E+02,1.09E+02,1.18E+02
26.572,1.10E+02,1.09E+02,1.18E+02
26.575,1.10E+02,1.10E+02,1.18E+02
26.578,1.10E+02,1.10E+02,1.18E+02
26.581,1.10E+02,1.10E+02,1.18E+02
26.584,1.10E+02,1.10E+02,1.18E+02
26.587,1.10E+02,1.10E+02,1.18E+02
26.59,1.10E+02,1.10E+02,1.18E+02
26.593,1.10E+02,1.10E+02,1.18E+02
26.596,1.10E+02,1.10E+02,1.18E+02
26.599,1.11E+02,1.10E+02,1.18E+02
26.602,1.11E+02,1.10E+02,1.18E+02
26.605,1.11E+02,1.10E+02,1.18E+02
26.608,1.11E+02,1.10E+02,1.18E+02
26.611,1.11E+02,1.10E+02,1.18E+02
26.614,1.11E+02,1.10E+02,1.18E+02
26.617,1.11E+02,1.10E+02,1.18E+02
26.62,1.11E+02,1.10E+02,1.18E+02
26.623,1.11E+02,1.10E+02,1.18E+02
26.626,1.11E+02,1.10E+02,1.18E+02
26.629,1.11E+02,1.10E+02,1.18E+02
26.632,1.11E+02,1.10E+02,1.18E+02
26.635,1.11E+02,1.10E+02,1.18E+02
26.638,1.11E+02,1.10E+02,1.18E+02
26.641,1.11E+02,1.10E+02,1.18E+02
26.644,1.11E+02,1.10E+02,1.18E+02
26.647,1.11E+02,1.10E+02,1.18E+02
26.65,1.11E+02,1.10E+02,1.18E+02
26.653,1.11E+02,1.10E+02,1.18E+02
26.656,1.11E+02,1.10E+02,1.18E+02
26.659,1.11E+02,1.10E+02,1.18E+02
26.662,1.11E+02,1.10E+02,1.18E+02
26.665,1.11E+02,1.10E+02,1.18E+02
26.668,1.11E+02,1.10E+02,1.18E+02
26.671,1.11E+02,1.10E+02,1.18E+02
26.674,1.11E+02,1.10E+02,1.19E+02
26.677,1.11E+02,1.10E+02,1.19E+02
26.68,1.11E+02,1.10E+02,1.19E+02
26.683,1.11E+02,1.10E+02,1.19E+02
26.686,1.11E+02,1.10E+02,1.19E+02
26.689,1.11E+02,1.10E+02,1.19E+02
26.692,1.11E+02,1.10E+02,1.19E+02
26.695,1.11E+02,1.10E+02,1.19E+02
26.698,1.11E+02,1.10E+02,1.19E+02
26.701,1.11E+02,1.10E+02,1.19E+02
26.704,1.11E+02,1.10E+02,1.19E+02
26.707,1.12E+02,1.10E+02,1.19E+02
26.71,1.12E+02,1.10E+02,1.19E+02
26.713,1.12E+02,1.11E+02,1.19E+02
26.716,1.12E+02,1.11E+02,1.19E+02
26.719,1.12E+02,1.11E+02,1.19E+02
26.722,1.12E+02,1.11E+02,1.19E+02
26.725,1.12E+02,1.11E+02,1.19E+02
26.728,1.12E+02,1.11E+02,1.19E+02
26.731,1.12E+02,1.11E+02,1.19E+02
26.734,1.12E+02,1.11E+02,1.19E+02
26.737,1.12E+02,1.11E+02,1.19E+02
26.74,1.12E+02,1.11E+02,1.19E+02
26.743,1.12E+02,1.11E+02,1.19E+02
26.746,1.12E+02,1.11E+02,1.19E+02
26.749,1.12E+02,1.11E+02,1.19E+02
26.752,1.12E+02,1.11E+02,1.19E+02
26.755,1.12E+02,1.11E+02,1.19E+02
26.758,1.12E+02,1.11E+02,1.19E+02
26.761,1.12E+02,1.11E+02,1.19E+02
26.764,1.12E+02,1.11E+02,1.19E+02
26.767,1.12E+02,1.11E+02,1.19E+02
26.77,1.12E+02,1.11E+02,1.19E+02
26.773,1.12E+02,1.11E+02,1.19E+02
26.776,1.12E+02,1.11E+02,1.19E+02
26.779,1.12E+02,1.11E+02,1.19E+02
26.782,1.12E+02,1.11E+02,1.19E+02
26.785,1.12E+02,1.11E+02,1.19E+02
26.788,1.12E+02,1.11E+02,1.19E+02
26.791,1.12E+02,1.11E+02,1.19E+02
26.794,1.12E+02,1.11E+02,1.19E+02
26.797,1.12E+02,1.11E+02,1.19E+02
26.8,1.12E+02,1.11E+02,1.19E+02
26.803,1.12E+02,1.11E+02,1.19E+02
26.806,1.12E+02,1.11E+02,1.19E+02
26.809,1.13E+02,1.11E+02,1.19E+02
26.812,1.13E+02,1.11E+02,1.19E+02
26.815,1.13E+02,1.11E+02,1.19E+02
26.818,1.13E+02,1.11E+02,1.19E+02
26.821,1.13E+02,1.11E+02,1.19E+02
26.824,1.13E+02,1.11E+02,1.19E+02
26.827,1.13E+02,1.11E+02,1.19E+02
26.83,1.13E+02,1.11E+02,1.19E+02
26.833,1.13E+02,1.11E+02,1.19E+02
26.836,1.13E+02,1.11E+02,1.19E+02
26.839,1.13E+02,1.11E+02,1.19E+02
26.842,1.13E+02,1.11E+02,1.19E+02
26.845,1.13E+02,1.11E+02,1.19E+02
26.848,1.13E+02,1.12E+02,1.19E+02
26.851,1.13E+02,1.12E+02,1.19E+02
26.854,1.13E+02,1.12E+02,1.20E+02
26.857,1.13E+02,1.12E+02,1.20E+02
26.86,1.13E+02,1.12E+02,1.20E+02
26.863,1.13E+02,1.12E+02,1.20E+02
26.866,1.13E+02,1.12E+02,1.20E+02
26.869,1.13E+02,1.12E+02,1.20E+02
26.872,1.13E+02,1.12E+02,1.20E+02
26.875,1.13E+02,1.12E+02,1.20E+02
26.878,1.13E+02,1.12E+02,1.20E+02
26.881,1.13E+02,1.12E+02,1.20E+02
26.884,1.13E+02,1.12E+02,1.20E+02
26.887,1.13E+02,1.12E+02,1.20E+02
26.89,1.13E+02,1.12E+02,1.20E+02
26.893,1.13E+02,1.12E+02,1.20E+02
26.896,1.13E+02,1.12E+02,1.20E+02
26.899,1.13E+02,1.12E+02,1.20E+02
26.902,1.13E+02,1.12E+02,1.20E+02
26.905,1.13E+02,1.12E+02,1.20E+02
26.908,1.13E+02,1.12E+02,1.20E+02
26.911,1.13E+02,1.12E+02,1.20E+02
26.914,1.13E+02,1.12E+02,1.20E+02
26.917,1.14E+02,1.12E+02,1.20E+02
26.92,1.14E+02,1.12E+02,1.20E+02
26.923,1.14E+02,1.12E+02,1.20E+02
26.926,1.14E+02,1.12E+02,1.20E+02
26.929,1.14E+02,1.12E+02,1.20E+02
26.932,1.14E+02,1.12E+02,1.20E+02
26.935,1.14E+02,1.12E+02,1.20E+02
26.938,1.14E+02,1.12E+02,1.20E+02
26.941,1.14E+02,1.12E+02,1.20E+02
26.944,1.14E+02,1.12E+02,1.20E+02
26.947,1.14E+02,1.12E+02,1.20E+02
26.95,1.14E+02,1.12E+02,1.20E+02
26.953,1.14E+02,1.12E+02,1.20E+02
26.956,1.14E+02,1.12E+02,1.20E+02
26.959,1.14E+02,1.12E+02,1.20E+02
26.962,1.14E+02,1.12E+02,1.20E+02
26.965,1.14E+02,1.12E+02,1.20E+02
26.968,1.14E+02,1.12E+02,1.20E+02
26.971,1.14E+02,1.12E+02,1.20E+02
26.974,1.14E+02,1.12E+02,1.20E+02
26.977,1.14E+02,1.12E+02,1.20E+02
26.98,1.14E+02,1.12E+02,1.20E+02
26.983,1.14E+02,1.13E+02,1.20E+02
26.986,1.14E+02,1.13E+02,1.20E+02
26.989,1.14E+02,1.13E+02,1.20E+02
26.992,1.14E+02,1.13E+02,1.20E+02
26.995,1.14E+02,1.13E+02,1.20E+02
26.998,1.14E+02,1.13E+02,1.20E+02
27.001,1.14E+02,1.13E+02,1.20E+02
27.004,1.14E+02,1.13E+02,1.20E+02
27.007,1.14E+02,1.13E+02,1.20E+02
27.01,1.14E+02,1.13E+02,1.20E+02
27.013,1.14E+02,1.13E+02,1.20E+02
27.016,1.14E+02,1.13E+02,1.20E+02
27.019,1.15E+02,1.13E+02,1.20E+02
27.022,1.15E+02,1.13E+02,1.20E+02
27.025,1.15E+02,1.13E+02,1.20E+02
27.028,1.15E+02,1.13E+02,1.20E+02
27.031,1.15E+02,1.13E+02,1.20E+02
27.034,1.15E+02,1.13E+02,1.21E+02
27.037,1.15E+02,1.13E+02,1.21E+02
27.04,1.15E+02,1.13E+02,1.21E+02
27.043,1.15E+02,1.13E+02,1.21E+02
27.046,1.15E+02,1.13E+02,1.21E+02
27.049,1.15E+02,1.13E+02,1.21E+02
27.052,1.15E+02,1.13E+02,1.21E+02
27.055,1.15E+02,1.13E+02,1.21E+02
27.058,1.15E+02,1.13E+02,1.21E+02
27.061,1.15E+02,1.13E+02,1.21E+02
27.064,1.15E+02,1.13E+02,1.21E+02
27.067,1.15E+02,1.13E+02,1.21E+02
27.07,1.15E+02,1.13E+02,1.21E+02
27.073,1.15E+02,1.13E+02,1.21E+02
27.076,1.15E+02,1.13E+02,1.21E+02
27.079,1.15E+02,1.13E+02,1.21E+02
27.082,1.15E+02,1.13E+02,1.21E+02
27.085,1.15E+02,1.13E+02,1.21E+02
27.088,1.15E+02,1.13E+02,1.21E+02
27.091,1.15E+02,1.13E+02,1.21E+02
27.094,1.15E+02,1.13E+02,1.21E+02
27.097,1.15E+02,1.13E+02,1.21E+02
27.1,1.15E+02,1.13E+02,1.21E+02
27.103,1.15E+02,1.13E+02,1.21E+02
27.106,1.15E+02,1.13E+02,1.21E+02
27.109,1.15E+02,1.13E+02,1.21E+02
27.112,1.15E+02,1.13E+02,1.21E+02
27.115,1.15E+02,1.14E+02,1.21E+02
27.118,1.15E+02,1.14E+02,1.21E+02
27.121,1.16E+02,1.14E+02,1.21E+02
27.124,1.16E+02,1.14E+02,1.21E+02
27.127,1.16E+02,1.14E+02,1.21E+02
27.13,1.16E+02,1.14E+02,1.21E+02
27.133,1.16E+02,1.14E+02,1.21E+02
27.136,1.16E+02,1.14E+02,1.21E+02
27.139,1.16E+02,1.14E+02,1.21E+02
27.142,1.16E+02,1.14E+02,1.21E+02
27.145,1.16E+02,1.14E+02,1.21E+02
27.148,1.16E+02,1.14E+02,1.21E+02
27.151,1.16E+02,1.14E+02,1.21E+02
27.154,1.16E+02,1.14E+02,1.21E+02
27.157,1.16E+02,1.14E+02,1.21E+02
27.16,1.16E+02,1.14E+02,1.21E+02
27.163,1.16E+02,1.14E+02,1.21E+02
27.166,1.16E+02,1.14E+02,1.21E+02
27.169,1.16E+02,1.14E+02,1.21E+02
27.172,1.16E+02,1.14E+02,1.21E+02
27.175,1.16E+02,1.14E+02,1.21E+02
27.178,1.16E+02,1.14E+02,1.21E+02
27.181,1.16E+02,1.14E+02,1.21E+02
27.184,1.16E+02,1.14E+02,1.21E+02
27.187,1.16E+02,1.14E+02,1.21E+02
27.19,1.16E+02,1.14E+02,1.21E+02
27.193,1.16E+02,1.14E+02,1.21E+02
27.196,1.16E+02,1.14E+02,1.21E+02
27.199,1.16E+02,1.14E+02,1.21E+02
27.202,1.16E+02,1.14E+02,1.21E+02
27.205,1.16E+02,1.14E+02,1.21E+02
27.208,1.16E+02,1.14E+02,1.22E+02
27.211,1.16E+02,1.14E+02,1.22E+02
27.214,1.16E+02,1.14E+02,1.22E+02
27.217,1.16E+02,1.14E+02,1.22E+02
27.22,1.16E+02,1.14E+02,1.22E+02
27.223,1.17E+02,1.14E+02,1.22E+02
27.226,1.17E+02,1.14E+02,1.22E+02
27.229,1.17E+02,1.14E+02,1.22E+02
27.232,1.17E+02,1.14E+02,1.22E+02
27.235,1.17E+02,1.14E+02,1.22E+02
27.238,1.17E+02,1.14E+02,1.22E+02
27.241,1.17E+02,1.14E+02,1.22E+02
27.244,1.17E+02,1.14E+02,1.22E+02
27.247,1.17E+02,1.15E+02,1.22E+02
27.25,1.17E+02,1.15E+02,1.22E+02
27.253,1.17E+02,1.15E+02,1.22E+02
27.256,1.17E+02,1.15E+02,1.22E+02
27.259,1.17E+02,1.15E+02,1.22E+02
27.262,1.17E+02,1.15E+02,1.22E+02
27.265,1.17E+02,1.15E+02,1.22E+02
27.268,1.17E+02,1.15E+02,1.22E+02
27.271,1.17E+02,1.15E+02,1.22E+02
27.274,1.17E+02,1.15E+02,1.22E+02
27.277,1.17E+02,1.15E+02,1.22E+02
27.28,1.17E+02,1.15E+02,1.22E+02
27.283,1.17E+02,1.15E+02,1.22E+02
27.286,1.17E+02,1.15E+02,1.22E+02
27.289,1.17E+02,1.15E+02,1.22E+02
27.292,1.17E+02,1.15E+02,1.22E+02
27.295,1.17E+02,1.15E+02,1.22E+02
27.298,1.17E+02,1.15E+02,1.22E+02
27.301,1.17E+02,1.15E+02,1.22E+02
27.304,1.17E+02,1.15E+02,1.22E+02
27.307,1.17E+02,1.15E+02,1.22E+02
27.31,1.17E+02,1.15E+02,1.22E+02
27.313,1.17E+02,1.15E+02,1.22E+02
27.316,1.17E+02,1.15E+02,1.22E+02
27.319,1.17E+02,1.15E+02,1.22E+02
27.322,1.17E+02,1.15E+02,1.22E+02
27.325,1.18E+02,1.15E+02,1.22E+02
27.328,1.18E+02,1.15E+02,1.22E+02
27.331,1.18E+02,1.15E+02,1.22E+02
27.334,1.18E+02,1.15E+02,1.22E+02
27.337,1.18E+02,1.15E+02,1.22E+02
27.34,1.18E+02,1.15E+02,1.22E+02
27.343,1.18E+02,1.15E+02,1.22E+02
27.346,1.18E+02,1.15E+02,1.22E+02
27.349,1.18E+02,1.15E+02,1.22E+02
27.352,1.18E+02,1.15E+02,1.22E+02
27.355,1.18E+02,1.15E+02,1.22E+02
27.358,1.18E+02,1.15E+02,1.22E+02
27.361,1.18E+02,1.15E+02,1.22E+02
27.364,1.18E+02,1.15E+02,1.22E+02
27.367,1.18E+02,1.15E+02,1.22E+02
27.37,1.18E+02,1.15E+02,1.22E+02
27.373,1.18E+02,1.15E+02,1.22E+02
27.376,1.18E+02,1.16E+02,1.22E+02
27.379,1.18E+02,1.16E+02,1.23E+02
27.382,1.18E+02,1.16E+02,1.23E+02
27.385,1.18E+02,1.16E+02,1.23E+02
27.388,1.18E+02,1.16E+02,1.23E+02
27.391,1.18E+02,1.16E+02,1.23E+02
27.394,1.18E+02,1.16E+02,1.23E+02
27.397,1.18E+02,1.16E+02,1.23E+02
27.4,1.18E+02,1.16E+02,1.23E+02
27.403,1.18E+02,1.16E+02,1.23E+02
27.406,1.18E+02,1.16E+02,1.23E+02
27.409,1.18E+02,1.16E+02,1.23E+02
27.412,1.18E+02,1.16E+02,1.23E+02
27.415,1.18E+02,1.16E+02,1.23E+02
27.418,1.18E+02,1.16E+02,1.23E+02
27.421,1.18E+02,1.16E+02,1.23E+02
27.424,1.18E+02,1.16E+02,1.23E+02
27.427,1.19E+02,1.16E+02,1.23E+02
27.43,1.19E+02,1.16E+02,1.23E+02
27.433,1.19E+02,1.16E+02,1.23E+02
27.436,1.19E+02,1.16E+02,1.23E+02
27.439,1.19E+02,1.16E+02,1.23E+02
27.442,1.19E+02,1.16E+02,1.23E+02
27.445,1.19E+02,1.16E+02,1.23E+02
27.448,1.19E+02,1.16E+02,1.23E+02
27.451,1.19E+02,1.16E+02,1.23E+02
27.454,1.19E+02,1.16E+02,1.23E+02
27.457,1.19E+02,1.16E+02,1.23E+02
27.46,1.19E+02,1.16E+02,1.23E+02
27.463,1.19E+02,1.16E+02,1.23E+02
27.466,1.19E+02,1.16E+02,1.23E+02
27.469,1.19E+02,1.16E+02,1.23E+02
27.472,1.19E+02,1.16E+02,1.23E+02
27.475,1.19E+02,1.16E+02,1.23E+02
27.478,1.19E+02,1.16E+02,1.23E+02
27.481,1.19E+02,1.16E+02,1.23E+02
27.484,1.19E+02,1.16E+02,1.23E+02
27.487,1.19E+02,1.16E+02,1.23E+02
27.49,1.19E+02,1.16E+02,1.23E+02
27.493,1.19E+02,1.16E+02,1.23E+02
27.496,1.19E+02,1.16E+02,1.23E+02
27.499,1.19E+02,1.16E+02,1.23E+02
27.502,1.19E+02,1.16E+02,1.23E+02
27.505,1.19E+02,1.17E+02,1.23E+02
27.508,1.19E+02,1.17E+02,1.23E+02
27.511,1.19E+02,1.17E+02,1.23E+02
27.514,1.19E+02,1.17E+02,1.23E+02
27.517,1.19E+02,1.17E+02,1.23E+02
27.52,1.19E+02,1.17E+02,1.23E+02
27.523,1.19E+02,1.17E+02,1.23E+02
27.526,1.19E+02,1.17E+02,1.23E+02
27.529,1.20E+02,1.17E+02,1.23E+02
27.532,1.20E+02,1.17E+02,1.23E+02
27.535,1.20E+02,1.17E+02,1.23E+02
27.538,1.20E+02,1.17E+02,1.23E+02
27.541,1.20E+02,1.17E+02,1.23E+02
27.544,1.20E+02,1.17E+02,1.23E+02
27.547,1.20E+02,1.17E+02,1.24E+02
27.55,1.20E+02,1.17E+02,1.24E+02
27.553,1.20E+02,1.17E+02,1.24E+02
27.556,1.20E+02,1.17E+02,1.24E+02
27.559,1.20E+02,1.17E+02,1.24E+02
27.562,1.20E+02,1.17E+02,1.24E+02
27.565,1.20E+02,1.17E+02,1.24E+02
27.568,1.20E+02,1.17E+02,1.24E+02
27.571,1.20E+02,1.17E+02,1.24E+02
27.574,1.20E+02,1.17E+02,1.24E+02
27.577,1.20E+02,1.17E+02,1.24E+02
27.58,1.20E+02,1.17E+02,1.24E+02
27.583,1.20E+02,1.17E+02,1.24E+02
27.586,1.20E+02,1.17E+02,1.24E+02
27.589,1.20E+02,1.17E+02,1.24E+02
27.592,1.20E+02,1.17E+02,1.24E+02
27.595,1.20E+02,1.17E+02,1.24E+02
27.598,1.20E+02,1.17E+02,1.24E+02
27.601,1.20E+02,1.17E+02,1.24E+02
27.604,1.20E+02,1.17E+02,1.24E+02
27.607,1.20E+02,1.17E+02,1.24E+02
27.61,1.20E+02,1.17E+02,1.24E+02
27.613,1.20E+02,1.17E+02,1.24E+02
27.616,1.20E+02,1.17E+02,1.24E+02
27.619,1.20E+02,1.17E+02,1.24E+02
27.622,1.20E+02,1.17E+02,1.24E+02
27.625,1.21E+02,1.17E+02,1.24E+02
27.628,1.21E+02,1.17E+02,1.24E+02
27.631,1.21E+02,1.18E+02,1.24E+02
27.634,1.21E+02,1.18E+02,1.24E+02
27.637,1.21E+02,1.18E+02,1.24E+02
27.64,1.21E+02,1.18E+02,1.24E+02
27.643,1.21E+02,1.18E+02,1.24E+02
27.646,1.21E+02,1.18E+02,1.24E+02
27.649,1.21E+02,1.18E+02,1.24E+02
27.652,1.21E+02,1.18E+02,1.24E+02
27.655,1.21E+02,1.18E+02,1.24E+02
27.658,1.21E+02,1.18E+02,1.24E+02
27.661,1.21E+02,1.18E+02,1.24E+02
27.664,1.21E+02,1.18E+02,1.24E+02
27.667,1.21E+02,1.18E+02,1.24E+02
27.67,1.21E+02,1.18E+02,1.24E+02
27.673,1.21E+02,1.18E+02,1.24E+02
27.676,1.21E+02,1.18E+02,1.24E+02
27.679,1.21E+02,1.18E+02,1.24E+02
27.682,1.21E+02,1.18E+02,1.24E+02
27.685,1.21E+02,1.18E+02,1.24E+02
27.688,1.21E+02,1.18E+02,1.24E+02
27.691,1.21E+02,1.18E+02,1.24E+02
27.694,1.21E+02,1.18E+02,1.24E+02
27.697,1.21E+02,1.18E+02,1.24E+02
27.7,1.21E+02,1.18E+02,1.24E+02
27.703,1.21E+02,1.18E+02,1.24E+02
27.706,1.21E+02,1.18E+02,1.24E+02
27.709,1.21E+02,1.18E+02,1.25E+02
27.712,1.21E+02,1.18E+02,1.25E+02
27.715,1.21E+02,1.18E+02,1.25E+02
27.718,1.21E+02,1.18E+02,1.25E+02
27.721,1.21E+02,1.18E+02,1.25E+02
27.724,1.21E+02,1.18E+02,1.25E+02
27.727,1.22E+02,1.18E+02,1.25E+02
27.73,1.22E+02,1.18E+02,1.25E+02
27.733,1.22E+02,1.18E+02,1.25E+02
27.736,1.22E+02,1.18E+02,1.25E+02
27.739,1.22E+02,1.18E+02,1.25E+02
27.742,1.22E+02,1.18E+02,1.25E+02
27.745,1.22E+02,1.18E+02,1.25E+02
27.748,1.22E+02,1.18E+02,1.25E+02
27.751,1.22E+02,1.18E+02,1.25E+02
27.754,1.22E+02,1.19E+02,1.25E+02
27.757,1.22E+02,1.19E+02,1.25E+02
27.76,1.22E+02,1.19E+02,1.25E+02
27.763,1.22E+02,1.19E+02,1.25E+02
27.766,1.22E+02,1.19E+02,1.25E+02
27.769,1.22E+02,1.19E+02,1.25E+02
27.772,1.22E+02,1.19E+02,1.25E+02
27.775,1.22E+02,1.19E+02,1.25E+02
27.778,1.22E+02,1.19E+02,1.25E+02
27.781,1.22E+02,1.19E+02,1.25E+02
27.784,1.22E+02,1.19E+02,1.25E+02
27.787,1.22E+02,1.19E+02,1.25E+02
27.79,1.22E+02,1.19E+02,1.25E+02
27.793,1.22E+02,1.19E+02,1.25E+02
27.796,1.22E+02,1.19E+02,1.25E+02
27.799,1.22E+02,1.19E+02,1.25E+02
27.802,1.22E+02,1.19E+02,1.25E+02
27.805,1.22E+02,1.19E+02,1.25E+02
27.808,1.22E+02,1.19E+02,1.25E+02
27.811,1.22E+02,1.19E+02,1.25E+02
27.814,1.22E+02,1.19E+02,1.25E+02
27.817,1.22E+02,1.19E+02,1.25E+02
27.82,1.22E+02,1.19E+02,1.25E+02
27.823,1.23E+02,1.19E+02,1.25E+02
27.826,1.23E+02,1.19E+02,1.25E+02
27.829,1.23E+02,1.19E+02,1.25E+02
27.832,1.23E+02,1.19E+02,1.25E+02
27.835,1.23E+02,1.19E+02,1.25E+02
27.838,1.23E+02,1.19E+02,1.25E+02
27.841,1.23E+02,1.19E+02,1.25E+02
27.844,1.23E+02,1.19E+02,1.25E+02
27.847,1.23E+02,1.19E+02,1.25E+02
27.85,1.23E+02,1.19E+02,1.25E+02
27.853,1.23E+02,1.19E+02,1.25E+02
27.856,1.23E+02,1.19E+02,1.25E+02
27.859,1.23E+02,1.19E+02,1.25E+02
27.862,1.23E+02,1.19E+02,1.25E+02
27.865,1.23E+02,1.19E+02,1.25E+02
27.868,1.23E+02,1.19E+02,1.25E+02
27.871,1.23E+02,1.19E+02,1.26E+02
27.874,1.23E+02,1.19E+02,1.26E+02
27.877,1.23E+02,1.19E+02,1.26E+02
27.88,1.23E+02,1.20E+02,1.26E+02
27.883,1.23E+02,1.20E+02,1.26E+02
27.886,1.23E+02,1.20E+02,1.26E+02
27.889,1.23E+02,1.20E+02,1.26E+02
27.892,1.23E+02,1.20E+02,1.26E+02
27.895,1.23E+02,1.20E+02,1.26E+02
27.898,1.23E+02,1.20E+02,1.26E+02
27.901,1.23E+02,1.20E+02,1.26E+02
27.904,1.23E+02,1.20E+02,1.26E+02
27.907,1.23E+02,1.20E+02,1.26E+02
27.91,1.23E+02,1.20E+02,1.26E+02
27.913,1.23E+02,1.20E+02,1.26E+02
27.916,1.23E+02,1.20E+02,1.26E+02
27.919,1.23E+02,1.20E+02,1.26E+02
27.922,1.24E+02,1.20E+02,1.26E+02
27.925,1.24E+02,1.20E+02,1.26E+02
27.928,1.24E+02,1.20E+02,1.26E+02
27.931,1.24E+02,1.20E+02,1.26E+02
27.934,1.24E+02,1.20E+02,1.26E+02
27.937,1.24E+02,1.20E+02,1.26E+02
27.94,1.24E+02,1.20E+02,1.26E+02
27.943,1.24E+02,1.20E+02,1.26E+02
27.946,1.24E+02,1.20E+02,1.26E+02
27.949,1.24E+02,1.20E+02,1.26E+02
27.952,1.24E+02,1.20E+02,1.26E+02
27.955,1.24E+02,1.20E+02,1.26E+02
27.958,1.24E+02,1.20E+02,1.26E+02
27.961,1.24E+02,1.20E+02,1.26E+02
27.964,1.24E+02,1.20E+02,1.26E+02
27.967,1.24E+02,1.20E+02,1.26E+02
27.97,1.24E+02,1.20E+02,1.26E+02
27.973,1.24E+02,1.20E+02,1.26E+02
27.976,1.24E+02,1.20E+02,1.26E+02
27.979,1.24E+02,1.20E+02,1.26E+02
27.982,1.24E+02,1.20E+02,1.26E+02
27.985,1.24E+02,1.20E+02,1.26E+02
27.988,1.24E+02,1.20E+02,1.26E+02
27.991,1.24E+02,1.20E+02,1.26E+02
27.994,1.24E+02,1.20E+02,1.26E+02
27.997,1.24E+02,1.20E+02,1.26E+02
28,1.24E+02,1.21E+02,1.26E+02
28.003,1.24E+02,1.21E+02,1.26E+02
28.006,1.24E+02,1.21E+02,1.26E+02
28.009,1.24E+02,1.21E+02,1.26E+02
28.012,1.24E+02,1.21E+02,1.26E+02
28.015,1.24E+02,1.21E+02,1.26E+02
28.018,1.25E+02,1.21E+02,1.26E+02
28.021,1.25E+02,1.21E+02,1.26E+02
28.024,1.25E+02,1.21E+02,1.26E+02
28.027,1.25E+02,1.21E+02,1.27E+02
28.03,1.25E+02,1.21E+02,1.27E+02
28.033,1.25E+02,1.21E+02,1.27E+02
28.036,1.25E+02,1.21E+02,1.27E+02
28.039,1.25E+02,1.21E+02,1.27E+02
28.042,1.25E+02,1.21E+02,1.27E+02
28.045,1.25E+02,1.21E+02,1.27E+02
28.048,1.25E+02,1.21E+02,1.27E+02
28.051,1.25E+02,1.21E+02,1.27E+02
28.054,1.25E+02,1.21E+02,1.27E+02
28.057,1.25E+02,1.21E+02,1.27E+02
28.06,1.25E+02,1.21E+02,1.27E+02
28.063,1.25E+02,1.21E+02,1.27E+02
28.066,1.25E+02,1.21E+02,1.27E+02
28.069,1.25E+02,1.21E+02,1.27E+02
28.072,1.25E+02,1.21E+02,1.27E+02
28.075,1.25E+02,1.21E+02,1.27E+02
28.078,1.25E+02,1.21E+02,1.27E+02
28.081,1.25E+02,1.21E+02,1.27E+02
28.084,1.25E+02,1.21E+02,1.27E+02
28.087,1.25E+02,1.21E+02,1.27E+02
28.09,1.25E+02,1.21E+02,1.27E+02
28.093,1.25E+02,1.21E+02,1.27E+02
28.096,1.25E+02,1.21E+02,1.27E+02
28.099,1.25E+02,1.21E+02,1.27E+02
28.102,1.25E+02,1.21E+02,1.27E+02
28.105,1.25E+02,1.21E+02,1.27E+02
28.108,1.25E+02,1.21E+02,1.27E+02
28.111,1.25E+02,1.21E+02,1.27E+02
28.114,1.26E+02,1.21E+02,1.27E+02
28.117,1.26E+02,1.21E+02,1.27E+02
28.12,1.26E+02,1.22E+02,1.27E+02
28.123,1.26E+02,1.22E+02,1.27E+02
28.126,1.26E+02,1.22E+02,1.27E+02
28.129,1.26E+02,1.22E+02,1.27E+02
28.132,1.26E+02,1.22E+02,1.27E+02
28.135,1.26E+02,1.22E+02,1.27E+02
28.138,1.26E+02,1.22E+02,1.27E+02
28.141,1.26E+02,1.22E+02,1.27E+02
28.144,1.26E+02,1.22E+02,1.27E+02
28.147,1.26E+02,1.22E+02,1.27E+02
28.15,1.26E+02,1.22E+02,1.27E+02
28.153,1.26E+02,1.22E+02,1.27E+02
28.156,1.26E+02,1.22E+02,1.27E+02
28.159,1.26E+02,1.22E+02,1.27E+02
28.162,1.26E+02,1.22E+02,1.27E+02
28.165,1.26E+02,1.22E+02,1.27E+02
28.168,1.26E+02,1.22E+02,1.27E+02
28.171,1.26E+02,1.22E+02,1.27E+02
28.174,1.26E+02,1.22E+02,1.27E+02
28.177,1.26E+02,1.22E+02,1.27E+02
28.18,1.26E+02,1.22E+02,1.27E+02
28.183,1.26E+02,1.22E+02,1.28E+02
28.186,1.26E+02,1.22E+02,1.28E+02
28.189,1.26E+02,1.22E+02,1.28E+02
28.192,1.26E+02,1.22E+02,1.28E+02
28.195,1.26E+02,1.22E+02,1.28E+02
28.198,1.26E+02,1.22E+02,1.28E+02
28.201,1.26E+02,1.22E+02,1.28E+02
28.204,1.26E+02,1.22E+02,1.28E+02
28.207,1.26E+02,1.22E+02,1.28E+02
28.21,1.27E+02,1.22E+02,1.28E+02
28.213,1.27E+02,1.22E+02,1.28E+02
28.216,1.27E+02,1.22E+02,1.28E+02
28.219,1.27E+02,1.22E+02,1.28E+02
28.222,1.27E+02,1.22E+02,1.28E+02
28.225,1.27E+02,1.22E+02,1.28E+02
28.228,1.27E+02,1.22E+02,1.28E+02
28.231,1.27E+02,1.22E+02,1.28E+02
28.234,1.27E+02,1.22E+02,1.28E+02
28.237,1.27E+02,1.22E+02,1.28E+02
28.24,1.27E+02,1.23E+02,1.28E+02
28.243,1.27E+02,1.23E+02,1.28E+02
28.246,1.27E+02,1.23E+02,1.28E+02
28.249,1.27E+02,1.23E+02,1.28E+02
28.252,1.27E+02,1.23E+02,1.28E+02
28.255,1.27E+02,1.23E+02,1.28E+02
28.258,1.27E+02,1.23E+02,1.28E+02
28.261,1.27E+02,1.23E+02,1.28E+02
28.264,1.27E+02,1.23E+02,1.28E+02
28.267,1.27E+02,1.23E+02,1.28E+02
28.27,1.27E+02,1.23E+02,1.28E+02
28.273,1.27E+02,1.23E+02,1.28E+02
28.276,1.27E+02,1.23E+02,1.28E+02
28.279,1.27E+02,1.23E+02,1.28E+02
28.282,1.27E+02,1.23E+02,1.28E+02
28.285,1.27E+02,1.23E+02,1.28E+02
28.288,1.27E+02,1.23E+02,1.28E+02
28.291,1.27E+02,1.23E+02,1.28E+02
28.294,1.27E+02,1.23E+02,1.28E+02
28.297,1.27E+02,1.23E+02,1.28E+02
28.3,1.27E+02,1.23E+02,1.28E+02
28.303,1.27E+02,1.23E+02,1.28E+02
28.306,1.28E+02,1.23E+02,1.28E+02
28.309,1.28E+02,1.23E+02,1.28E+02
28.312,1.28E+02,1.23E+02,1.28E+02
28.315,1.28E+02,1.23E+02,1.28E+02
28.318,1.28E+02,1.23E+02,1.28E+02
28.321,1.28E+02,1.23E+02,1.28E+02
28.324,1.28E+02,1.23E+02,1.28E+02
28.327,1.28E+02,1.23E+02,1.28E+02
28.33,1.28E+02,1.23E+02,1.28E+02
28.333,1.28E+02,1.23E+02,1.28E+02
28.336,1.28E+02,1.23E+02,1.29E+02
28.339,1.28E+02,1.23E+02,1.29E+02
28.342,1.28E+02,1.23E+02,1.29E+02
28.345,1.28E+02,1.23E+02,1.29E+02
28.348,1.28E+02,1.23E+02,1.29E+02
28.351,1.28E+02,1.23E+02,1.29E+02
28.354,1.28E+02,1.23E+02,1.29E+02
28.357,1.28E+02,1.23E+02,1.29E+02
28.36,1.28E+02,1.24E+02,1.29E+02
28.363,1.28E+02,1.24E+02,1.29E+02
28.366,1.28E+02,1.24E+02,1.29E+02
28.369,1.28E+02,1.24E+02,1.29E+02
28.372,1.28E+02,1.24E+02,1.29E+02
28.375,1.28E+02,1.24E+02,1.29E+02
28.378,1.28E+02,1.24E+02,1.29E+02
28.381,1.28E+02,1.24E+02,1.29E+02
28.384,1.28E+02,1.24E+02,1.29E+02
28.387,1.28E+02,1.24E+02,1.29E+02
28.39,1.28E+02,1.24E+02,1.29E+02
28.393,1.28E+02,1.24E+02,1.29E+02
28.396,1.28E+02,1.24E+02,1.29E+02
28.399,1.28E+02,1.24E+02,1.29E+02
28.402,1.29E+02,1.24E+02,1.29E+02
28.405,1.29E+02,1.24E+02,1.29E+02
28.408,1.29E+02,1.24E+02,1.29E+02
28.411,1.29E+02,1.24E+02,1.29E+02
28.414,1.29E+02,1.24E+02,1.29E+02
28.417,1.29E+02,1.24E+02,1.29E+02
28.42,1.29E+02,1.24E+02,1.29E+02
28.423,1.29E+02,1.24E+02,1.29E+02
28.426,1.29E+02,1.24E+02,1.29E+02
28.429,1.29E+02,1.24E+02,1.29E+02
28.432,1.29E+02,1.24E+02,1.29E+02
28.435,1.29E+02,1.24E+02,1.29E+02
28.438,1.29E+02,1.24E+02,1.29E+02
28.441,1.29E+02,1.24E+02,1.29E+02
28.444,1.29E+02,1.24E+02,1.29E+02
28.447,1.29E+02,1.24E+02,1.29E+02
28.45,1.29E+02,1.24E+02,1.29E+02
28.453,1.29E+02,1.24E+02,1.29E+02
28.456,1.29E+02,1.24E+02,1.29E+02
28.459,1.29E+02,1.24E+02,1.29E+02
28.462,1.29E+02,1.24E+02,1.29E+02
28.465,1.29E+02,1.24E+02,1.29E+02
28.468,1.29E+02,1.24E+02,1.29E+02
28.471,1.29E+02,1.24E+02,1.29E+02
28.474,1.29E+02,1.25E+02,1.29E+02
28.477,1.29E+02,1.25E+02,1.29E+02
28.48,1.29E+02,1.25E+02,1.29E+02
28.483,1.29E+02,1.25E+02,1.29E+02
28.486,1.29E+02,1.25E+02,1.30E+02
28.489,1.29E+02,1.25E+02,1.30E+02
28.492,1.29E+02,1.25E+02,1.30E+02
28.495,1.30E+02,1.25E+02,1.30E+02
28.498,1.30E+02,1.25E+02,1.30E+02
28.501,1.30E+02,1.25E+02,1.30E+02
28.504,1.30E+02,1.25E+02,1.30E+02
28.507,1.30E+02,1.25E+02,1.30E+02
28.51,1.30E+02,1.25E+02,1.30E+02
28.513,1.30E+02,1.25E+02,1.30E+02
28.516,1.30E+02,1.25E+02,1.30E+02
28.519,1.30E+02,1.25E+02,1.30E+02
28.522,1.30E+02,1.25E+02,1.30E+02
28.525,1.30E+02,1.25E+02,1.30E+02
28.528,1.30E+02,1.25E+02,1.30E+02
28.531,1.30E+02,1.25E+02,1.30E+02
28.534,1.30E+02,1.25E+02,1.30E+02
28.537,1.30E+02,1.25E+02,1.30E+02
28.54,1.30E+02,1.25E+02,1.30E+02
28.543,1.30E+02,1.25E+02,1.30E+02
28.546,1.30E+02,1.25E+02,1.30E+02
28.549,1.30E+02,1.25E+02,1.30E+02
28.552,1.30E+02,1.25E+02,1.30E+02
28.555,1.30E+02,1.25E+02,1.30E+02
28.558,1.30E+02,1.25E+02,1.30E+02
28.561,1.30E+02,1.25E+02,1.30E+02
28.564,1.30E+02,1.25E+02,1.30E+02
28.567,1.30E+02,1.25E+02,1.30E+02
28.57,1.30E+02,1.25E+02,1.30E+02
28.573,1.30E+02,1.25E+02,1.30E+02
28.576,1.30E+02,1.25E+02,1.30E+02
28.579,1.30E+02,1.25E+02,1.30E+02
28.582,1.30E+02,1.25E+02,1.30E+02
28.585,1.30E+02,1.25E+02,1.30E+02
28.588,1.31E+02,1.25E+02,1.30E+02
28.591,1.31E+02,1.26E+02,1.30E+02
28.594,1.31E+02,1.26E+02,1.30E+02
28.597,1.31E+02,1.26E+02,1.30E+02
28.6,1.31E+02,1.26E+02,1.30E+02
28.603,1.31E+02,1.26E+02,1.30E+02
28.606,1.31E+02,1.26E+02,1.30E+02
28.609,1.31E+02,1.26E+02,1.30E+02
28.612,1.31E+02,1.26E+02,1.30E+02
28.615,1.31E+02,1.26E+02,1.30E+02
28.618,1.31E+02,1.26E+02,1.30E+02
28.621,1.31E+02,1.26E+02,1.30E+02
28.624,1.31E+02,1.26E+02,1.30E+02
28.627,1.31E+02,1.26E+02,1.30E+02
28.63,1.31E+02,1.26E+02,1.30E+02
28.633,1.31E+02,1.26E+02,1.31E+02
28.636,1.31E+02,1.26E+02,1.31E+02
28.639,1.31E+02,1.26E+02,1.31E+02
28.642,1.31E+02,1.26E+02,1.31E+02
28.645,1.31E+02,1.26E+02,1.31E+02
28.648,1.31E+02,1.26E+02,1.31E+02
28.651,1.31E+02,1.26E+02,1.31E+02
28.654,1.31E+02,1.26E+02,1.31E+02
28.657,1.31E+02,1.26E+02,1.31E+02
28.66,1.31E+02,1.26E+02,1.31E+02
28.663,1.31E+02,1.26E+02,1.31E+02
28.666,1.31E+02,1.26E+02,1.31E+02
28.669,1.31E+02,1.26E+02,1.31E+02
28.672,1.31E+02,1.26E+02,1.31E+02
28.675,1.31E+02,1.26E+02,1.31E+02


==> media/epm_vs_mass_2.csv <==
Vx,epm_10kg,epm_15kg
0.106,5.72E+03,9.73E+03
0.109,5.56E+03,9.47E+03
0.112,5.41E+03,9.22E+03
0.115,5.26E+03,8.98E+03
0.118,5.13E+03,8.75E+03
0.121,5.00E+03,8.54E+03
0.124,4.88E+03,8.33E+03
0.127,4.76E+03,8.13E+03
0.13,4.65E+03,7.95E+03
0.133,4.55E+03,7.77E+03
0.136,4.45E+03,7.60E+03
0.139,4.35E+03,7.43E+03
0.142,4.26E+03,7.27E+03
0.145,4.17E+03,7.12E+03
0.148,4.09E+03,6.98E+03
0.151,4.01E+03,6.84E+03
0.154,3.93E+03,6.71E+03
0.157,3.85E+03,6.58E+03
0.16,3.78E+03,6.46E+03
0.163,3.71E+03,6.34E+03
0.166,3.64E+03,6.22E+03
0.169,3.58E+03,6.11E+03
0.172,3.52E+03,6.01E+03
0.175,3.46E+03,5.90E+03
0.178,3.40E+03,5.80E+03
0.181,3.34E+03,5.71E+03
0.184,3.29E+03,5.61E+03
0.187,3.23E+03,5.52E+03
0.19,3.18E+03,5.44E+03
0.193,3.13E+03,5.35E+03
0.196,3.09E+03,5.27E+03
0.199,3.04E+03,5.19E+03
0.202,2.99E+03,5.11E+03
0.205,2.95E+03,5.04E+03
0.208,2.91E+03,4.97E+03
0.211,2.87E+03,4.90E+03
0.214,2.83E+03,4.83E+03
0.217,2.79E+03,4.76E+03
0.22,2.75E+03,4.69E+03
0.223,2.71E+03,4.63E+03
0.226,2.68E+03,4.57E+03
0.229,2.64E+03,4.51E+03
0.232,2.61E+03,4.45E+03
0.235,2.57E+03,4.40E+03
0.238,2.54E+03,4.34E+03
0.241,2.51E+03,4.29E+03
0.244,2.48E+03,4.23E+03
0.247,2.45E+03,4.18E+03
0.25,2.42E+03,4.13E+03
0.253,2.39E+03,4.08E+03
0.256,2.36E+03,4.03E+03
0.259,2.34E+03,3.99E+03
0.262,2.31E+03,3.94E+03
0.265,2.28E+03,3.90E+03
0.268,2.26E+03,3.85E+03
0.271,2.23E+03,3.81E+03
0.274,2.21E+03,3.77E+03
0.277,2.18E+03,3.73E+03
0.28,2.16E+03,3.69E+03
0.283,2.14E+03,3.65E+03
0.286,2.11E+03,3.61E+03
0.289,2.09E+03,3.57E+03
0.292,2.07E+03,3.54E+03
0.295,2.05E+03,3.50E+03
0.298,2.03E+03,3.47E+03
0.301,2.01E+03,3.43E+03
0.304,1.99E+03,3.40E+03
0.307,1.97E+03,3.36E+03
0.31,1.95E+03,3.33E+03
0.313,1.93E+03,3.30E+03
0.316,1.91E+03,3.27E+03
0.319,1.90E+03,3.24E+03
0.322,1.88E+03,3.21E+03
0.325,1.86E+03,3.18E+03
0.328,1.84E+03,3.15E+03
0.331,1.83E+03,3.12E+03
0.334,1.81E+03,3.09E+03
0.337,1.79E+03,3.06E+03
0.34,1.78E+03,3.04E+03
0.343,1.76E+03,3.01E+03
0.346,1.75E+03,2.98E+03
0.349,1.73E+03,2.96E+03
0.352,1.72E+03,2.93E+03
0.355,1.70E+03,2.91E+03
0.358,1.69E+03,2.88E+03
0.361,1.67E+03,2.86E+03
0.364,1.66E+03,2.84E+03
0.367,1.65E+03,2.81E+03
0.37,1.63E+03,2.79E+03
0.373,1.62E+03,2.77E+03
0.376,1.61E+03,2.75E+03
0.379,1.60E+03,2.72E+03
0.382,1.58E+03,2.70E+03
0.385,1.57E+03,2.68E+03
0.388,1.56E+03,2.66E+03
0.391,1.55E+03,2.64E+03
0.394,1.53E+03,2.62E+03
0.397,1.52E+03,2.60E+03
0.4,1.51E+03,2.58E+03
0.403,1.50E+03,2.56E+03
0.406,1.49E+03,2.54E+03
0.409,1.48E+03,2.52E+03
0.412,1.47E+03,2.51E+03
0.415,1.46E+03,2.49E+03
0.418,1.45E+03,2.47E+03
0.421,1.44E+03,2.45E+03
0.424,1.43E+03,2.43E+03
0.427,1.42E+03,2.42E+03
0.43,1.41E+03,2.40E+03
0.433,1.40E+03,2.38E+03
0.436,1.39E+03,2.37E+03
0.439,1.38E+03,2.35E+03
0.442,1.37E+03,2.34E+03
0.445,1.36E+03,2.32E+03
0.448,1.35E+03,2.30E+03
0.451,1.34E+03,2.29E+03
0.454,1.33E+03,2.27E+03
0.457,1.32E+03,2.26E+03
0.46,1.31E+03,2.24E+03
0.463,1.31E+03,2.23E+03
0.466,1.30E+03,2.22E+03
0.469,1.29E+03,2.20E+03
0.472,1.28E+03,2.19E+03
0.475,1.27E+03,2.17E+03
0.478,1.26E+03,2.16E+03
0.481,1.26E+03,2.15E+03
0.484,1.25E+03,2.13E+03
0.487,1.24E+03,2.12E+03
0.49,1.23E+03,2.11E+03
0.493,1.23E+03,2.09E+03
0.496,1.22E+03,2.08E+03
0.499,1.21E+03,2.07E+03
0.502,1.20E+03,2.06E+03
0.505,1.20E+03,2.04E+03
0.508,1.19E+03,2.03E+03
0.511,1.18E+03,2.02E+03
0.514,1.18E+03,2.01E+03
0.517,1.17E+03,2.00E+03
0.52,1.16E+03,1.98E+03
0.523,1.16E+03,1.97E+03
0.526,1.15E+03,1.96E+03
0.529,1.14E+03,1.95E+03
0.532,1.14E+03,1.94E+03
0.535,1.13E+03,1.93E+03
0.538,1.12E+03,1.92E+03
0.541,1.12E+03,1.91E+03
0.544,1.11E+03,1.90E+03
0.547,1.10E+03,1.89E+03
0.55,1.10E+03,1.88E+03
0.553,1.09E+03,1.87E+03
0.556,1.09E+03,1.86E+03
0.559,1.08E+03,1.85E+03
0.562,1.07E+03,1.84E+03
0.565,1.07E+03,1.83E+03
0.568,1.06E+03,1.82E+03
0.571,1.06E+03,1.81E+03
0.574,1.05E+03,1.80E+03
0.577,1.05E+03,1.79E+03
0.58,1.04E+03,1.78E+03
0.583,1.04E+03,1.77E+03
0.586,1.03E+03,1.76E+03
0.589,1.03E+03,1.75E+03
0.592,1.02E+03,1.74E+03
0.595,1.01E+03,1.73E+03
0.598,1.01E+03,1.73E+03
0.601,1.00E+03,1.72E+03
0.604,1.00E+03,1.71E+03
0.607,9.95E+02,1.70E+03
0.61,9.90E+02,1.69E+03
0.613,9.85E+02,1.68E+03
0.616,9.80E+02,1.67E+03
0.619,9.75E+02,1.67E+03
0.622,9.71E+02,1.66E+03
0.625,9.66E+02,1.65E+03
0.628,9.61E+02,1.64E+03
0.631,9.57E+02,1.63E+03
0.634,9.52E+02,1.63E+03
0.637,9.48E+02,1.62E+03
0.64,9.43E+02,1.61E+03
0.643,9.39E+02,1.60E+03
0.646,9.34E+02,1.60E+03
0.649,9.30E+02,1.59E+03
0.652,9.26E+02,1.58E+03
0.655,9.22E+02,1.57E+03
0.658,9.17E+02,1.57E+03
0.661,9.13E+02,1.56E+03
0.664,9.09E+02,1.55E+03
0.667,9.05E+02,1.55E+03
0.67,9.01E+02,1.54E+03
0.673,8.97E+02,1.53E+03
0.676,8.93E+02,1.53E+03
0.679,8.89E+02,1.52E+03
0.682,8.85E+02,1.51E+03
0.685,8.81E+02,1.51E+03
0.688,8.77E+02,1.50E+03
0.691,8.73E+02,1.49E+03
0.694,8.70E+02,1.49E+03
0.697,8.66E+02,1.48E+03
0.7,8.62E+02,1.47E+03
0.703,8.58E+02,1.47E+03
0.706,8.55E+02,1.46E+03
0.709,8.51E+02,1.45E+03
0.712,8.47E+02,1.45E+03
0.715,8.44E+02,1.44E+03
0.718,8.40E+02,1.44E+03
0.721,8.37E+02,1.43E+03
0.724,8.33E+02,1.42E+03
0.727,8.30E+02,1.42E+03
0.73,8.26E+02,1.41E+03
0.733,8.23E+02,1.41E+03
0.736,8.20E+02,1.40E+03
0.739,8.16E+02,1.40E+03
0.742,8.13E+02,1.39E+03
0.745,8.10E+02,1.38E+03
0.748,8.06E+02,1.38E+03
0.751,8.03E+02,1.37E+03
0.754,8.00E+02,1.37E+03
0.757,7.97E+02,1.36E+03
0.76,7.94E+02,1.36E+03
0.763,7.90E+02,1.35E+03
0.766,7.87E+02,1.35E+03
0.769,7.84E+02,1.34E+03
0.772,7.81E+02,1.34E+03
0.775,7.78E+02,1.33E+03
0.778,7.75E+02,1.32E+03
0.781,7.72E+02,1.32E+03
0.784,7.69E+02,1.31E+03
0.787,7.66E+02,1.31E+03
0.79,7.63E+02,1.30E+03
0.793,7.60E+02,1.30E+03
0.796,7.58E+02,1.29E+03
0.799,7.55E+02,1.29E+03
0.802,7.52E+02,1.28E+03
0.805,7.49E+02,1.28E+03
0.808,7.46E+02,1.28E+03
0.811,7.43E+02,1.27E+03
0.814,7.41E+02,1.27E+03
0.817,7.38E+02,1.26E+03
0.82,7.35E+02,1.26E+03
0.823,7.32E+02,1.25E+03
0.826,7.30E+02,1.25E+03
0.829,7.27E+02,1.24E+03
0.832,7.25E+02,1.24E+03
0.835,7.22E+02,1.23E+03
0.838,7.19E+02,1.23E+03
0.841,7.17E+02,1.23E+03
0.844,7.14E+02,1.22E+03
0.847,7.12E+02,1.22E+03
0.85,7.09E+02,1.21E+03
0.853,7.07E+02,1.21E+03
0.856,7.04E+02,1.20E+03
0.859,7.02E+02,1.20E+03
0.862,6.99E+02,1.20E+03
0.865,6.97E+02,1.19E+03
0.868,6.94E+02,1.19E+03
0.871,6.92E+02,1.18E+03
0.874,6.89E+02,1.18E+03
0.877,6.87E+02,1.17E+03
0.88,6.85E+02,1.17E+03
0.883,6.82E+02,1.17E+03
0.886,6.80E+02,1.16E+03
0.889,6.78E+02,1.16E+03
0.892,6.75E+02,1.15E+03
0.895,6.73E+02,1.15E+03
0.898,6.71E+02,1.15E+03
0.901,6.69E+02,1.14E+03
0.904,6.66E+02,1.14E+03
0.907,6.64E+02,1.14E+03
0.91,6.62E+02,1.13E+03
0.913,6.60E+02,1.13E+03
0.916,6.58E+02,1.12E+03
0.919,6.55E+02,1.12E+03
0.922,6.53E+02,1.12E+03
0.925,6.51E+02,1.11E+03
0.928,6.49E+02,1.11E+03
0.931,6.47E+02,1.11E+03
0.934,6.45E+02,1.10E+03
0.937,6.43E+02,1.10E+03
0.94,6.41E+02,1.10E+03
0.943,6.39E+02,1.09E+03
0.946,6.37E+02,1.09E+03
0.949,6.34E+02,1.08E+03
0.952,6.32E+02,1.08E+03
0.955,6.30E+02,1.08E+03
0.958,6.28E+02,1.07E+03
0.961,6.26E+02,1.07E+03
0.964,6.25E+02,1.07E+03
0.967,6.23E+02,1.06E+03
0.97,6.21E+02,1.06E+03
0.973,6.19E+02,1.06E+03
0.976,6.17E+02,1.05E+03
0.979,6.15E+02,1.05E+03
0.982,6.13E+02,1.05E+03
0.985,6.11E+02,1.04E+03
0.988,6.09E+02,1.04E+03
0.991,6.07E+02,1.04E+03
0.994,6.05E+02,1.04E+03
0.997,6.04E+02,1.03E+03
1,6.02E+02,1.03E+03
1.003,6.00E+02,1.03E+03
1.006,5.98E+02,1.02E+03
1.009,5.96E+02,1.02E+03
1.012,5.95E+02,1.02E+03
1.015,5.93E+02,1.01E+03
1.018,5.91E+02,1.01E+03
1.021,5.89E+02,1.01E+03
1.024,5.88E+02,1.00E+03
1.027,5.86E+02,1.00E+03
1.03,5.84E+02,9.99E+02
1.033,5.82E+02,9.96E+02
1.036,5.81E+02,9.93E+02
1.039,5.79E+02,9.90E+02
1.042,5.77E+02,9.87E+02
1.045,5.76E+02,9.85E+02
1.048,5.74E+02,9.82E+02
1.051,5.72E+02,9.79E+02
1.054,5.71E+02,9.76E+02
1.057,5.69E+02,9.73E+02
1.06,5.67E+02,9.70E+02
1.063,5.66E+02,9.68E+02
1.066,5.64E+02,9.65E+02
1.069,5.63E+02,9.62E+02
1.072,5.61E+02,9.60E+02
1.075,5.59E+02,9.57E+02
1.078,5.58E+02,9.54E+02
1.081,5.56E+02,9.51E+02
1.084,5.55E+02,9.49E+02
1.087,5.53E+02,9.46E+02
1.09,5.52E+02,9.44E+02
1.093,5.50E+02,9.41E+02
1.096,5.49E+02,9.38E+02
1.099,5.47E+02,9.36E+02
1.102,5.45E+02,9.33E+02
1.105,5.44E+02,9.31E+02
1.108,5.42E+02,9.28E+02
1.111,5.41E+02,9.26E+02
1.114,5.40E+02,9.23E+02
1.117,5.38E+02,9.21E+02
1.12,5.37E+02,9.18E+02
1.123,5.35E+02,9.16E+02
1.126,5.34E+02,9.13E+02
1.129,5.32E+02,9.11E+02
1.132,5.31E+02,9.08E+02
1.135,5.29E+02,9.06E+02
1.138,5.28E+02,9.03E+02
1.141,5.27E+02,9.01E+02
1.144,5.25E+02,8.99E+02
1.147,5.24E+02,8.96E+02
1.15,5.22E+02,8.94E+02
1.153,5.21E+02,8.92E+02
1.156,5.20E+02,8.89E+02
1.159,5.18E+02,8.87E+02
1.162,5.17E+02,8.85E+02
1.165,5.16E+02,8.82E+02
1.168,5.14E+02,8.80E+02
1.171,5.13E+02,8.78E+02
1.174,5.12E+02,8.75E+02
1.177,5.10E+02,8.73E+02
1.18,5.09E+02,8.71E+02
1.183,5.08E+02,8.69E+02
1.186,5.06E+02,8.66E+02
1.189,5.05E+02,8.64E+02
1.192,5.04E+02,8.62E+02
1.195,5.02E+02,8.60E+02
1.198,5.01E+02,8.58E+02
1.201,5.00E+02,8.56E+02
1.204,4.99E+02,8.53E+02
1.207,4.97E+02,8.51E+02
1.21,4.96E+02,8.49E+02
1.213,4.95E+02,8.47E+02
1.216,4.94E+02,8.45E+02
1.219,4.92E+02,8.43E+02
1.222,4.91E+02,8.41E+02
1.225,4.90E+02,8.39E+02
1.228,4.89E+02,8.36E+02
1.231,4.88E+02,8.34E+02
1.234,4.86E+02,8.32E+02
1.237,4.85E+02,8.30E+02
1.24,4.84E+02,8.28E+02
1.243,4.83E+02,8.26E+02
1.246,4.82E+02,8.24E+02
1.249,4.80E+02,8.22E+02
1.252,4.79E+02,8.20E+02
1.255,4.78E+02,8.18E+02
1.258,4.77E+02,8.16E+02
1.261,4.76E+02,8.14E+02
1.264,4.75E+02,8.12E+02
1.267,4.73E+02,8.10E+02
1.27,4.72E+02,8.09E+02
1.273,4.71E+02,8.07E+02
1.276,4.70E+02,8.05E+02
1.279,4.69E+02,8.03E+02
1.282,4.68E+02,8.01E+02
1.285,4.67E+02,7.99E+02
1.288,4.66E+02,7.97E+02
1.291,4.65E+02,7.95E+02
1.294,4.63E+02,7.93E+02
1.297,4.62E+02,7.91E+02
1.3,4.61E+02,7.90E+02
1.303,4.60E+02,7.88E+02
1.306,4.59E+02,7.86E+02
1.309,4.58E+02,7.84E+02
1.312,4.57E+02,7.82E+02
1.315,4.56E+02,7.81E+02
1.318,4.55E+02,7.79E+02
1.321,4.54E+02,7.77E+02
1.324,4.53E+02,7.75E+02
1.327,4.52E+02,7.73E+02
1.33,4.51E+02,7.72E+02
1.333,4.50E+02,7.70E+02
1.336,4.49E+02,7.68E+02
1.339,4.48E+02,7.66E+02
1.342,4.47E+02,7.65E+02
1.345,4.46E+02,7.63E+02
1.348,4.45E+02,7.61E+02
1.351,4.44E+02,7.59E+02
1.354,4.43E+02,7.58E+02
1.357,4.42E+02,7.56E+02
1.36,4.41E+02,7.54E+02
1.363,4.40E+02,7.53E+02
1.366,4.39E+02,7.51E+02
1.369,4.38E+02,7.49E+02
1.372,4.37E+02,7.48E+02
1.375,4.36E+02,7.46E+02
1.378,4.35E+02,7.44E+02
1.381,4.34E+02,7.43E+02
1.384,4.33E+02,7.41E+02
1.387,4.32E+02,7.39E+02
1.39,4.31E+02,7.38E+02
1.393,4.30E+02,7.36E+02
1.396,4.29E+02,7.35E+02
1.399,4.28E+02,7.33E+02
1.402,4.27E+02,7.31E+02
1.405,4.26E+02,7.30E+02
1.408,4.25E+02,7.28E+02
1.411,4.24E+02,7.27E+02
1.414,4.23E+02,7.25E+02
1.417,4.22E+02,7.24E+02
1.42,4.22E+02,7.22E+02
1.423,4.21E+02,7.20E+02
1.426,4.20E+02,7.19E+02
1.429,4.19E+02,7.17E+02
1.432,4.18E+02,7.16E+02
1.435,4.17E+02,7.14E+02
1.438,4.16E+02,7.13E+02
1.441,4.15E+02,7.11E+02
1.444,4.14E+02,7.10E+02
1.447,4.14E+02,7.08E+02
1.45,4.13E+02,7.07E+02
1.453,4.12E+02,7.05E+02
1.456,4.11E+02,7.04E+02
1.459,4.10E+02,7.02E+02
1.462,4.09E+02,7.01E+02
1.465,4.08E+02,7.00E+02
1.468,4.07E+02,6.98E+02
1.471,4.07E+02,6.97E+02
1.474,4.06E+02,6.95E+02
1.477,4.05E+02,6.94E+02
1.48,4.04E+02,6.92E+02
1.483,4.03E+02,6.91E+02
1.486,4.02E+02,6.89E+02
1.489,4.02E+02,6.88E+02
1.492,4.01E+02,6.87E+02
1.495,4.00E+02,6.85E+02
1.498,3.99E+02,6.84E+02
1.501,3.98E+02,6.82E+02
1.504,3.97E+02,6.81E+02
1.507,3.97E+02,6.80E+02
1.51,3.96E+02,6.78E+02
1.513,3.95E+02,6.77E+02
1.516,3.94E+02,6.76E+02
1.519,3.93E+02,6.74E+02
1.522,3.93E+02,6.73E+02
1.525,3.92E+02,6.72E+02
1.528,3.91E+02,6.70E+02
1.531,3.90E+02,6.69E+02
1.534,3.90E+02,6.68E+02
1.537,3.89E+02,6.66E+02
1.54,3.88E+02,6.65E+02
1.543,3.87E+02,6.64E+02
1.546,3.86E+02,6.62E+02
1.549,3.86E+02,6.61E+02
1.552,3.85E+02,6.60E+02
1.555,3.84E+02,6.58E+02
1.558,3.83E+02,6.57E+02
1.561,3.83E+02,6.56E+02
1.564,3.82E+02,6.55E+02
1.567,3.81E+02,6.53E+02
1.57,3.80E+02,6.52E+02
1.573,3.80E+02,6.51E+02
1.576,3.79E+02,6.49E+02
1.579,3.78E+02,6.48E+02
1.582,3.77E+02,6.47E+02
1.585,3.77E+02,6.46E+02
1.588,3.76E+02,6.44E+02
1.591,3.75E+02,6.43E+02
1.594,3.74E+02,6.42E+02
1.597,3.74E+02,6.41E+02
1.6,3.73E+02,6.40E+02
1.603,3.72E+02,6.38E+02
1.606,3.72E+02,6.37E+02
1.609,3.71E+02,6.36E+02
1.612,3.70E+02,6.35E+02
1.615,3.70E+02,6.33E+02
1.618,3.69E+02,6.32E+02
1.621,3.68E+02,6.31E+02
1.624,3.67E+02,6.30E+02
1.627,3.67E+02,6.29E+02
1.63,3.66E+02,6.28E+02
1.633,3.65E+02,6.26E+02
1.636,3.65E+02,6.25E+02
1.639,3.64E+02,6.24E+02
1.642,3.63E+02,6.23E+02
1.645,3.63E+02,6.22E+02
1.648,3.62E+02,6.21E+02
1.651,3.61E+02,6.19E+02
1.654,3.61E+02,6.18E+02
1.657,3.60E+02,6.17E+02
1.66,3.59E+02,6.16E+02
1.663,3.59E+02,6.15E+02
1.666,3.58E+02,6.14E+02
1.669,3.57E+02,6.13E+02
1.672,3.57E+02,6.11E+02
1.675,3.56E+02,6.10E+02
1.678,3.55E+02,6.09E+02
1.681,3.55E+02,6.08E+02
1.684,3.54E+02,6.07E+02
1.687,3.53E+02,6.06E+02
1.69,3.53E+02,6.05E+02
1.693,3.52E+02,6.04E+02
1.696,3.51E+02,6.03E+02
1.699,3.51E+02,6.02E+02
1.702,3.50E+02,6.00E+02
1.705,3.49E+02,5.99E+02
1.708,3.49E+02,5.98E+02
1.711,3.48E+02,5.97E+02
1.714,3.48E+02,5.96E+02
1.717,3.47E+02,5.95E+02
1.72,3.46E+02,5.94E+02
1.723,3.46E+02,5.93E+02
1.726,3.45E+02,5.92E+02
1.729,3.44E+02,5.91E+02
1.732,3.44E+02,5.90E+02
1.735,3.43E+02,5.89E+02
1.738,3.43E+02,5.88E+02
1.741,3.42E+02,5.87E+02
1.744,3.41E+02,5.86E+02
1.747,3.41E+02,5.85E+02
1.75,3.40E+02,5.84E+02
1.753,3.40E+02,5.83E+02
1.756,3.39E+02,5.82E+02
1.759,3.38E+02,5.81E+02
1.762,3.38E+02,5.80E+02
1.765,3.37E+02,5.79E+02
1.768,3.37E+02,5.78E+02
1.771,3.36E+02,5.77E+02
1.774,3.35E+02,5.76E+02
1.777,3.35E+02,5.75E+02
1.78,3.34E+02,5.74E+02
1.783,3.34E+02,5.73E+02
1.786,3.33E+02,5.72E+02
1.789,3.33E+02,5.71E+02
1.792,3.32E+02,5.70E+02
1.795,3.31E+02,5.69E+02
1.798,3.31E+02,5.68E+02
1.801,3.30E+02,5.67E+02
1.804,3.30E+02,5.66E+02
1.807,3.29E+02,5.65E+02
1.81,3.29E+02,5.64E+02
1.813,3.28E+02,5.63E+02
1.816,3.27E+02,5.62E+02
1.819,3.27E+02,5.61E+02
1.822,3.26E+02,5.60E+02
1.825,3.26E+02,5.59E+02
1.828,3.25E+02,5.58E+02
1.831,3.25E+02,5.57E+02
1.834,3.24E+02,5.56E+02
1.837,3.24E+02,5.55E+02
1.84,3.23E+02,5.54E+02
1.843,3.22E+02,5.53E+02
1.846,3.22E+02,5.53E+02
1.849,3.21E+02,5.52E+02
1.852,3.21E+02,5.51E+02
1.855,3.20E+02,5.50E+02
1.858,3.20E+02,5.49E+02
1.861,3.19E+02,5.48E+02
1.864,3.19E+02,5.47E+02
1.867,3.18E+02,5.46E+02
1.87,3.18E+02,5.45E+02
1.873,3.17E+02,5.44E+02
1.876,3.17E+02,5.44E+02
1.879,3.16E+02,5.43E+02
1.882,3.16E+02,5.42E+02
1.885,3.15E+02,5.41E+02
1.888,3.15E+02,5.40E+02
1.891,3.14E+02,5.39E+02
1.894,3.13E+02,5.38E+02
1.897,3.13E+02,5.37E+02
1.9,3.12E+02,5.36E+02
1.903,3.12E+02,5.36E+02
1.906,3.11E+02,5.35E+02
1.909,3.11E+02,5.34E+02
1.912,3.10E+02,5.33E+02
1.915,3.10E+02,5.32E+02
1.918,3.09E+02,5.31E+02
1.921,3.09E+02,5.30E+02
1.924,3.08E+02,5.30E+02
1.927,3.08E+02,5.29E+02
1.93,3.07E+02,5.28E+02
1.933,3.07E+02,5.27E+02
1.936,3.06E+02,5.26E+02
1.939,3.06E+02,5.25E+02
1.942,3.05E+02,5.25E+02
1.945,3.05E+02,5.24E+02
1.948,3.04E+02,5.23E+02
1.951,3.04E+02,5.22E+02
1.954,3.03E+02,5.21E+02
1.957,3.03E+02,5.20E+02
1.96,3.03E+02,5.20E+02
1.963,3.02E+02,5.19E+02
1.966,3.02E+02,5.18E+02
1.969,3.01E+02,5.17E+02
1.972,3.01E+02,5.16E+02
1.975,3.00E+02,5.16E+02
1.978,3.00E+02,5.15E+02
1.981,2.99E+02,5.14E+02
1.984,2.99E+02,5.13E+02
1.987,2.98E+02,5.12E+02
1.99,2.98E+02,5.12E+02
1.993,2.97E+02,5.11E+02
1.996,2.97E+02,5.10E+02
1.999,2.96E+02,5.09E+02
2.002,2.96E+02,5.08E+02
2.005,2.95E+02,5.08E+02
2.008,2.95E+02,5.07E+02
2.011,2.95E+02,5.06E+02
2.014,2.94E+02,5.05E+02
2.017,2.94E+02,5.04E+02
2.02,2.93E+02,5.04E+02
2.023,2.93E+02,5.03E+02
2.026,2.92E+02,5.02E+02
2.029,2.92E+02,5.01E+02
2.032,2.91E+02,5.01E+02
2.035,2.91E+02,5.00E+02
2.038,2.90E+02,4.99E+02
2.041,2.90E+02,4.98E+02
2.044,2.90E+02,4.98E+02
2.047,2.89E+02,4.97E+02
2.05,2.89E+02,4.96E+02
2.053,2.88E+02,4.95E+02
2.056,2.88E+02,4.95E+02
2.059,2.87E+02,4.94E+02
2.062,2.87E+02,4.93E+02
2.065,2.87E+02,4.92E+02
2.068,2.86E+02,4.92E+02
2.071,2.86E+02,4.91E+02
2.074,2.85E+02,4.90E+02
2.077,2.85E+02,4.89E+02
2.08,2.84E+02,4.89E+02
2.083,2.84E+02,4.88E+02
2.086,2.84E+02,4.87E+02
2.089,2.83E+02,4.87E+02
2.092,2.83E+02,4.86E+02
2.095,2.82E+02,4.85E+02
2.098,2.82E+02,4.84E+02
2.101,2.81E+02,4.84E+02
2.104,2.81E+02,4.83E+02
2.107,2.81E+02,4.82E+02
2.11,2.80E+02,4.82E+02
2.113,2.80E+02,4.81E+02
2.116,2.79E+02,4.80E+02
2.119,2.79E+02,4.79E+02
2.122,2.78E+02,4.79E+02
2.125,2.78E+02,4.78E+02
2.128,2.78E+02,4.77E+02
2.131,2.77E+02,4.77E+02
2.134,2.77E+02,4.76E+02
2.137,2.76E+02,4.75E+02
2.14,2.76E+02,4.75E+02
2.143,2.76E+02,4.74E+02
2.146,2.75E+02,4.73E+02
2.149,2.75E+02,4.73E+02
2.152,2.74E+02,4.72E+02
2.155,2.74E+02,4.71E+02
2.158,2.74E+02,4.71E+02
2.161,2.73E+02,4.70E+02
2.164,2.73E+02,4.69E+02
2.167,2.72E+02,4.69E+02
2.17,2.72E+02,4.68E+02
2.173,2.72E+02,4.67E+02
2.176,2.71E+02,4.67E+02
2.179,2.71E+02,4.66E+02
2.182,2.70E+02,4.65E+02
2.185,2.70E+02,4.65E+02
2.188,2.70E+02,4.64E+02
2.191,2.69E+02,4.63E+02
2.194,2.69E+02,4.63E+02
2.197,2.69E+02,4.62E+02
2.2,2.68E+02,4.61E+02
2.203,2.68E+02,4.61E+02
2.206,2.67E+02,4.60E+02
2.209,2.67E+02,4.59E+02
2.212,2.67E+02,4.59E+02
2.215,2.66E+02,4.58E+02
2.218,2.66E+02,4.57E+02
2.221,2.65E+02,4.57E+02
2.224,2.65E+02,4.56E+02
2.227,2.65E+02,4.55E+02
2.23,2.64E+02,4.55E+02
2.233,2.64E+02,4.54E+02
2.236,2.64E+02,4.54E+02
2.239,2.63E+02,4.53E+02
2.242,2.63E+02,4.52E+02
2.245,2.63E+02,4.52E+02
2.248,2.62E+02,4.51E+02
2.251,2.62E+02,4.50E+02
2.254,2.61E+02,4.50E+02
2.257,2.61E+02,4.49E+02
2.26,2.61E+02,4.49E+02
2.263,2.60E+02,4.48E+02
2.266,2.60E+02,4.47E+02
2.269,2.60E+02,4.47E+02
2.272,2.59E+02,4.46E+02
2.275,2.59E+02,4.45E+02
2.278,2.59E+02,4.45E+02
2.281,2.58E+02,4.44E+02
2.284,2.58E+02,4.44E+02
2.287,2.57E+02,4.43E+02
2.29,2.57E+02,4.42E+02
2.293,2.57E+02,4.42E+02
2.296,2.56E+02,4.41E+02
2.299,2.56E+02,4.41E+02
2.302,2.56E+02,4.40E+02
2.305,2.55E+02,4.39E+02
2.308,2.55E+02,4.39E+02
2.311,2.55E+02,4.38E+02
2.314,2.54E+02,4.38E+02
2.317,2.54E+02,4.37E+02
2.32,2.54E+02,4.37E+02
2.323,2.53E+02,4.36E+02
2.326,2.53E+02,4.35E+02
2.329,2.53E+02,4.35E+02
2.332,2.52E+02,4.34E+02
2.335,2.52E+02,4.34E+02
2.338,2.52E+02,4.33E+02
2.341,2.51E+02,4.32E+02
2.344,2.51E+02,4.32E+02
2.347,2.51E+02,4.31E+02
2.35,2.50E+02,4.31E+02
2.353,2.50E+02,4.30E+02
2.356,2.50E+02,4.30E+02
2.359,2.49E+02,4.29E+02
2.362,2.49E+02,4.28E+02
2.365,2.49E+02,4.28E+02
2.368,2.48E+02,4.27E+02
2.371,2.48E+02,4.27E+02
2.374,2.48E+02,4.26E+02
2.377,2.47E+02,4.26E+02
2.38,2.47E+02,4.25E+02
2.383,2.47E+02,4.25E+02
2.386,2.46E+02,4.24E+02
2.389,2.46E+02,4.23E+02
2.392,2.46E+02,4.23E+02
2.395,2.45E+02,4.22E+02
2.398,2.45E+02,4.22E+02
2.401,2.45E+02,4.21E+02
2.404,2.44E+02,4.21E+02
2.407,2.44E+02,4.20E+02
2.41,2.44E+02,4.20E+02
2.413,2.43E+02,4.19E+02
2.416,2.43E+02,4.18E+02
2.419,2.43E+02,4.18E+02
2.422,2.42E+02,4.17E+02
2.425,2.42E+02,4.17E+02
2.428,2.42E+02,4.16E+02
2.431,2.41E+02,4.16E+02
2.434,2.41E+02,4.15E+02
2.437,2.41E+02,4.15E+02
2.44,2.40E+02,4.14E+02
2.443,2.40E+02,4.14E+02
2.446,2.40E+02,4.13E+02
2.449,2.39E+02,4.13E+02
2.452,2.39E+02,4.12E+02
2.455,2.39E+02,4.12E+02
2.458,2.39E+02,4.11E+02
2.461,2.38E+02,4.11E+02
2.464,2.38E+02,4.10E+02
2.467,2.38E+02,4.09E+02
2.47,2.37E+02,4.09E+02
2.473,2.37E+02,4.08E+02
2.476,2.37E+02,4.08E+02
2.479,2.36E+02,4.07E+02
2.482,2.36E+02,4.07E+02
2.485,2.36E+02,4.06E+02
2.488,2.36E+02,4.06E+02
2.491,2.35E+02,4.05E+02
2.494,2.35E+02,4.05E+02
2.497,2.35E+02,4.04E+02
2.5,2.34E+02,4.04E+02
2.503,2.34E+02,4.03E+02
2.506,2.34E+02,4.03E+02
2.509,2.33E+02,4.02E+02
2.512,2.33E+02,4.02E+02
2.515,2.33E+02,4.01E+02
2.518,2.33E+02,4.01E+02
2.521,2.32E+02,4.00E+02
2.524,2.32E+02,4.00E+02
2.527,2.32E+02,3.99E+02
2.53,2.31E+02,3.99E+02
2.533,2.31E+02,3.98E+02
2.536,2.31E+02,3.98E+02
2.539,2.30E+02,3.97E+02
2.542,2.30E+02,3.97E+02
2.545,2.30E+02,3.96E+02
2.548,2.30E+02,3.96E+02
2.551,2.29E+02,3.95E+02
2.554,2.29E+02,3.95E+02
2.557,2.29E+02,3.94E+02
2.56,2.28E+02,3.94E+02
2.563,2.28E+02,3.93E+02
2.566,2.28E+02,3.93E+02
2.569,2.28E+02,3.92E+02
2.572,2.27E+02,3.92E+02
2.575,2.27E+02,3.92E+02
2.578,2.27E+02,3.91E+02
2.581,2.26E+02,3.91E+02
2.584,2.26E+02,3.90E+02
2.587,2.26E+02,3.90E+02
2.59,2.26E+02,3.89E+02
2.593,2.25E+02,3.89E+02
2.596,2.25E+02,3.88E+02
2.599,2.25E+02,3.88E+02
2.602,2.25E+02,3.87E+02
2.605,2.24E+02,3.87E+02
2.608,2.24E+02,3.86E+02
2.611,2.24E+02,3.86E+02
2.614,2.23E+02,3.85E+02
2.617,2.23E+02,3.85E+02
2.62,2.23E+02,3.84E+02
2.623,2.23E+02,3.84E+02
2.626,2.22E+02,3.84E+02
2.629,2.22E+02,3.83E+02
2.632,2.22E+02,3.83E+02
2.635,2.22E+02,3.82E+02
2.638,2.21E+02,3.82E+02
2.641,2.21E+02,3.81E+02
2.644,2.21E+02,3.81E+02
2.647,2.20E+02,3.80E+02
2.65,2.20E+02,3.80E+02
2.653,2.20E+02,3.79E+02
2.656,2.20E+02,3.79E+02
2.659,2.19E+02,3.79E+02
2.662,2.19E+02,3.78E+02
2.665,2.19E+02,3.78E+02
2.668,2.19E+02,3.77E+02
2.671,2.18E+02,3.77E+02
2.674,2.18E+02,3.76E+02
2.677,2.18E+02,3.76E+02
2.68,2.18E+02,3.75E+02
2.683,2.17E+02,3.75E+02
2.686,2.17E+02,3.75E+02
2.689,2.17E+02,3.74E+02
2.692,2.17E+02,3.74E+02
2.695,2.16E+02,3.73E+02
2.698,2.16E+02,3.73E+02
2.701,2.16E+02,3.72E+02
2.704,2.15E+02,3.72E+02
2.707,2.15E+02,3.72E+02
2.71,2.15E+02,3.71E+02
2.713,2.15E+02,3.71E+02
2.716,2.14E+02,3.70E+02
2.719,2.14E+02,3.70E+02
2.722,2.14E+02,3.69E+02
2.725,2.14E+02,3.69E+02
2.728,2.13E+02,3.69E+02
2.731,2.13E+02,3.68E+02
2.734,2.13E+02,3.68E+02
2.737,2.13E+02,3.67E+02
2.74,2.12E+02,3.67E+02
2.743,2.12E+02,3.66E+02
2.746,2.12E+02,3.66E+02
2.749,2.12E+02,3.66E+02
2.752,2.11E+02,3.65E+02
2.755,2.11E+02,3.65E+02
2.758,2.11E+02,3.64E+02
2.761,2.11E+02,3.64E+02
2.764,2.10E+02,3.63E+02
2.767,2.10E+02,3.63E+02
2.77,2.10E+02,3.63E+02
2.773,2.10E+02,3.62E+02
2.776,2.10E+02,3.62E+02
2.779,2.09E+02,3.61E+02
2.782,2.09E+02,3.61E+02
2.785,2.09E+02,3.61E+02
2.788,2.09E+02,3.60E+02
2.791,2.08E+02,3.60E+02
2.794,2.08E+02,3.59E+02
2.797,2.08E+02,3.59E+02
2.8,2.08E+02,3.59E+02
2.803,2.07E+02,3.58E+02
2.806,2.07E+02,3.58E+02
2.809,2.07E+02,3.57E+02
2.812,2.07E+02,3.57E+02
2.815,2.06E+02,3.57E+02
2.818,2.06E+02,3.56E+02
2.821,2.06E+02,3.56E+02
2.824,2.06E+02,3.55E+02
2.827,2.05E+02,3.55E+02
2.83,2.05E+02,3.55E+02
2.833,2.05E+02,3.54E+02
2.836,2.05E+02,3.54E+02
2.839,2.04E+02,3.53E+02
2.842,2.04E+02,3.53E+02
2.845,2.04E+02,3.53E+02
2.848,2.04E+02,3.52E+02
2.851,2.04E+02,3.52E+02
2.854,2.03E+02,3.51E+02
2.857,2.03E+02,3.51E+02
2.86,2.03E+02,3.51E+02
2.863,2.03E+02,3.50E+02
2.866,2.02E+02,3.50E+02
2.869,2.02E+02,3.49E+02
2.872,2.02E+02,3.49E+02
2.875,2.02E+02,3.49E+02
2.878,2.02E+02,3.48E+02
2.881,2.01E+02,3.48E+02
2.884,2.01E+02,3.48E+02
2.887,2.01E+02,3.47E+02
2.89,2.01E+02,3.47E+02
2.893,2.00E+02,3.46E+02
2.896,2.00E+02,3.46E+02
2.899,2.00E+02,3.46E+02
2.902,2.00E+02,3.45E+02
2.905,1.99E+02,3.45E+02
2.908,1.99E+02,3.44E+02
2.911,1.99E+02,3.44E+02
2.914,1.99E+02,3.44E+02
2.917,1.99E+02,3.43E+02
2.92,1.98E+02,3.43E+02
2.923,1.98E+02,3.43E+02
2.926,1.98E+02,3.42E+02
2.929,1.98E+02,3.42E+02
2.932,1.97E+02,3.41E+02
2.935,1.97E+02,3.41E+02
2.938,1.97E+02,3.41E+02
2.941,1.97E+02,3.40E+02
2.944,1.97E+02,3.40E+02
2.947,1.96E+02,3.40E+02
2.95,1.96E+02,3.39E+02
2.953,1.96E+02,3.39E+02
2.956,1.96E+02,3.39E+02
2.959,1.96E+02,3.38E+02
2.962,1.95E+02,3.38E+02
2.965,1.95E+02,3.37E+02
2.968,1.95E+02,3.37E+02
2.971,1.95E+02,3.37E+02
2.974,1.94E+02,3.36E+02
2.977,1.94E+02,3.36E+02
2.98,1.94E+02,3.36E+02
2.983,1.94E+02,3.35E+02
2.986,1.94E+02,3.35E+02
2.989,1.93E+02,3.35E+02
2.992,1.93E+02,3.34E+02
2.995,1.93E+02,3.34E+02
2.998,1.93E+02,3.34E+02
3.001,1.93E+02,3.33E+02
3.004,1.92E+02,3.33E+02
3.007,1.92E+02,3.32E+02
3.01,1.92E+02,3.32E+02
3.013,1.92E+02,3.32E+02
3.016,1.92E+02,3.31E+02
3.019,1.91E+02,3.31E+02
3.022,1.91E+02,3.31E+02
3.025,1.91E+02,3.30E+02
3.028,1.91E+02,3.30E+02
3.031,1.91E+02,3.30E+02
3.034,1.90E+02,3.29E+02
3.037,1.90E+02,3.29E+02
3.04,1.90E+02,3.29E+02
3.043,1.90E+02,3.28E+02
3.046,1.89E+02,3.28E+02
3.049,1.89E+02,3.28E+02
3.052,1.89E+02,3.27E+02
3.055,1.89E+02,3.27E+02
3.058,1.89E+02,3.27E+02
3.061,1.88E+02,3.26E+02
3.064,1.88E+02,3.26E+02
3.067,1.88E+02,3.26E+02
3.07,1.88E+02,3.25E+02
3.073,1.88E+02,3.25E+02
3.076,1.87E+02,3.25E+02
3.079,1.87E+02,3.24E+02
3.082,1.87E+02,3.24E+02
3.085,1.87E+02,3.24E+02
3.088,1.87E+02,3.23E+02
3.091,1.86E+02,3.23E+02
3.094,1.86E+02,3.23E+02
3.097,1.86E+02,3.22E+02
3.1,1.86E+02,3.22E+02
3.103,1.86E+02,3.22E+02
3.106,1.85E+02,3.21E+02
3.109,1.85E+02,3.21E+02
3.112,1.85E+02,3.21E+02
3.115,1.85E+02,3.20E+02
3.118,1.85E+02,3.20E+02
3.121,1.85E+02,3.20E+02
3.124,1.84E+02,3.19E+02
3.127,1.84E+02,3.19E+02
3.13,1.84E+02,3.19E+02
3.133,1.84E+02,3.18E+02
3.136,1.84E+02,3.18E+02
3.139,1.83E+02,3.18E+02
3.142,1.83E+02,3.17E+02
3.145,1.83E+02,3.17E+02
3.148,1.83E+02,3.17E+02
3.151,1.83E+02,3.16E+02
3.154,1.82E+02,3.16E+02
3.157,1.82E+02,3.16E+02
3.16,1.82E+02,3.15E+02
3.163,1.82E+02,3.15E+02
3.166,1.82E+02,3.15E+02
3.169,1.81E+02,3.14E+02
3.172,1.81E+02,3.14E+02
3.175,1.81E+02,3.14E+02
3.178,1.81E+02,3.13E+02
3.181,1.81E+02,3.13E+02
3.184,1.81E+02,3.13E+02
3.187,1.80E+02,3.12E+02
3.19,1.80E+02,3.12E+02
3.193,1.80E+02,3.12E+02
3.196,1.80E+02,3.12E+02
3.199,1.80E+02,3.11E+02
3.202,1.79E+02,3.11E+02
3.205,1.79E+02,3.11E+02
3.208,1.79E+02,3.10E+02
3.211,1.79E+02,3.10E+02
3.214,1.79E+02,3.10E+02
3.217,1.78E+02,3.09E+02
3.22,1.78E+02,3.09E+02
3.223,1.78E+02,3.09E+02
3.226,1.78E+02,3.08E+02
3.229,1.78E+02,3.08E+02
3.232,1.78E+02,3.08E+02
3.235,1.77E+02,3.07E+02
3.238,1.77E+02,3.07E+02
3.241,1.77E+02,3.07E+02
3.244,1.77E+02,3.07E+02
3.247,1.77E+02,3.06E+02
3.25,1.77E+02,3.06E+02
3.253,1.76E+02,3.06E+02
3.256,1.76E+02,3.05E+02
3.259,1.76E+02,3.05E+02
3.262,1.76E+02,3.05E+02
3.265,1.76E+02,3.04E+02
3.268,1.75E+02,3.04E+02
3.271,1.75E+02,3.04E+02
3.274,1.75E+02,3.04E+02
3.277,1.75E+02,3.03E+02
3.28,1.75E+02,3.03E+02
3.283,1.75E+02,3.03E+02
3.286,1.74E+02,3.02E+02
3.289,1.74E+02,3.02E+02
3.292,1.74E+02,3.02E+02
3.295,1.74E+02,3.01E+02
3.298,1.74E+02,3.01E+02
3.301,1.74E+02,3.01E+02
3.304,1.73E+02,3.01E+02
3.307,1.73E+02,3.00E+02
3.31,1.73E+02,3.00E+02
3.313,1.73E+02,3.00E+02
3.316,1.73E+02,2.99E+02
3.319,1.72E+02,2.99E+02
3.322,1.72E+02,2.99E+02
3.325,1.72E+02,2.99E+02
3.328,1.72E+02,2.98E+02
3.331,1.72E+02,2.98E+02
3.334,1.72E+02,2.98E+02
3.337,1.71E+02,2.97E+02
3.34,1.71E+02,2.97E+02
3.343,1.71E+02,2.97E+02
3.346,1.71E+02,2.97E+02
3.349,1.71E+02,2.96E+02
3.352,1.71E+02,2.96E+02
3.355,1.70E+02,2.96E+02
3.358,1.70E+02,2.95E+02
3.361,1.70E+02,2.95E+02
3.364,1.70E+02,2.95E+02
3.367,1.70E+02,2.95E+02
3.37,1.70E+02,2.94E+02
3.373,1.69E+02,2.94E+02
3.376,1.69E+02,2.94E+02
3.379,1.69E+02,2.93E+02
3.382,1.69E+02,2.93E+02
3.385,1.69E+02,2.93E+02
3.388,1.69E+02,2.93E+02
3.391,1.68E+02,2.92E+02
3.394,1.68E+02,2.92E+02
3.397,1.68E+02,2.92E+02
3.4,1.68E+02,2.91E+02
3.403,1.68E+02,2.91E+02
3.406,1.68E+02,2.91E+02
3.409,1.67E+02,2.91E+02
3.412,1.67E+02,2.90E+02
3.415,1.67E+02,2.90E+02
3.418,1.67E+02,2.90E+02
3.421,1.67E+02,2.90E+02
3.424,1.67E+02,2.89E+02
3.427,1.66E+02,2.89E+02
3.43,1.66E+02,2.89E+02
3.433,1.66E+02,2.88E+02
3.436,1.66E+02,2.88E+02
3.439,1.66E+02,2.88E+02
3.442,1.66E+02,2.88E+02
3.445,1.65E+02,2.87E+02
3.448,1.65E+02,2.87E+02
3.451,1.65E+02,2.87E+02
3.454,1.65E+02,2.87E+02
3.457,1.65E+02,2.86E+02
3.46,1.65E+02,2.86E+02
3.463,1.65E+02,2.86E+02
3.466,1.64E+02,2.85E+02
3.469,1.64E+02,2.85E+02
3.472,1.64E+02,2.85E+02
3.475,1.64E+02,2.85E+02
3.478,1.64E+02,2.84E+02
3.481,1.64E+02,2.84E+02
3.484,1.63E+02,2.84E+02
3.487,1.63E+02,2.84E+02
3.49,1.63E+02,2.83E+02
3.493,1.63E+02,2.83E+02
3.496,1.63E+02,2.83E+02
3.499,1.63E+02,2.83E+02
3.502,1.63E+02,2.82E+02
3.505,1.62E+02,2.82E+02
3.508,1.62E+02,2.82E+02
3.511,1.62E+02,2.82E+02
3.514,1.62E+02,2.81E+02
3.517,1.62E+02,2.81E+02
3.52,1.62E+02,2.81E+02
3.523,1.61E+02,2.80E+02
3.526,1.61E+02,2.80E+02
3.529,1.61E+02,2.80E+02
3.532,1.61E+02,2.80E+02
3.535,1.61E+02,2.79E+02
3.538,1.61E+02,2.79E+02
3.541,1.61E+02,2.79E+02
3.544,1.60E+02,2.79E+02
3.547,1.60E+02,2.78E+02
3.55,1.60E+02,2.78E+02
3.553,1.60E+02,2.78E+02
3.556,1.60E+02,2.78E+02
3.559,1.60E+02,2.77E+02
3.562,1.59E+02,2.77E+02
3.565,1.59E+02,2.77E+02
3.568,1.59E+02,2.77E+02
3.571,1.59E+02,2.76E+02
3.574,1.59E+02,2.76E+02
3.577,1.59E+02,2.76E+02
3.58,1.59E+02,2.76E+02
3.583,1.58E+02,2.75E+02
3.586,1.58E+02,2.75E+02
3.589,1.58E+02,2.75E+02
3.592,1.58E+02,2.75E+02
3.595,1.58E+02,2.74E+02
3.598,1.58E+02,2.74E+02
3.601,1.58E+02,2.74E+02
3.604,1.57E+02,2.74E+02
3.607,1.57E+02,2.73E+02
3.61,1.57E+02,2.73E+02
3.613,1.57E+02,2.73E+02
3.616,1.57E+02,2.73E+02
3.619,1.57E+02,2.72E+02
3.622,1.57E+02,2.72E+02
3.625,1.56E+02,2.72E+02
3.628,1.56E+02,2.72E+02
3.631,1.56E+02,2.71E+02
3.634,1.56E+02,2.71E+02
3.637,1.56E+02,2.71E+02
3.64,1.56E+02,2.71E+02
3.643,1.55E+02,2.70E+02
3.646,1.55E+02,2.70E+02
3.649,1.55E+02,2.70E+02
3.652,1.55E+02,2.70E+02
3.655,1.55E+02,2.69E+02
3.658,1.55E+02,2.69E+02
3.661,1.55E+02,2.69E+02
3.664,1.54E+02,2.69E+02
3.667,1.54E+02,2.69E+02
3.67,1.54E+02,2.68E+02
3.673,1.54E+02,2.68E+02
3.676,1.54E+02,2.68E+02
3.679,1.54E+02,2.68E+02
3.682,1.54E+02,2.67E+02
3.685,1.54E+02,2.67E+02
3.688,1.53E+02,2.67E+02
3.691,1.53E+02,2.67E+02
3.694,1.53E+02,2.66E+02
3.697,1.53E+02,2.66E+02
3.7,1.53E+02,2.66E+02
3.703,1.53E+02,2.66E+02
3.706,1.53E+02,2.65E+02
3.709,1.52E+02,2.65E+02
3.712,1.52E+02,2.65E+02
3.715,1.52E+02,2.65E+02
3.718,1.52E+02,2.65E+02
3.721,1.52E+02,2.64E+02
3.724,1.52E+02,2.64E+02
3.727,1.52E+02,2.64E+02
3.73,1.51E+02,2.64E+02
3.733,1.51E+02,2.63E+02
3.736,1.51E+02,2.63E+02
3.739,1.51E+02,2.63E+02
3.742,1.51E+02,2.63E+02
3.745,1.51E+02,2.62E+02
3.748,1.51E+02,2.62E+02
3.751,1.50E+02,2.62E+02
3.754,1.50E+02,2.62E+02
3.757,1.50E+02,2.62E+02
3.76,1.50E+02,2.61E+02
3.763,1.50E+02,2.61E+02
3.766,1.50E+02,2.61E+02
3.769,1.50E+02,2.61E+02
3.772,1.50E+02,2.60E+02
3.775,1.49E+02,2.60E+02
3.778,1.49E+02,2.60E+02
3.781,1.49E+02,2.60E+02
3.784,1.49E+02,2.59E+02
3.787,1.49E+02,2.59E+02
3.79,1.49E+02,2.59E+02
3.793,1.49E+02,2.59E+02
3.796,1.48E+02,2.59E+02
3.799,1.48E+02,2.58E+02
3.802,1.48E+02,2.58E+02
3.805,1.48E+02,2.58E+02
3.808,1.48E+02,2.58E+02
3.811,1.48E+02,2.57E+02
3.814,1.48E+02,2.57E+02
3.817,1.48E+02,2.57E+02
3.82,1.47E+02,2.57E+02
3.823,1.47E+02,2.57E+02
3.826,1.47E+02,2.56E+02
3.829,1.47E+02,2.56E+02
3.832,1.47E+02,2.56E+02
3.835,1.47E+02,2.56E+02
3.838,1.47E+02,2.55E+02
3.841,1.46E+02,2.55E+02
3.844,1.46E+02,2.55E+02
3.847,1.46E+02,2.55E+02
3.85,1.46E+02,2.55E+02
3.853,1.46E+02,2.54E+02
3.856,1.46E+02,2.54E+02
3.859,1.46E+02,2.54E+02
3.862,1.46E+02,2.54E+02
3.865,1.45E+02,2.54E+02
3.868,1.45E+02,2.53E+02
3.871,1.45E+02,2.53E+02
3.874,1.45E+02,2.53E+02
3.877,1.45E+02,2.53E+02
3.88,1.45E+02,2.52E+02
3.883,1.45E+02,2.52E+02
3.886,1.45E+02,2.52E+02
3.889,1.44E+02,2.52E+02
3.892,1.44E+02,2.52E+02
3.895,1.44E+02,2.51E+02
3.898,1.44E+02,2.51E+02
3.901,1.44E+02,2.51E+02
3.904,1.44E+02,2.51E+02
3.907,1.44E+02,2.51E+02
3.91,1.44E+02,2.50E+02
3.913,1.43E+02,2.50E+02
3.916,1.43E+02,2.50E+02
3.919,1.43E+02,2.50E+02
3.922,1.43E+02,2.49E+02
3.925,1.43E+02,2.49E+02
3.928,1.43E+02,2.49E+02
3.931,1.43E+02,2.49E+02
3.934,1.43E+02,2.49E+02
3.937,1.42E+02,2.48E+02
3.94,1.42E+02,2.48E+02
3.943,1.42E+02,2.48E+02
3.946,1.42E+02,2.48E+02
3.949,1.42E+02,2.48E+02
3.952,1.42E+02,2.47E+02
3.955,1.42E+02,2.47E+02
3.958,1.42E+02,2.47E+02
3.961,1.41E+02,2.47E+02
3.964,1.41E+02,2.47E+02
3.967,1.41E+02,2.46E+02
3.97,1.41E+02,2.46E+02
3.973,1.41E+02,2.46E+02
3.976,1.41E+02,2.46E+02
3.979,1.41E+02,2.46E+02
3.982,1.41E+02,2.45E+02
3.985,1.40E+02,2.45E+02
3.988,1.40E+02,2.45E+02
3.991,1.40E+02,2.45E+02
3.994,1.40E+02,2.44E+02
3.997,1.40E+02,2.44E+02
4,1.40E+02,2.44E+02
4.003,1.40E+02,2.44E+02
4.006,1.40E+02,2.44E+02
4.009,1.40E+02,2.43E+02
4.012,1.39E+02,2.43E+02
4.015,1.39E+02,2.43E+02
4.018,1.39E+02,2.43E+02
4.021,1.39E+02,2.43E+02
4.024,1.39E+02,2.42E+02
4.027,1.39E+02,2.42E+02
4.03,1.39E+02,2.42E+02
4.033,1.39E+02,2.42E+02
4.036,1.38E+02,2.42E+02
4.039,1.38E+02,2.41E+02
4.042,1.38E+02,2.41E+02
4.045,1.38E+02,2.41E+02
4.048,1.38E+02,2.41E+02
4.051,1.38E+02,2.41E+02
4.054,1.38E+02,2.40E+02
4.057,1.38E+02,2.40E+02
4.06,1.38E+02,2.40E+02
4.063,1.37E+02,2.40E+02
4.066,1.37E+02,2.40E+02
4.069,1.37E+02,2.40E+02
4.072,1.37E+02,2.39E+02
4.075,1.37E+02,2.39E+02
4.078,1.37E+02,2.39E+02
4.081,1.37E+02,2.39E+02
4.084,1.37E+02,2.39E+02
4.087,1.36E+02,2.38E+02
4.09,1.36E+02,2.38E+02
4.093,1.36E+02,2.38E+02
4.096,1.36E+02,2.38E+02
4.099,1.36E+02,2.38E+02
4.102,1.36E+02,2.37E+02
4.105,1.36E+02,2.37E+02
4.108,1.36E+02,2.37E+02
4.111,1.36E+02,2.37E+02
4.114,1.35E+02,2.37E+02
4.117,1.35E+02,2.36E+02
4.12,1.35E+02,2.36E+02
4.123,1.35E+02,2.36E+02
4.126,1.35E+02,2.36E+02
4.129,1.35E+02,2.36E+02
4.132,1.35E+02,2.35E+02
4.135,1.35E+02,2.35E+02
4.138,1.35E+02,2.35E+02
4.141,1.34E+02,2.35E+02
4.144,1.34E+02,2.35E+02
4.147,1.34E+02,2.35E+02
4.15,1.34E+02,2.34E+02
4.153,1.34E+02,2.34E+02
4.156,1.34E+02,2.34E+02
4.159,1.34E+02,2.34E+02
4.162,1.34E+02,2.34E+02
4.165,1.34E+02,2.33E+02
4.168,1.33E+02,2.33E+02
4.171,1.33E+02,2.33E+02
4.174,1.33E+02,2.33E+02
4.177,1.33E+02,2.33E+02
4.18,1.33E+02,2.32E+02
4.183,1.33E+02,2.32E+02
4.186,1.33E+02,2.32E+02
4.189,1.33E+02,2.32E+02
4.192,1.33E+02,2.32E+02
4.195,1.32E+02,2.32E+02
4.198,1.32E+02,2.31E+02
4.201,1.32E+02,2.31E+02
4.204,1.32E+02,2.31E+02
4.207,1.32E+02,2.31E+02
4.21,1.32E+02,2.31E+02
4.213,1.32E+02,2.30E+02
4.216,1.32E+02,2.30E+02
4.219,1.32E+02,2.30E+02
4.222,1.31E+02,2.30E+02
4.225,1.31E+02,2.30E+02
4.228,1.31E+02,2.30E+02
4.231,1.31E+02,2.29E+02
4.234,1.31E+02,2.29E+02
4.237,1.31E+02,2.29E+02
4.24,1.31E+02,2.29E+02
4.243,1.31E+02,2.29E+02
4.246,1.31E+02,2.28E+02
4.249,1.31E+02,2.28E+02
4.252,1.30E+02,2.28E+02
4.255,1.30E+02,2.28E+02
4.258,1.30E+02,2.28E+02
4.261,1.30E+02,2.28E+02
4.264,1.30E+02,2.27E+02
4.267,1.30E+02,2.27E+02
4.27,1.30E+02,2.27E+02
4.273,1.30E+02,2.27E+02
4.276,1.30E+02,2.27E+02
4.279,1.29E+02,2.26E+02
4.282,1.29E+02,2.26E+02
4.285,1.29E+02,2.26E+02
4.288,1.29E+02,2.26E+02
4.291,1.29E+02,2.26E+02
4.294,1.29E+02,2.26E+02
4.297,1.29E+02,2.25E+02
4.3,1.29E+02,2.25E+02
4.303,1.29E+02,2.25E+02
4.306,1.29E+02,2.25E+02
4.309,1.28E+02,2.25E+02
4.312,1.28E+02,2.25E+02
4.315,1.28E+02,2.24E+02
4.318,1.28E+02,2.24E+02
4.321,1.28E+02,2.24E+02
4.324,1.28E+02,2.24E+02
4.327,1.28E+02,2.24E+02
4.33,1.28E+02,2.23E+02
4.333,1.28E+02,2.23E+02
4.336,1.28E+02,2.23E+02
4.339,1.27E+02,2.23E+02
4.342,1.27E+02,2.23E+02
4.345,1.27E+02,2.23E+02
4.348,1.27E+02,2.22E+02
4.351,1.27E+02,2.22E+02
4.354,1.27E+02,2.22E+02
4.357,1.27E+02,2.22E+02
4.36,1.27E+02,2.22E+02
4.363,1.27E+02,2.22E+02
4.366,1.26E+02,2.21E+02
4.369,1.26E+02,2.21E+02
4.372,1.26E+02,2.21E+02
4.375,1.26E+02,2.21E+02
4.378,1.26E+02,2.21E+02
4.381,1.26E+02,2.21E+02
4.384,1.26E+02,2.20E+02
4.387,1.26E+02,2.20E+02
4.39,1.26E+02,2.20E+02
4.393,1.26E+02,2.20E+02
4.396,1.25E+02,2.20E+02
4.399,1.25E+02,2.20E+02
4.402,1.25E+02,2.19E+02
4.405,1.25E+02,2.19E+02
4.408,1.25E+02,2.19E+02
4.411,1.25E+02,2.19E+02
4.414,1.25E+02,2.19E+02
4.417,1.25E+02,2.19E+02
4.42,1.25E+02,2.18E+02
4.423,1.25E+02,2.18E+02
4.426,1.24E+02,2.18E+02
4.429,1.24E+02,2.18E+02
4.432,1.24E+02,2.18E+02
4.435,1.24E+02,2.18E+02
4.438,1.24E+02,2.17E+02
4.441,1.24E+02,2.17E+02
4.444,1.24E+02,2.17E+02
4.447,1.24E+02,2.17E+02
4.45,1.24E+02,2.17E+02
4.453,1.24E+02,2.17E+02
4.456,1.24E+02,2.16E+02
4.459,1.23E+02,2.16E+02
4.462,1.23E+02,2.16E+02
4.465,1.23E+02,2.16E+02
4.468,1.23E+02,2.16E+02
4.471,1.23E+02,2.16E+02
4.474,1.23E+02,2.15E+02
4.477,1.23E+02,2.15E+02
4.48,1.23E+02,2.15E+02
4.483,1.23E+02,2.15E+02
4.486,1.23E+02,2.15E+02
4.489,1.22E+02,2.15E+02
4.492,1.22E+02,2.14E+02
4.495,1.22E+02,2.14E+02
4.498,1.22E+02,2.14E+02
4.501,1.22E+02,2.14E+02
4.504,1.22E+02,2.14E+02
4.507,1.22E+02,2.14E+02
4.51,1.22E+02,2.13E+02
4.513,1.22E+02,2.13E+02
4.516,1.22E+02,2.13E+02
4.519,1.22E+02,2.13E+02
4.522,1.21E+02,2.13E+02
4.525,1.21E+02,2.13E+02
4.528,1.21E+02,2.13E+02
4.531,1.21E+02,2.12E+02
4.534,1.21E+02,2.12E+02
4.537,1.21E+02,2.12E+02
4.54,1.21E+02,2.12E+02
4.543,1.21E+02,2.12E+02
4.546,1.21E+02,2.12E+02
4.549,1.21E+02,2.11E+02
4.552,1.20E+02,2.11E+02
4.555,1.20E+02,2.11E+02
4.558,1.20E+02,2.11E+02
4.561,1.20E+02,2.11E+02
4.564,1.20E+02,2.11E+02
4.567,1.20E+02,2.10E+02
4.57,1.20E+02,2.10E+02
4.573,1.20E+02,2.10E+02
4.576,1.20E+02,2.10E+02
4.579,1.20E+02,2.10E+02
4.582,1.20E+02,2.10E+02
4.585,1.19E+02,2.10E+02
4.588,1.19E+02,2.09E+02
4.591,1.19E+02,2.09E+02
4.594,1.19E+02,2.09E+02
4.597,1.19E+02,2.09E+02
4.6,1.19E+02,2.09E+02
4.603,1.19E+02,2.09E+02
4.606,1.19E+02,2.08E+02
4.609,1.19E+02,2.08E+02
4.612,1.19E+02,2.08E+02
4.615,1.19E+02,2.08E+02
4.618,1.18E+02,2.08E+02
4.621,1.18E+02,2.08E+02
4.624,1.18E+02,2.08E+02
4.627,1.18E+02,2.07E+02
4.63,1.18E+02,2.07E+02
4.633,1.18E+02,2.07E+02
4.636,1.18E+02,2.07E+02
4.639,1.18E+02,2.07E+02
4.642,1.18E+02,2.07E+02
4.645,1.18E+02,2.06E+02
4.648,1.18E+02,2.06E+02
4.651,1.17E+02,2.06E+02
4.654,1.17E+02,2.06E+02
4.657,1.17E+02,2.06E+02
4.66,1.17E+02,2.06E+02
4.663,1.17E+02,2.06E+02
4.666,1.17E+02,2.05E+02
4.669,1.17E+02,2.05E+02
4.672,1.17E+02,2.05E+02
4.675,1.17E+02,2.05E+02
4.678,1.17E+02,2.05E+02
4.681,1.17E+02,2.05E+02
4.684,1.17E+02,2.05E+02
4.687,1.16E+02,2.04E+02
4.69,1.16E+02,2.04E+02
4.693,1.16E+02,2.04E+02
4.696,1.16E+02,2.04E+02
4.699,1.16E+02,2.04E+02
4.702,1.16E+02,2.04E+02
4.705,1.16E+02,2.03E+02
4.708,1.16E+02,2.03E+02
4.711,1.16E+02,2.03E+02
4.714,1.16E+02,2.03E+02
4.717,1.16E+02,2.03E+02
4.72,1.15E+02,2.03E+02
4.723,1.15E+02,2.03E+02
4.726,1.15E+02,2.02E+02
4.729,1.15E+02,2.02E+02
4.732,1.15E+02,2.02E+02
4.735,1.15E+02,2.02E+02
4.738,1.15E+02,2.02E+02
4.741,1.15E+02,2.02E+02
4.744,1.15E+02,2.02E+02
4.747,1.15E+02,2.01E+02
4.75,1.15E+02,2.01E+02
4.753,1.15E+02,2.01E+02
4.756,1.14E+02,2.01E+02
4.759,1.14E+02,2.01E+02
4.762,1.14E+02,2.01E+02
4.765,1.14E+02,2.01E+02
4.768,1.14E+02,2.00E+02
4.771,1.14E+02,2.00E+02
4.774,1.14E+02,2.00E+02
4.777,1.14E+02,2.00E+02
4.78,1.14E+02,2.00E+02
4.783,1.14E+02,2.00E+02
4.786,1.14E+02,2.00E+02
4.789,1.14E+02,1.99E+02
4.792,1.13E+02,1.99E+02
4.795,1.13E+02,1.99E+02
4.798,1.13E+02,1.99E+02
4.801,1.13E+02,1.99E+02
4.804,1.13E+02,1.99E+02
4.807,1.13E+02,1.99E+02
4.81,1.13E+02,1.98E+02
4.813,1.13E+02,1.98E+02
4.816,1.13E+02,1.98E+02
4.819,1.13E+02,1.98E+02
4.822,1.13E+02,1.98E+02
4.825,1.13E+02,1.98E+02
4.828,1.12E+02,1.98E+02
4.831,1.12E+02,1.97E+02
4.834,1.12E+02,1.97E+02
4.837,1.12E+02,1.97E+02
4.84,1.12E+02,1.97E+02
4.843,1.12E+02,1.97E+02
4.846,1.12E+02,1.97E+02
4.849,1.12E+02,1.97E+02
4.852,1.12E+02,1.96E+02
4.855,1.12E+02,1.96E+02
4.858,1.12E+02,1.96E+02
4.861,1.12E+02,1.96E+02
4.864,1.11E+02,1.96E+02
4.867,1.11E+02,1.96E+02
4.87,1.11E+02,1.96E+02
4.873,1.11E+02,1.95E+02
4.876,1.11E+02,1.95E+02
4.879,1.11E+02,1.95E+02
4.882,1.11E+02,1.95E+02
4.885,1.11E+02,1.95E+02
4.888,1.11E+02,1.95E+02
4.891,1.11E+02,1.95E+02
4.894,1.11E+02,1.95E+02
4.897,1.11E+02,1.94E+02
4.9,1.10E+02,1.94E+02
4.903,1.10E+02,1.94E+02
4.906,1.10E+02,1.94E+02
4.909,1.10E+02,1.94E+02
4.912,1.10E+02,1.94E+02
4.915,1.10E+02,1.94E+02
4.918,1.10E+02,1.93E+02
4.921,1.10E+02,1.93E+02
4.924,1.10E+02,1.93E+02
4.927,1.10E+02,1.93E+02
4.93,1.10E+02,1.93E+02
4.933,1.10E+02,1.93E+02
4.936,1.10E+02,1.93E+02
4.939,1.09E+02,1.93E+02
4.942,1.09E+02,1.92E+02
4.945,1.09E+02,1.92E+02
4.948,1.09E+02,1.92E+02
4.951,1.09E+02,1.92E+02
4.954,1.09E+02,1.92E+02
4.957,1.09E+02,1.92E+02
4.96,1.09E+02,1.92E+02
4.963,1.09E+02,1.91E+02
4.966,1.09E+02,1.91E+02
4.969,1.09E+02,1.91E+02
4.972,1.09E+02,1.91E+02
4.975,1.08E+02,1.91E+02
4.978,1.08E+02,1.91E+02
4.981,1.08E+02,1.91E+02
4.984,1.08E+02,1.91E+02
4.987,1.08E+02,1.90E+02
4.99,1.08E+02,1.90E+02
4.993,1.08E+02,1.90E+02
4.996,1.08E+02,1.90E+02
4.999,1.08E+02,1.90E+02
5.002,1.08E+02,1.90E+02
5.005,1.08E+02,1.90E+02
5.008,1.08E+02,1.89E+02
5.011,1.08E+02,1.89E+02
5.014,1.07E+02,1.89E+02
5.017,1.07E+02,1.89E+02
5.02,1.07E+02,1.89E+02
5.023,1.07E+02,1.89E+02
5.026,1.07E+02,1.89E+02
5.029,1.07E+02,1.89E+02
5.032,1.07E+02,1.88E+02
5.035,1.07E+02,1.88E+02
5.038,1.07E+02,1.88E+02
5.041,1.07E+02,1.88E+02
5.044,1.07E+02,1.88E+02
5.047,1.07E+02,1.88E+02
5.05,1.07E+02,1.88E+02
5.053,1.07E+02,1.88E+02
5.056,1.06E+02,1.87E+02
5.059,1.06E+02,1.87E+02
5.062,1.06E+02,1.87E+02
5.065,1.06E+02,1.87E+02
5.068,1.06E+02,1.87E+02
5.071,1.06E+02,1.87E+02
5.074,1.06E+02,1.87E+02
5.077,1.06E+02,1.86E+02
5.08,1.06E+02,1.86E+02
5.083,1.06E+02,1.86E+02
5.086,1.06E+02,1.86E+02
5.089,1.06E+02,1.86E+02
5.092,1.06E+02,1.86E+02
5.095,1.05E+02,1.86E+02
5.098,1.05E+02,1.86E+02
5.101,1.05E+02,1.85E+02
5.104,1.05E+02,1.85E+02
5.107,1.05E+02,1.85E+02
5.11,1.05E+02,1.85E+02
5.113,1.05E+02,1.85E+02
5.116,1.05E+02,1.85E+02
5.119,1.05E+02,1.85E+02
5.122,1.05E+02,1.85E+02
5.125,1.05E+02,1.84E+02
5.128,1.05E+02,1.84E+02
5.131,1.05E+02,1.84E+02
5.134,1.04E+02,1.84E+02
5.137,1.04E+02,1.84E+02
5.14,1.04E+02,1.84E+02
5.143,1.04E+02,1.84E+02
5.146,1.04E+02,1.84E+02
5.149,1.04E+02,1.83E+02
5.152,1.04E+02,1.83E+02
5.155,1.04E+02,1.83E+02
5.158,1.04E+02,1.83E+02
5.161,1.04E+02,1.83E+02
5.164,1.04E+02,1.83E+02
5.167,1.04E+02,1.83E+02
5.17,1.04E+02,1.83E+02
5.173,1.04E+02,1.83E+02
5.176,1.03E+02,1.82E+02
5.179,1.03E+02,1.82E+02
5.182,1.03E+02,1.82E+02
5.185,1.03E+02,1.82E+02
5.188,1.03E+02,1.82E+02
5.191,1.03E+02,1.82E+02
5.194,1.03E+02,1.82E+02
5.197,1.03E+02,1.82E+02
5.2,1.03E+02,1.81E+02
5.203,1.03E+02,1.81E+02
5.206,1.03E+02,1.81E+02
5.209,1.03E+02,1.81E+02
5.212,1.03E+02,1.81E+02
5.215,1.03E+02,1.81E+02
5.218,1.02E+02,1.81E+02
5.221,1.02E+02,1.81E+02
5.224,1.02E+02,1.80E+02
5.227,1.02E+02,1.80E+02
5.23,1.02E+02,1.80E+02
5.233,1.02E+02,1.80E+02
5.236,1.02E+02,1.80E+02
5.239,1.02E+02,1.80E+02
5.242,1.02E+02,1.80E+02
5.245,1.02E+02,1.80E+02
5.248,1.02E+02,1.79E+02
5.251,1.02E+02,1.79E+02
5.254,1.02E+02,1.79E+02
5.257,1.02E+02,1.79E+02
5.26,1.02E+02,1.79E+02
5.263,1.01E+02,1.79E+02
5.266,1.01E+02,1.79E+02
5.269,1.01E+02,1.79E+02
5.272,1.01E+02,1.79E+02
5.275,1.01E+02,1.78E+02
5.278,1.01E+02,1.78E+02
5.281,1.01E+02,1.78E+02
5.284,1.01E+02,1.78E+02
5.287,1.01E+02,1.78E+02
5.29,1.01E+02,1.78E+02
5.293,1.01E+02,1.78E+02
5.296,1.01E+02,1.78E+02
5.299,1.01E+02,1.77E+02
5.302,1.01E+02,1.77E+02
5.305,1.00E+02,1.77E+02
5.308,1.00E+02,1.77E+02
5.311,1.00E+02,1.77E+02
5.314,1.00E+02,1.77E+02
5.317,1.00E+02,1.77E+02
5.32,1.00E+02,1.77E+02
5.323,1.00E+02,1.77E+02
5.326,99.99559324,1.76E+02
5.329,99.92786268,1.76E+02
5.332,99.86021027,1.76E+02
5.335,99.79263587,1.76E+02
5.338,99.72513938,1.76E+02
5.341,99.65772068,1.76E+02
5.344,99.59037964,1.76E+02
5.347,99.52311614,1.76E+02
5.35,99.45593008,1.76E+02
5.353,99.38882133,1.75E+02
5.356,99.32178978,1.75E+02
5.359,99.25483531,1.75E+02
5.362,99.1879578,1.75E+02
5.365,99.12115713,1.75E+02
5.368,99.05443319,1.75E+02
5.371,98.98778587,1.75E+02
5.374,98.92121504,1.75E+02
5.377,98.8547206,1.74E+02
5.38,98.78830242,1.74E+02
5.383,98.72196039,1.74E+02
5.386,98.65569441,1.74E+02
5.389,98.58950434,1.74E+02
5.392,98.52339009,1.74E+02
5.395,98.45735153,1.74E+02
5.398,98.39138855,1.74E+02
5.401,98.32550104,1.74E+02
5.404,98.25968889,1.73E+02
5.407,98.19395197,1.73E+02
5.41,98.12829019,1.73E+02
5.413,98.06270343,1.73E+02
5.416,97.99719157,1.73E+02
5.419,97.9317545,1.73E+02
5.422,97.86639212,1.73E+02
5.425,97.8011043,1.73E+02
5.428,97.73589095,1.73E+02
5.431,97.67075194,1.72E+02
5.434,97.60568717,1.72E+02
5.437,97.54069653,1.72E+02
5.44,97.47577991,1.72E+02
5.443,97.41093719,1.72E+02
5.446,97.34616827,1.72E+02
5.449,97.28147304,1.72E+02
5.452,97.21685139,1.72E+02
5.455,97.15230321,1.72E+02
5.458,97.08782839,1.71E+02
5.461,97.02342683,1.71E+02
5.464,96.95909841,1.71E+02
5.467,96.89484302,1.71E+02
5.47,96.83066057,1.71E+02
5.473,96.76655094,1.71E+02
5.476,96.70251402,1.71E+02
5.479,96.63854971,1.71E+02
5.482,96.5746579,1.71E+02
5.485,96.51083849,1.70E+02
5.488,96.44709136,1.70E+02
5.491,96.38341642,1.70E+02
5.494,96.31981355,1.70E+02
5.497,96.25628265,1.70E+02
5.5,96.19282362,1.70E+02
5.503,96.12943635,1.70E+02
5.506,96.06612073,1.70E+02
5.509,96.00287666,1.70E+02
5.512,95.93970404,1.69E+02
5.515,95.87660276,1.69E+02
5.518,95.81357272,1.69E+02
5.521,95.75061381,1.69E+02
5.524,95.68772593,1.69E+02
5.527,95.62490898,1.69E+02
5.53,95.56216286,1.69E+02
5.533,95.49948745,1.69E+02
5.536,95.43688266,1.69E+02
5.539,95.37434839,1.69E+02
5.542,95.31188453,1.68E+02
5.545,95.24949099,1.68E+02
5.548,95.18716765,1.68E+02
5.551,95.12491443,1.68E+02
5.554,95.06273121,1.68E+02
5.557,95.00061789,1.68E+02
5.56,94.93857438,1.68E+02
5.563,94.87660058,1.68E+02
5.566,94.81469638,1.68E+02
5.569,94.75286168,1.67E+02
5.572,94.69109639,1.67E+02
5.575,94.6294004,1.67E+02
5.578,94.56777362,1.67E+02
5.581,94.50621594,1.67E+02
5.584,94.44472726,1.67E+02
5.587,94.3833075,1.67E+02
5.59,94.32195654,1.67E+02
5.593,94.26067429,1.67E+02
5.596,94.19946065,1.67E+02
5.599,94.13831553,1.66E+02
5.602,94.07723882,1.66E+02
5.605,94.01623042,1.66E+02
5.608,93.95529025,1.66E+02
5.611,93.8944182,1.66E+02
5.614,93.83361418,1.66E+02
5.617,93.77287809,1.66E+02
5.62,93.71220983,1.66E+02
5.623,93.6516093,1.66E+02
5.626,93.59107642,1.65E+02
5.629,93.53061107,1.65E+02
5.632,93.47021318,1.65E+02
5.635,93.40988264,1.65E+02
5.638,93.34961935,1.65E+02
5.641,93.28942323,1.65E+02
5.644,93.22929417,1.65E+02
5.647,93.16923209,1.65E+02
5.65,93.10923688,1.65E+02
5.653,93.04930845,1.65E+02
5.656,92.98944672,1.64E+02
5.659,92.92965158,1.64E+02
5.662,92.86992294,1.64E+02
5.665,92.8102607,1.64E+02
5.668,92.75066478,1.64E+02
5.671,92.69113508,1.64E+02
5.674,92.63167151,1.64E+02
5.677,92.57227397,1.64E+02
5.68,92.51294238,1.64E+02
5.683,92.45367663,1.64E+02
5.686,92.39447665,1.63E+02
5.689,92.33534232,1.63E+02
5.692,92.27627357,1.63E+02
5.695,92.21727031,1.63E+02
5.698,92.15833243,1.63E+02
5.701,92.09945985,1.63E+02
5.704,92.04065249,1.63E+02
5.707,91.98191023,1.63E+02
5.71,91.92323301,1.63E+02
5.713,91.86462072,1.62E+02
5.716,91.80607328,1.62E+02
5.719,91.74759059,1.62E+02
5.722,91.68917257,1.62E+02
5.725,91.63081912,1.62E+02
5.728,91.57253016,1.62E+02
5.731,91.5143056,1.62E+02
5.734,91.45614534,1.62E+02
5.737,91.39804931,1.62E+02
5.74,91.3400174,1.62E+02
5.743,91.28204954,1.61E+02
5.746,91.22414563,1.61E+02
5.749,91.16630558,1.61E+02
5.752,91.10852931,1.61E+02
5.755,91.05081673,1.61E+02
5.758,90.99316775,1.61E+02
5.761,90.93558228,1.61E+02
5.764,90.87806024,1.61E+02
5.767,90.82060154,1.61E+02
5.77,90.76320609,1.61E+02
5.773,90.70587381,1.60E+02
5.776,90.6486046,1.60E+02
5.779,90.59139839,1.60E+02
5.782,90.53425508,1.60E+02
5.785,90.47717459,1.60E+02
5.788,90.42015684,1.60E+02
5.791,90.36320173,1.60E+02
5.794,90.30630919,1.60E+02
5.797,90.24947913,1.60E+02
5.8,90.19271145,1.60E+02
5.803,90.13600608,1.60E+02
5.806,90.07936294,1.59E+02
5.809,90.02278193,1.59E+02
5.812,89.96626298,1.59E+02
5.815,89.90980599,1.59E+02
5.818,89.85341089,1.59E+02
5.821,89.79707759,1.59E+02
5.824,89.74080601,1.59E+02
5.827,89.68459605,1.59E+02
5.83,89.62844765,1.59E+02
5.833,89.57236072,1.59E+02
5.836,89.51633516,1.58E+02
5.839,89.46037091,1.58E+02
5.842,89.40446788,1.58E+02
5.845,89.34862598,1.58E+02
5.848,89.29284513,1.58E+02
5.851,89.23712525,1.58E+02
5.854,89.18146626,1.58E+02
5.857,89.12586808,1.58E+02
5.86,89.07033062,1.58E+02
5.863,89.0148538,1.58E+02
5.866,88.95943754,1.57E+02
5.869,88.90408177,1.57E+02
5.872,88.84878639,1.57E+02
5.875,88.79355133,1.57E+02
5.878,88.7383765,1.57E+02
5.881,88.68326184,1.57E+02
5.884,88.62820725,1.57E+02
5.887,88.57321265,1.57E+02
5.89,88.51827797,1.57E+02
5.893,88.46340312,1.57E+02
5.896,88.40858803,1.57E+02
5.899,88.35383262,1.56E+02
5.902,88.2991368,1.56E+02
5.905,88.2445005,1.56E+02
5.908,88.18992364,1.56E+02
5.911,88.13540614,1.56E+02
5.914,88.08094791,1.56E+02
5.917,88.02654889,1.56E+02
5.92,87.97220899,1.56E+02
5.923,87.91792814,1.56E+02
5.926,87.86370625,1.56E+02
5.929,87.80954325,1.56E+02
5.932,87.75543906,1.55E+02
5.935,87.7013936,1.55E+02
5.938,87.64740679,1.55E+02
5.941,87.59347857,1.55E+02
5.944,87.53960884,1.55E+02
5.947,87.48579754,1.55E+02
5.95,87.43204458,1.55E+02
5.953,87.37834989,1.55E+02
5.956,87.3247134,1.55E+02
5.959,87.27113502,1.55E+02
5.962,87.21761468,1.54E+02
5.965,87.1641523,1.54E+02
5.968,87.11074781,1.54E+02
5.971,87.05740113,1.54E+02
5.974,87.00411219,1.54E+02
5.977,86.95088091,1.54E+02
5.98,86.89770721,1.54E+02
5.983,86.84459102,1.54E+02
5.986,86.79153227,1.54E+02
5.989,86.73853087,1.54E+02
5.992,86.68558676,1.54E+02
5.995,86.63269986,1.53E+02
5.998,86.57987009,1.53E+02
6.001,86.52709739,1.53E+02
6.004,86.47438166,1.53E+02
6.007,86.42172286,1.53E+02
6.01,86.36912089,1.53E+02
6.013,86.31657568,1.53E+02
6.016,86.26408716,1.53E+02
6.019,86.21165527,1.53E+02
6.022,86.15927991,1.53E+02
6.025,86.10696103,1.53E+02
6.028,86.05469854,1.52E+02
6.031,86.00249237,1.52E+02
6.034,85.95034246,1.52E+02
6.037,85.89824873,1.52E+02
6.04,85.8462111,1.52E+02
6.043,85.79422951,1.52E+02
6.046,85.74230388,1.52E+02
6.049,85.69043413,1.52E+02
6.052,85.63862021,1.52E+02
6.055,85.58686203,1.52E+02
6.058,85.53515952,1.52E+02
6.061,85.48351262,1.51E+02
6.064,85.43192125,1.51E+02
6.067,85.38038533,1.51E+02
6.07,85.32890481,1.51E+02
6.073,85.2774796,1.51E+02
6.076,85.22610964,1.51E+02
6.079,85.17479486,1.51E+02
6.082,85.12353518,1.51E+02
6.085,85.07233054,1.51E+02
6.088,85.02118086,1.51E+02
6.091,84.97008607,1.51E+02
6.094,84.91904611,1.50E+02
6.097,84.8680609,1.50E+02
6.1,84.81713038,1.50E+02
6.103,84.76625447,1.50E+02
6.106,84.71543311,1.50E+02
6.109,84.66466623,1.50E+02
6.112,84.61395375,1.50E+02
6.115,84.56329561,1.50E+02
6.118,84.51269174,1.50E+02
6.121,84.46214207,1.50E+02
6.124,84.41164653,1.50E+02
6.127,84.36120505,1.50E+02
6.13,84.31081757,1.49E+02
6.133,84.26048401,1.49E+02
6.136,84.21020431,1.49E+02
6.139,84.1599784,1.49E+02
6.142,84.10980622,1.49E+02
6.145,84.05968768,1.49E+02
6.148,84.00962274,1.49E+02
6.151,83.95961131,1.49E+02
6.154,83.90965333,1.49E+02
6.157,83.85974874,1.49E+02
6.16,83.80989747,1.49E+02
6.163,83.76009944,1.48E+02
6.166,83.7103546,1.48E+02
6.169,83.66066288,1.48E+02
6.172,83.6110242,1.48E+02
6.175,83.56143851,1.48E+02
6.178,83.51190574,1.48E+02
6.181,83.46242582,1.48E+02
6.184,83.41299868,1.48E+02
6.187,83.36362426,1.48E+02
6.19,83.31430249,1.48E+02
6.193,83.26503331,1.48E+02
6.196,83.21581665,1.48E+02
6.199,83.16665245,1.47E+02
6.202,83.11754064,1.47E+02
6.205,83.06848115,1.47E+02
6.208,83.01947393,1.47E+02
6.211,82.9705189,1.47E+02
6.214,82.921616,1.47E+02
6.217,82.87276516,1.47E+02
6.22,82.82396633,1.47E+02
6.223,82.77521943,1.47E+02
6.226,82.72652441,1.47E+02
6.229,82.67788119,1.47E+02
6.232,82.62928972,1.47E+02
6.235,82.58074992,1.46E+02
6.238,82.53226175,1.46E+02
6.241,82.48382512,1.46E+02
6.244,82.43543998,1.46E+02
6.247,82.38710627,1.46E+02
6.25,82.33882392,1.46E+02
6.253,82.29059287,1.46E+02
6.256,82.24241305,1.46E+02
6.259,82.1942844,1.46E+02
6.262,82.14620686,1.46E+02
6.265,82.09818037,1.46E+02
6.268,82.05020487,1.46E+02
6.271,82.00228028,1.45E+02
6.274,81.95440655,1.45E+02
6.277,81.90658362,1.45E+02
6.28,81.85881142,1.45E+02
6.283,81.81108989,1.45E+02
6.286,81.76341897,1.45E+02
6.289,81.7157986,1.45E+02
6.292,81.66822872,1.45E+02
6.295,81.62070926,1.45E+02
6.298,81.57324016,1.45E+02
6.301,81.52582136,1.45E+02
6.304,81.4784528,1.45E+02
6.307,81.43113443,1.44E+02
6.31,81.38386617,1.44E+02
6.313,81.33664796,1.44E+02
6.316,81.28947975,1.44E+02
6.319,81.24236148,1.44E+02
6.322,81.19529308,1.44E+02
6.325,81.14827449,1.44E+02
6.328,81.10130566,1.44E+02
6.331,81.05438652,1.44E+02
6.334,81.00751702,1.44E+02
6.337,80.96069708,1.44E+02
6.34,80.91392666,1.44E+02
6.343,80.86720569,1.43E+02
6.346,80.82053412,1.43E+02
6.349,80.77391188,1.43E+02
6.352,80.72733891,1.43E+02
6.355,80.68081516,1.43E+02
6.358,80.63434056,1.43E+02
6.361,80.58791506,1.43E+02
6.364,80.54153859,1.43E+02
6.367,80.4952111,1.43E+02
6.37,80.44893253,1.43E+02
6.373,80.40270283,1.43E+02
6.376,80.35652192,1.43E+02
6.379,80.31038975,1.42E+02
6.382,80.26430627,1.42E+02
6.385,80.21827142,1.42E+02
6.388,80.17228514,1.42E+02
6.391,80.12634736,1.42E+02
6.394,80.08045804,1.42E+02
6.397,80.0346171,1.42E+02
6.4,79.98882451,1.42E+02
6.403,79.94308019,1.42E+02
6.406,79.8973841,1.42E+02
6.409,79.85173616,1.42E+02
6.412,79.80613634,1.42E+02
6.415,79.76058456,1.42E+02
6.418,79.71508077,1.41E+02
6.421,79.66962492,1.41E+02
6.424,79.62421694,1.41E+02
6.427,79.57885678,1.41E+02
6.43,79.53354439,1.41E+02
6.433,79.48827971,1.41E+02
6.436,79.44306267,1.41E+02
6.439,79.39789323,1.41E+02
6.442,79.35277132,1.41E+02
6.445,79.3076969,1.41E+02
6.448,79.2626699,1.41E+02
6.451,79.21769027,1.41E+02
6.454,79.17275795,1.40E+02
6.457,79.12787289,1.40E+02
6.46,79.08303503,1.40E+02
6.463,79.03824432,1.40E+02
6.466,78.99350069,1.40E+02
6.469,78.9488041,1.40E+02
6.472,78.90415449,1.40E+02
6.475,78.85955181,1.40E+02
6.478,78.81499599,1.40E+02
6.481,78.77048698,1.40E+02
6.484,78.72602474,1.40E+02
6.487,78.68160919,1.40E+02
6.49,78.6372403,1.40E+02
6.493,78.592918,1.39E+02
6.496,78.54864224,1.39E+02
6.499,78.50441297,1.39E+02
6.502,78.46023012,1.39E+02
6.505,78.41609365,1.39E+02
6.508,78.37200351,1.39E+02
6.511,78.32795963,1.39E+02
6.514,78.28396197,1.39E+02
6.517,78.24001047,1.39E+02
6.52,78.19610507,1.39E+02
6.523,78.15224573,1.39E+02
6.526,78.10843238,1.39E+02
6.529,78.06466498,1.39E+02
6.532,78.02094348,1.38E+02
6.535,77.97726781,1.38E+02
6.538,77.93363792,1.38E+02
6.541,77.89005377,1.38E+02
6.544,77.8465153,1.38E+02
6.547,77.80302246,1.38E+02
6.55,77.75957519,1.38E+02
6.553,77.71617344,1.38E+02
6.556,77.67281715,1.38E+02
6.559,77.62950629,1.38E+02
6.562,77.58624078,1.38E+02
6.565,77.54302059,1.38E+02
6.568,77.49984565,1.38E+02
6.571,77.45671592,1.37E+02
6.574,77.41363134,1.37E+02
6.577,77.37059187,1.37E+02
6.58,77.32759744,1.37E+02
6.583,77.28464802,1.37E+02
6.586,77.24174354,1.37E+02
6.589,77.19888395,1.37E+02
6.592,77.15606921,1.37E+02
6.595,77.11329926,1.37E+02
6.598,77.07057404,1.37E+02
6.601,77.02789352,1.37E+02
6.604,76.98525763,1.37E+02
6.607,76.94266633,1.37E+02
6.61,76.90011957,1.36E+02
6.613,76.85761729,1.36E+02
6.616,76.81515944,1.36E+02
6.619,76.77274598,1.36E+02
6.622,76.73037685,1.36E+02
6.625,76.68805199,1.36E+02
6.628,76.64577137,1.36E+02
6.631,76.60353493,1.36E+02
6.634,76.56134262,1.36E+02
6.637,76.51919439,1.36E+02
6.64,76.47709019,1.36E+02
6.643,76.43502997,1.36E+02
6.646,76.39301368,1.36E+02
6.649,76.35104126,1.36E+02
6.652,76.30911268,1.35E+02
6.655,76.26722788,1.35E+02
6.658,76.22538681,1.35E+02
6.661,76.18358941,1.35E+02
6.664,76.14183565,1.35E+02
6.667,76.10012547,1.35E+02
6.67,76.05845882,1.35E+02
6.673,76.01683566,1.35E+02
6.676,75.97525593,1.35E+02
6.679,75.93371959,1.35E+02
6.682,75.89222658,1.35E+02
6.685,75.85077686,1.35E+02
6.688,75.80937037,1.35E+02
6.691,75.76800708,1.34E+02
6.694,75.72668693,1.34E+02
6.697,75.68540987,1.34E+02
6.7,75.64417585,1.34E+02
6.703,75.60298483,1.34E+02
6.706,75.56183675,1.34E+02
6.709,75.52073158,1.34E+02
6.712,75.47966925,1.34E+02
6.715,75.43864973,1.34E+02
6.718,75.39767296,1.34E+02
6.721,75.3567389,1.34E+02
6.724,75.3158475,1.34E+02
6.727,75.27499871,1.34E+02
6.73,75.23419249,1.34E+02
6.733,75.19342877,1.33E+02
6.736,75.15270753,1.33E+02
6.739,75.11202871,1.33E+02
6.742,75.07139226,1.33E+02
6.745,75.03079814,1.33E+02
6.748,74.9902463,1.33E+02
6.751,74.94973669,1.33E+02
6.754,74.90926927,1.33E+02
6.757,74.86884398,1.33E+02
6.76,74.82846078,1.33E+02
6.763,74.78811963,1.33E+02
6.766,74.74782048,1.33E+02
6.769,74.70756328,1.33E+02
6.772,74.66734798,1.33E+02
6.775,74.62717454,1.32E+02
6.778,74.58704291,1.32E+02
6.781,74.54695305,1.32E+02
6.784,74.5069049,1.32E+02
6.787,74.46689843,1.32E+02
6.79,74.42693359,1.32E+02
6.793,74.38701033,1.32E+02
6.796,74.3471286,1.32E+02
6.799,74.30728836,1.32E+02
6.802,74.26748957,1.32E+02
6.805,74.22773217,1.32E+02
6.808,74.18801612,1.32E+02
6.811,74.14834138,1.32E+02
6.814,74.1087079,1.32E+02
6.817,74.06911564,1.31E+02
6.82,74.02956455,1.31E+02
6.823,73.99005458,1.31E+02
6.826,73.95058569,1.31E+02
6.829,73.91115784,1.31E+02
6.832,73.87177097,1.31E+02
6.835,73.83242506,1.31E+02
6.838,73.79312004,1.31E+02
6.841,73.75385587,1.31E+02
6.844,73.71463252,1.31E+02
6.847,73.67544993,1.31E+02
6.85,73.63630806,1.31E+02
6.853,73.59720687,1.31E+02
6.856,73.55814631,1.31E+02
6.859,73.51912634,1.30E+02
6.862,73.48014691,1.30E+02
6.865,73.44120798,1.30E+02
6.868,73.40230951,1.30E+02
6.871,73.36345145,1.30E+02
6.874,73.32463375,1.30E+02
6.877,73.28585638,1.30E+02
6.88,73.24711929,1.30E+02
6.883,73.20842243,1.30E+02
6.886,73.16976576,1.30E+02
6.889,73.13114924,1.30E+02
6.892,73.09257283,1.30E+02
6.895,73.05403648,1.30E+02
6.898,73.01554014,1.30E+02
6.901,72.97708378,1.30E+02
6.904,72.93866735,1.29E+02
6.907,72.90029081,1.29E+02
6.91,72.86195411,1.29E+02
6.913,72.82365722,1.29E+02
6.916,72.78540008,1.29E+02
6.919,72.74718266,1.29E+02
6.922,72.70900491,1.29E+02
6.925,72.67086679,1.29E+02
6.928,72.63276826,1.29E+02
6.931,72.59470927,1.29E+02
6.934,72.55668979,1.29E+02
6.937,72.51870976,1.29E+02
6.94,72.48076915,1.29E+02
6.943,72.44286792,1.29E+02
6.946,72.40500602,1.29E+02
6.949,72.3671834,1.28E+02
6.952,72.32940004,1.28E+02
6.955,72.29165588,1.28E+02
6.958,72.25395089,1.28E+02
6.961,72.21628501,1.28E+02
6.964,72.17865822,1.28E+02
6.967,72.14107047,1.28E+02
6.97,72.10352171,1.28E+02
6.973,72.0660119,1.28E+02
6.976,72.02854101,1.28E+02
6.979,71.99110899,1.28E+02
6.982,71.9537158,1.28E+02
6.985,71.91638117,1.28E+02
6.988,71.87912106,1.28E+02
6.991,71.84188394,1.28E+02
6.994,71.80467418,1.27E+02
6.997,71.76749491,1.27E+02
7,71.73034838,1.27E+02
7.003,71.69323617,1.27E+02
7.006,71.65615944,1.27E+02
7.009,71.61911898,1.27E+02
7.012,71.58211538,1.27E+02
7.015,71.54514903,1.27E+02
7.018,71.5082202,1.27E+02
7.021,71.47132909,1.27E+02
7.024,71.43447582,1.27E+02
7.027,71.39766045,1.27E+02
7.03,71.36088305,1.27E+02
7.033,71.32414362,1.27E+02
7.036,71.28744218,1.27E+02
7.039,71.25077871,1.26E+02
7.042,71.2141532,1.26E+02
7.045,71.17756561,1.26E+02
7.048,71.14101593,1.26E+02
7.051,71.10450413,1.26E+02
7.054,71.06803016,1.26E+02
7.057,71.031594,1.26E+02
7.06,70.9951956,1.26E+02
7.063,70.95883493,1.26E+02
7.066,70.92251195,1.26E+02
7.069,70.88622663,1.26E+02
7.072,70.84997891,1.26E+02
7.075,70.81376877,1.26E+02
7.078,70.77759617,1.26E+02
7.081,70.74146107,1.26E+02
7.084,70.70536342,1.25E+02
7.087,70.66930319,1.25E+02
7.09,70.63328034,1.25E+02
7.093,70.59729483,1.25E+02
7.096,70.56134662,1.25E+02
7.099,70.52543567,1.25E+02
7.102,70.48956195,1.25E+02
7.105,70.45372541,1.25E+02
7.108,70.41792601,1.25E+02
7.111,70.38216373,1.25E+02
7.114,70.34643851,1.25E+02
7.117,70.31075032,1.25E+02
7.12,70.27509912,1.25E+02
7.123,70.23948488,1.25E+02
7.126,70.20390755,1.25E+02
7.129,70.16836709,1.25E+02
7.132,70.13286347,1.24E+02
7.135,70.09739665,1.24E+02
7.138,70.06196659,1.24E+02
7.141,70.02657325,1.24E+02
7.144,69.9912166,1.24E+02
7.147,69.9558966,1.24E+02
7.15,69.9206132,1.24E+02
7.153,69.88536637,1.24E+02
7.156,69.85015608,1.24E+02
7.159,69.81498228,1.24E+02
7.162,69.77984493,1.24E+02
7.165,69.74474401,1.24E+02
7.168,69.70967946,1.24E+02
7.171,69.67465127,1.24E+02
7.174,69.63965937,1.24E+02
7.177,69.60470375,1.23E+02
7.18,69.56978436,1.23E+02
7.183,69.53490116,1.23E+02
7.186,69.50005412,1.23E+02
7.189,69.4652432,1.23E+02
7.192,69.43046836,1.23E+02
7.195,69.39572957,1.23E+02
7.198,69.36102678,1.23E+02
7.201,69.32635997,1.23E+02
7.204,69.29172909,1.23E+02
7.207,69.25713411,1.23E+02
7.21,69.22257499,1.23E+02
7.213,69.18805169,1.23E+02
7.216,69.15356418,1.23E+02
7.219,69.11911242,1.23E+02
7.222,69.08469637,1.23E+02
7.225,69.050316,1.22E+02
7.228,69.01597127,1.22E+02
7.231,68.98166215,1.22E+02
7.234,68.94738859,1.22E+02
7.237,68.91315057,1.22E+02
7.24,68.87894804,1.22E+02
7.243,68.84478096,1.22E+02
7.246,68.81064932,1.22E+02
7.249,68.77655305,1.22E+02
7.252,68.74249214,1.22E+02
7.255,68.70846654,1.22E+02
7.258,68.67447623,1.22E+02
7.261,68.64052115,1.22E+02
7.264,68.60660128,1.22E+02
7.267,68.57271658,1.22E+02
7.27,68.53886702,1.22E+02
7.273,68.50505255,1.22E+02
7.276,68.47127315,1.21E+02
7.279,68.43752878,1.21E+02
7.282,68.4038194,1.21E+02
7.285,68.37014498,1.21E+02
7.288,68.33650548,1.21E+02
7.291,68.30290087,1.21E+02
7.294,68.26933111,1.21E+02
7.297,68.23579616,1.21E+02
7.3,68.202296,1.21E+02
7.303,68.16883058,1.21E+02
7.306,68.13539987,1.21E+02
7.309,68.10200383,1.21E+02
7.312,68.06864244,1.21E+02
7.315,68.03531565,1.21E+02
7.318,68.00202344,1.21E+02
7.321,67.96876575,1.21E+02
7.324,67.93554257,1.20E+02
7.327,67.90235386,1.20E+02
7.33,67.86919957,1.20E+02
7.333,67.83607969,1.20E+02
7.336,67.80299416,1.20E+02
7.339,67.76994297,1.20E+02
7.342,67.73692606,1.20E+02
7.345,67.70394342,1.20E+02
7.348,67.670995,1.20E+02
7.351,67.63808077,1.20E+02
7.354,67.60520069,1.20E+02
7.357,67.57235474,1.20E+02
7.36,67.53954287,1.20E+02
7.363,67.50676506,1.20E+02
7.366,67.47402127,1.20E+02
7.369,67.44131146,1.20E+02
7.372,67.4086356,1.20E+02
7.375,67.37599366,1.19E+02
7.378,67.3433856,1.19E+02
7.381,67.3108114,1.19E+02
7.384,67.27827101,1.19E+02
7.387,67.2457644,1.19E+02
7.39,67.21329153,1.19E+02
7.393,67.18085239,1.19E+02
7.396,67.14844692,1.19E+02
7.399,67.1160751,1.19E+02
7.402,67.0837369,1.19E+02
7.405,67.05143228,1.19E+02
7.408,67.0191612,1.19E+02
7.411,66.98692364,1.19E+02
7.414,66.95471956,1.19E+02
7.417,66.92254892,1.19E+02
7.42,66.8904117,1.19E+02
7.423,66.85830786,1.19E+02
7.426,66.82623737,1.18E+02
7.429,66.7942002,1.18E+02
7.432,66.7621963,1.18E+02
7.435,66.73022566,1.18E+02
7.438,66.69828823,1.18E+02
7.441,66.66638398,1.18E+02
7.444,66.63451289,1.18E+02
7.447,66.60267491,1.18E+02
7.45,66.57087001,1.18E+02
7.453,66.53909817,1.18E+02
7.456,66.50735935,1.18E+02
7.459,66.47565352,1.18E+02
7.462,66.44398064,1.18E+02
7.465,66.41234068,1.18E+02
7.468,66.38073361,1.18E+02
7.471,66.3491594,1.18E+02
7.474,66.31761802,1.18E+02
7.477,66.28610942,1.17E+02
7.48,66.25463359,1.17E+02
7.483,66.22319049,1.17E+02
7.486,66.19178008,1.17E+02
7.489,66.16040233,1.17E+02
7.492,66.12905722,1.17E+02
7.495,66.09774471,1.17E+02
7.498,66.06646476,1.17E+02
7.501,66.03521735,1.17E+02
7.504,66.00400245,1.17E+02
7.507,65.97282002,1.17E+02
7.51,65.94167002,1.17E+02
7.513,65.91055244,1.17E+02
7.516,65.87946723,1.17E+02
7.519,65.84841437,1.17E+02
7.522,65.81739383,1.17E+02
7.525,65.78640556,1.17E+02
7.528,65.75544955,1.17E+02
7.531,65.72452575,1.16E+02
7.534,65.69363415,1.16E+02
7.537,65.66277469,1.16E+02
7.54,65.63194737,1.16E+02
7.543,65.60115214,1.16E+02
7.546,65.57038897,1.16E+02
7.549,65.53965783,1.16E+02
7.552,65.5089587,1.16E+02
7.555,65.47829153,1.16E+02
7.558,65.4476563,1.16E+02
7.561,65.41705297,1.16E+02
7.564,65.38648153,1.16E+02
7.567,65.35594193,1.16E+02
7.57,65.32543414,1.16E+02
7.573,65.29495814,1.16E+02
7.576,65.26451388,1.16E+02
7.579,65.23410136,1.16E+02
7.582,65.20372052,1.15E+02
7.585,65.17337134,1.15E+02
7.588,65.14305379,1.15E+02
7.591,65.11276784,1.15E+02
7.594,65.08251346,1.15E+02
7.597,65.05229062,1.15E+02
7.6,65.02209929,1.15E+02
7.603,64.99193943,1.15E+02
7.606,64.96181102,1.15E+02
7.609,64.93171403,1.15E+02
7.612,64.90164842,1.15E+02
7.615,64.87161417,1.15E+02
7.618,64.84161125,1.15E+02
7.621,64.81163962,1.15E+02
7.624,64.78169926,1.15E+02
7.627,64.75179013,1.15E+02
7.63,64.72191221,1.15E+02
7.633,64.69206546,1.15E+02
7.636,64.66224986,1.14E+02
7.639,64.63246537,1.14E+02
7.642,64.60271197,1.14E+02
7.645,64.57298963,1.14E+02
7.648,64.54329831,1.14E+02
7.651,64.51363799,1.14E+02
7.654,64.48400864,1.14E+02
7.657,64.45441022,1.14E+02
7.66,64.42484271,1.14E+02
7.663,64.39530608,1.14E+02
7.666,64.3658003,1.14E+02
7.669,64.33632533,1.14E+02
7.672,64.30688116,1.14E+02
7.675,64.27746774,1.14E+02
7.678,64.24808506,1.14E+02
7.681,64.21873307,1.14E+02
7.684,64.18941176,1.14E+02
7.687,64.1601211,1.14E+02
7.69,64.13086104,1.14E+02
7.693,64.10163157,1.13E+02
7.696,64.07243265,1.13E+02
7.699,64.04326427,1.13E+02
7.702,64.01412637,1.13E+02
7.705,63.98501895,1.13E+02
7.708,63.95594196,1.13E+02
7.711,63.92689539,1.13E+02
7.714,63.8978792,1.13E+02
7.717,63.86889335,1.13E+02
7.72,63.83993784,1.13E+02
7.723,63.81101262,1.13E+02
7.726,63.78211766,1.13E+02
7.729,63.75325294,1.13E+02
7.732,63.72441843,1.13E+02
7.735,63.6956141,1.13E+02
7.738,63.66683992,1.13E+02
7.741,63.63809587,1.13E+02
7.744,63.6093819,1.13E+02
7.747,63.58069801,1.12E+02
7.75,63.55204415,1.12E+02
7.753,63.5234203,1.12E+02
7.756,63.49482644,1.12E+02
7.759,63.46626252,1.12E+02
7.762,63.43772853,1.12E+02
7.765,63.40922444,1.12E+02
7.768,63.38075021,1.12E+02
7.771,63.35230583,1.12E+02
7.774,63.32389125,1.12E+02
7.777,63.29550646,1.12E+02
7.78,63.26715143,1.12E+02
7.783,63.23882612,1.12E+02
7.786,63.21053051,1.12E+02
7.789,63.18226457,1.12E+02
7.792,63.15402828,1.12E+02
7.795,63.12582161,1.12E+02
7.798,63.09764452,1.12E+02
7.801,63.06949699,1.12E+02
7.804,63.04137899,1.11E+02
7.807,63.0132905,1.11E+02
7.81,62.98523149,1.11E+02
7.813,62.95720193,1.11E+02
7.816,62.92920178,1.11E+02
7.819,62.90123104,1.11E+02
7.822,62.87328966,1.11E+02
7.825,62.84537762,1.11E+02
7.828,62.81749489,1.11E+02
7.831,62.78964145,1.11E+02
7.834,62.76181726,1.11E+02
7.837,62.7340223,1.11E+02
7.84,62.70625655,1.11E+02
7.843,62.67851997,1.11E+02
7.846,62.65081254,1.11E+02
7.849,62.62313423,1.11E+02
7.852,62.59548502,1.11E+02
7.855,62.56786487,1.11E+02
7.858,62.54027376,1.11E+02
7.861,62.51271167,1.11E+02
7.864,62.48517856,1.10E+02
7.867,62.4576744,1.10E+02
7.87,62.43019918,1.10E+02
7.873,62.40275287,1.10E+02
7.876,62.37533543,1.10E+02
7.879,62.34794685,1.10E+02
7.882,62.32058709,1.10E+02
7.885,62.29325612,1.10E+02
7.888,62.26595393,1.10E+02
7.891,62.23868048,1.10E+02
7.894,62.21143575,1.10E+02
7.897,62.18421971,1.10E+02
7.9,62.15703234,1.10E+02
7.903,62.1298736,1.10E+02
7.906,62.10274348,1.10E+02
7.909,62.07564194,1.10E+02
7.912,62.04856896,1.10E+02
7.915,62.02152451,1.10E+02
7.918,61.99450856,1.10E+02
7.921,61.9675211,1.09E+02
7.924,61.94056209,1.09E+02
7.927,61.9136315,1.09E+02
7.93,61.88672932,1.09E+02
7.933,61.85985551,1.09E+02
7.936,61.83301005,1.09E+02
7.939,61.80619291,1.09E+02
7.942,61.77940407,1.09E+02
7.945,61.75264349,1.09E+02
7.948,61.72591116,1.09E+02
7.951,61.69920705,1.09E+02
7.954,61.67253114,1.09E+02
7.957,61.64588338,1.09E+02
7.96,61.61926377,1.09E+02
7.963,61.59267227,1.09E+02
7.966,61.56610886,1.09E+02
7.969,61.53957352,1.09E+02
7.972,61.51306621,1.09E+02
7.975,61.48658691,1.09E+02
7.978,61.4601356,1.09E+02
7.981,61.43371225,1.08E+02
7.984,61.40731683,1.08E+02
7.987,61.38094932,1.08E+02
7.99,61.3546097,1.08E+02
7.993,61.32829793,1.08E+02
7.996,61.302014,1.08E+02
7.999,61.27575787,1.08E+02
8.002,61.24952952,1.08E+02
8.005,61.22332893,1.08E+02
8.008,61.19715607,1.08E+02
8.011,61.17101092,1.08E+02
8.014,61.14489344,1.08E+02
8.017,61.11880362,1.08E+02
8.02,61.09274143,1.08E+02
8.023,61.06670685,1.08E+02
8.026,61.04069984,1.08E+02
8.029,61.01472039,1.08E+02
8.032,60.98876847,1.08E+02
8.035,60.96284405,1.08E+02
8.038,60.93694711,1.08E+02
8.041,60.91107762,1.08E+02
8.044,60.88523557,1.07E+02
8.047,60.85942091,1.07E+02
8.05,60.83363364,1.07E+02
8.053,60.80787372,1.07E+02
8.056,60.78214113,1.07E+02
8.059,60.75643585,1.07E+02
8.062,60.73075785,1.07E+02
8.065,60.7051071,1.07E+02
8.068,60.67948358,1.07E+02
8.071,60.65386759,1.07E+02
8.074,60.62825227,1.07E+02
8.077,60.60267726,1.07E+02
8.08,60.57713883,1.07E+02
8.083,60.55163429,1.07E+02
8.086,60.52616171,1.07E+02
8.089,60.50071967,1.07E+02
8.092,60.47530718,1.07E+02
8.095,60.44992349,1.07E+02
8.098,60.42456809,1.07E+02
8.101,60.39924057,1.07E+02
8.104,60.37394066,1.06E+02
8.107,60.34866813,1.06E+02
8.11,60.32342284,1.06E+02
8.113,60.29820465,1.06E+02
8.116,60.27301348,1.06E+02
8.119,60.24784926,1.06E+02
8.122,60.22271191,1.06E+02
8.125,60.19760139,1.06E+02
8.128,60.17251767,1.06E+02
8.131,60.1474607,1.06E+02
8.134,60.12243044,1.06E+02
8.137,60.09742687,1.06E+02
8.14,60.07244996,1.06E+02
8.143,60.04749968,1.06E+02
8.146,60.02257601,1.06E+02
8.149,59.99767892,1.06E+02
8.152,59.97280838,1.06E+02
8.155,59.94796437,1.06E+02
8.158,59.92314686,1.06E+02
8.161,59.89835583,1.06E+02
8.164,59.87359126,1.06E+02
8.167,59.84885313,1.05E+02
8.17,59.8241414,1.05E+02
8.173,59.79945605,1.05E+02
8.176,59.77479707,1.05E+02
8.179,59.75016443,1.05E+02
8.182,59.7255581,1.05E+02
8.185,59.70097806,1.05E+02
8.188,59.67642428,1.05E+02
8.191,59.65189676,1.05E+02
8.194,59.62739545,1.05E+02
8.197,59.60292033,1.05E+02
8.2,59.57847139,1.05E+02
8.203,59.5540486,1.05E+02
8.206,59.52965194,1.05E+02
8.209,59.50528138,1.05E+02
8.212,59.4809369,1.05E+02
8.215,59.45661848,1.05E+02
8.218,59.43232609,1.05E+02
8.221,59.40805971,1.05E+02
8.224,59.38381932,1.05E+02
8.227,59.3596049,1.05E+02
8.23,59.33541641,1.05E+02
8.233,59.31125385,1.04E+02
8.236,59.28711718,1.04E+02
8.239,59.26300638,1.04E+02
8.242,59.23892143,1.04E+02
8.245,59.2148623,1.04E+02
8.248,59.19082898,1.04E+02
8.251,59.16682145,1.04E+02
8.254,59.14283966,1.04E+02
8.257,59.11888362,1.04E+02
8.26,59.09495328,1.04E+02
8.263,59.07104864,1.04E+02
8.266,59.04716966,1.04E+02
8.269,59.02331633,1.04E+02
8.272,58.99948861,1.04E+02
8.275,58.9756865,1.04E+02
8.278,58.95190996,1.04E+02
8.281,58.92815898,1.04E+02
8.284,58.90443353,1.04E+02
8.287,58.88073358,1.04E+02
8.29,58.85705912,1.04E+02
8.293,58.83341013,1.04E+02
8.296,58.80978657,1.04E+02
8.299,58.78618844,1.03E+02
8.302,58.7626157,1.03E+02
8.305,58.73906833,1.03E+02
8.308,58.71554631,1.03E+02
8.311,58.69204963,1.03E+02
8.314,58.66857825,1.03E+02
8.317,58.64513216,1.03E+02
8.32,58.62171132,1.03E+02
8.323,58.59831573,1.03E+02
8.326,58.57494536,1.03E+02
8.329,58.55160018,1.03E+02
8.332,58.52828018,1.03E+02
8.335,58.50498533,1.03E+02
8.338,58.4817156,1.03E+02
8.341,58.45847099,1.03E+02
8.344,58.43525146,1.03E+02
8.347,58.41205699,1.03E+02
8.35,58.38888757,1.03E+02
8.353,58.36574316,1.03E+02
8.356,58.34262376,1.03E+02
8.359,58.31952933,1.03E+02
8.362,58.29645985,1.03E+02
8.365,58.2734153,1.02E+02
8.368,58.25039567,1.02E+02
8.371,58.22740092,1.02E+02
8.374,58.20443105,1.02E+02
8.377,58.18148601,1.02E+02
8.38,58.1585658,1.02E+02
8.383,58.13567039,1.02E+02
8.386,58.11279977,1.02E+02
8.389,58.0899539,1.02E+02
8.392,58.06713276,1.02E+02
8.395,58.04433635,1.02E+02
8.398,58.02156462,1.02E+02
8.401,57.99881757,1.02E+02
8.404,57.97609517,1.02E+02
8.407,57.9533974,1.02E+02
8.41,57.93072424,1.02E+02
8.413,57.90807567,1.02E+02
8.416,57.88545166,1.02E+02
8.419,57.86285219,1.02E+02
8.422,57.84027725,1.02E+02
8.425,57.8177268,1.02E+02
8.428,57.79520084,1.02E+02
8.431,57.77269934,1.02E+02
8.434,57.75022227,1.01E+02
8.437,57.72776962,1.01E+02
8.44,57.70534137,1.01E+02
8.443,57.68293749,1.01E+02
8.446,57.66055796,1.01E+02
8.449,57.63820276,1.01E+02
8.452,57.61587188,1.01E+02
8.455,57.59356528,1.01E+02
8.458,57.57128296,1.01E+02
8.461,57.54902488,1.01E+02
8.464,57.52679102,1.01E+02
8.467,57.50458138,1.01E+02
8.47,57.48239592,1.01E+02
8.473,57.46023462,1.01E+02
8.476,57.43809746,1.01E+02
8.479,57.41598443,1.01E+02
8.482,57.3938955,1.01E+02
8.485,57.37183065,1.01E+02
8.488,57.34978986,1.01E+02
8.491,57.32777311,1.01E+02
8.494,57.30578038,1.01E+02
8.497,57.28381164,1.01E+02
8.5,57.26186688,1.01E+02
8.503,57.23994608,1.00E+02
8.506,57.21804922,1.00E+02
8.509,57.19617627,1.00E+02
8.512,57.17432721,1.00E+02
8.515,57.15250203,1.00E+02
8.518,57.1307007,1.00E+02
8.521,57.10892321,1.00E+02
8.524,57.08716952,1.00E+02
8.527,57.06543963,1.00E+02
8.53,57.04373352,1.00E+02
8.533,57.02205115,1.00E+02
8.536,57.00039251,1.00E+02
8.539,56.97875759,99.96956068
8.542,56.95714635,99.92736362
8.545,56.93555879,99.88520318
8.548,56.91399487,99.84307931
8.551,56.89245458,99.80099198
8.554,56.87093791,99.75894118
8.557,56.84944482,99.71692685
8.56,56.8279753,99.67494898
8.563,56.80652933,99.63300753
8.566,56.78510689,99.59110247
8.569,56.76370796,99.54923377
8.572,56.74233251,99.50740139
8.575,56.72098053,99.46560531
8.578,56.69965201,99.42384549
8.581,56.67834691,99.3821219
8.584,56.65706521,99.34043452
8.587,56.63580691,99.2987833
8.59,56.61457197,99.25716822
8.593,56.59336039,99.21558925
8.596,56.57217213,99.17404636
8.599,56.55100718,99.13253951
8.602,56.52986552,99.09106868
8.605,56.50874713,99.04963383
8.608,56.48765198,99.00823493
8.611,56.46658007,98.96687195
8.614,56.44553136,98.92554486
8.617,56.42450585,98.88425363
8.62,56.40350351,98.84299824
8.623,56.38252431,98.80177864
8.626,56.36156825,98.7605948
8.629,56.3406353,98.7194467
8.632,56.31972544,98.67833431
8.635,56.29883865,98.6372576
8.638,56.27797492,98.59621653
8.641,56.25713421,98.55521107
8.644,56.23631652,98.5142412
8.647,56.21552183,98.47330688
8.65,56.19475011,98.43240809
8.653,56.17400134,98.39154478
8.656,56.15327551,98.35071694
8.659,56.13257259,98.30992453
8.662,56.11189257,98.26916753
8.665,56.09123543,98.22844589
8.668,56.07060115,98.1877596
8.671,56.04998971,98.14710861
8.674,56.02940108,98.10649291
8.677,56.00883526,98.06591246
8.68,55.98829221,98.02536723
8.683,55.96777193,97.9848572
8.686,55.94727439,97.94438232
8.689,55.92679957,97.90394257
8.692,55.90634746,97.86353793
8.695,55.88591803,97.82316836
8.698,55.86551126,97.78283382
8.701,55.84512715,97.74253431
8.704,55.82476566,97.70226977
8.707,55.80442678,97.66204018
8.71,55.78411049,97.62184552
8.713,55.76381677,97.58168576
8.716,55.7435456,97.54156085
8.719,55.72329696,97.50147078
8.722,55.70307084,97.46141552
8.725,55.68286721,97.42139503
8.728,55.66268605,97.38140928
8.731,55.64252736,97.34145826
8.734,55.6223911,97.30154192
8.737,55.60227726,97.26166023
8.74,55.58218582,97.22181318
8.743,55.56211676,97.18200072
8.746,55.54207007,97.14222284
8.749,55.52204572,97.10247949
8.752,55.50204369,97.06277066
8.755,55.48206398,97.02309631
8.758,55.46210655,96.98345642
8.761,55.44217138,96.94385095
8.764,55.42225847,96.90427987
8.767,55.40236779,96.86474316
8.77,55.38249933,96.82524079
8.773,55.36265306,96.78577273
8.776,55.34282896,96.74633895
8.779,55.32302703,96.70693942
8.782,55.30324723,96.66757411
8.785,55.28348955,96.62824299
8.788,55.26375398,96.58894604
8.791,55.24404049,96.54968323
8.794,55.22434906,96.51045452
8.797,55.20467969,96.4712599
8.8,55.18503234,96.43209932
8.803,55.165407,96.39297277
8.806,55.14580365,96.35388021
8.809,55.12622227,96.31482161
8.812,55.10666286,96.27579695
8.815,55.08712537,96.2368062
8.818,55.06760981,96.19784933
8.821,55.04811615,96.15892631
8.824,55.02864437,96.12003712
8.827,55.00919445,96.08118172
8.83,54.98976638,96.04236009
8.833,54.97036014,96.00357219
8.836,54.95097571,95.96481801
8.839,54.93161306,95.92609751
8.842,54.9122722,95.88741066
8.845,54.89295308,95.84875744
8.848,54.87365571,95.81013782
8.851,54.85438005,95.77155177
8.854,54.8351261,95.73299926
8.857,54.81589383,95.69448026
8.86,54.79668322,95.65599475
8.863,54.77749426,95.6175427
8.866,54.75832693,95.57912409
8.869,54.73918121,95.54073887
8.872,54.72005709,95.50238703
8.875,54.70095454,95.46406854
8.878,54.68187355,95.42578337
8.881,54.6628141,95.38753149
8.884,54.64377617,95.34931288
8.887,54.62475975,95.31112751
8.89,54.60576481,95.27297534
8.893,54.58679134,95.23485636
8.896,54.56783932,95.19677053
8.899,54.54890874,95.15871783
8.902,54.52999957,95.12069823
8.905,54.5111118,95.0827117
8.908,54.49224542,95.04475822
8.911,54.47340039,95.00683775
8.914,54.45457671,94.96895028
8.917,54.43577436,94.93109577
8.92,54.41699332,94.8932742
8.923,54.39823357,94.85548554
8.926,54.37949509,94.81772975
8.929,54.36077787,94.78000683
8.932,54.3420819,94.74231673
8.935,54.32340714,94.70465943
8.938,54.30475359,94.66703491
8.941,54.28612123,94.62944313
8.944,54.26751004,94.59188408
8.947,54.24892,94.55435772
8.95,54.2303511,94.51686402
8.953,54.21180332,94.47940296
8.956,54.19327664,94.44197452
8.959,54.17477104,94.40457866
8.962,54.1562865,94.36721536
8.965,54.13782302,94.3298846
8.968,54.11938057,94.29258634
8.971,54.10095913,94.25532056
8.974,54.08255869,94.21808723
8.977,54.06417923,94.18088632
8.98,54.04582073,94.14371782
8.983,54.02748318,94.10658169
8.986,54.00916656,94.06947791
8.989,53.99087085,94.03240644
8.992,53.97259604,93.99536727
8.995,53.9543421,93.95836037
8.998,53.93610902,93.92138571
9.001,53.91789678,93.88444326
9.004,53.89970538,93.847533
9.007,53.88153478,93.8106549
9.01,53.86338497,93.77380894
9.013,53.84525594,93.73699509
9.016,53.82714767,93.70021332
9.019,53.80906014,93.66346361
9.022,53.79099333,93.62674593
9.025,53.77294723,93.59006025
9.028,53.75492182,93.55340655
9.031,53.73691709,93.51678481
9.034,53.71893301,93.48019499
9.037,53.70096958,93.44363708
9.04,53.68302677,93.40711104
9.043,53.66510456,93.37061684
9.046,53.64720294,93.33415448
9.049,53.6293219,93.29772391
9.052,53.61146142,93.26132511
9.055,53.59362147,93.22495805
9.058,53.57580205,93.18862272
9.061,53.55800313,93.15231908
9.064,53.54022471,93.11604711
9.067,53.52246676,93.07980679
9.07,53.50472926,93.04359808
9.073,53.4870122,93.00742096
9.076,53.46931557,92.97127541
9.079,53.45163935,92.9351614
9.082,53.43398351,92.8990789
9.085,53.41634805,92.8630279
9.088,53.39873295,92.82700836
9.091,53.38113819,92.79102026
9.094,53.36356375,92.75506357
9.097,53.34600962,92.71913827
9.1,53.32847578,92.68324434
9.103,53.31096222,92.64738174
9.106,53.29348711,92.61155045
9.109,53.27605423,92.57575045
9.112,53.25863002,92.53998172
9.115,53.24121775,92.50424422
9.118,53.22381976,92.46853793
9.121,53.20643773,92.43286283
9.124,53.18907284,92.39721889
9.127,53.17172593,92.36160608
9.13,53.15439761,92.32602439
9.133,53.1370883,92.29047378
9.136,53.11979829,92.25495424
9.139,53.1025278,92.21946573
9.142,53.08527697,92.18400824
9.145,53.0680459,92.14858173
9.148,53.05083465,92.11318618
9.151,53.03364328,92.07782157
9.154,53.01647179,92.04248787
9.157,52.99932022,92.00718506
9.16,52.98218856,91.97191311
9.163,52.96507682,91.936672
9.166,52.94798498,91.90146171
9.169,52.93091304,91.8662822
9.172,52.91386099,91.83113346
9.175,52.89682883,91.79601545
9.178,52.87981652,91.76092816
9.181,52.86282407,91.72587156
9.184,52.84585145,91.69084563
9.187,52.82889866,91.65585034
9.19,52.81196567,91.62088567
9.193,52.79505247,91.58595158
9.196,52.77815905,91.55104807
9.199,52.76128538,91.5161751
9.202,52.74443147,91.48133265
9.205,52.72759728,91.4465207
9.208,52.7107828,91.41173921
9.211,52.69398803,91.37698818
9.214,52.67721293,91.34226756
9.217,52.6604575,91.30757735
9.22,52.64372172,91.2729175
9.223,52.62700558,91.23828801
9.226,52.61030905,91.20368884
9.229,52.59363213,91.16911998
9.232,52.57697479,91.13458139
9.235,52.56033703,91.10007306
9.238,52.54371883,91.06559495
9.241,52.52712016,91.03114705
9.244,52.51054102,90.99672934
9.247,52.49398139,90.96234178
9.25,52.47744126,90.92798435
9.253,52.4609206,90.89365704
9.256,52.44441941,90.85935981
9.259,52.42793766,90.82509264
9.262,52.41147535,90.79085551
9.265,52.39503245,90.7566484
9.268,52.37860896,90.72247128
9.271,52.36220485,90.68832412
9.274,52.34582011,90.65420691
9.277,52.32945473,90.62009468
9.28,52.31310868,90.58594772
9.283,52.29678196,90.55187087
9.286,52.28047456,90.51784614
9.289,52.26418644,90.48386354
9.292,52.2479176,90.44991755
9.295,52.23166803,90.41600511
9.298,52.2154377,90.38212451
9.301,52.19922661,90.3482748
9.304,52.18303473,90.31445543
9.307,52.16686206,90.28066609
9.31,52.15070857,90.24690661
9.313,52.13457426,90.21317688
9.316,52.1184591,90.17947682
9.319,52.10236308,90.14580638
9.322,52.08628619,90.11216553
9.325,52.07022841,90.07855423
9.328,52.05418973,90.04497246
9.331,52.03817013,90.01142019
9.334,52.02216959,89.9778974
9.337,52.00618811,89.94440406
9.34,51.99022566,89.91094015
9.343,51.97428223,89.87750565
9.346,51.95835781,89.84410053
9.349,51.94245237,89.81072476
9.352,51.92656592,89.77737834
9.355,51.91069842,89.74406122
9.358,51.89484988,89.7107734
9.361,51.87902026,89.67751485
9.364,51.86320956,89.64428554
9.367,51.84741776,89.61108545
9.37,51.83164484,89.57791456
9.373,51.8158908,89.54477285
9.376,51.80015562,89.51166029
9.379,51.78443927,89.47857687
9.382,51.76874176,89.44552255
9.385,51.75306305,89.41249731
9.388,51.73740314,89.37950114
9.391,51.72176202,89.34653401
9.394,51.70613966,89.31359589
9.397,51.69053606,89.28068677
9.4,51.6749512,89.24780663
9.403,51.65938506,89.21495543
9.406,51.64383762,89.18213316
9.409,51.62830889,89.14933979
9.412,51.61279883,89.11657531
9.415,51.59730744,89.08383968
9.418,51.5818347,89.05113289
9.421,51.56638059,89.01845492
9.424,51.55094511,88.98580574
9.427,51.53552823,88.95318533
9.43,51.52012995,88.92059367
9.433,51.50475024,88.88803073
9.436,51.48938909,88.8554965
9.439,51.4740465,88.82299094
9.442,51.45872244,88.79051405
9.445,51.4434169,88.75806579
9.448,51.42812986,88.72564614
9.451,51.41286131,88.69325509
9.454,51.39761125,88.66089261
9.457,51.38237964,88.62855868
9.46,51.36716648,88.59625327
9.463,51.35197175,88.56397636
9.466,51.33679544,88.53172794
9.469,51.32163754,88.49950798
9.472,51.30649803,88.46731645
9.475,51.29137689,88.43515334
9.478,51.27627411,88.40301862
9.481,51.26118968,88.37091228
9.484,51.24612359,88.33883428
9.487,51.23107581,88.30678462
9.49,51.21604634,88.27476326
9.493,51.20103515,88.24277018
9.496,51.18604225,88.21080537
9.499,51.1710676,88.17886879
9.502,51.1561112,88.14696044
9.505,51.14117304,88.11508028
9.508,51.1262531,88.0832283
9.511,51.11135136,88.05140448
9.514,51.09646781,88.01960878
9.517,51.08160243,87.9878412
9.52,51.06675522,87.9561017
9.523,51.05192616,87.92439028
9.526,51.03711524,87.8927069
9.529,51.02232243,87.86105154
9.532,51.00754773,87.82942419
9.535,50.99279113,87.79782482
9.538,50.9780526,87.7662534
9.541,50.96333214,87.73470993
9.544,50.94862972,87.70319437
9.547,50.93394535,87.67170671
9.55,50.91927899,87.64024693
9.553,50.90463065,87.60881499
9.556,50.8900003,87.57741089
9.559,50.87538793,87.5460346
9.562,50.86079353,87.5146861
9.565,50.84621708,87.48336536
9.568,50.83165857,87.45207238
9.571,50.81711798,87.42080711
9.574,50.80259531,87.38956956
9.577,50.78809054,87.35835968
9.58,50.77360365,87.32717747
9.583,50.75913463,87.29602289
9.586,50.74468346,87.26489594
9.589,50.73025014,87.23379659
9.592,50.71583465,87.20272481
9.595,50.70143697,87.17168059
9.598,50.6870571,87.14066391
9.601,50.67269501,87.10967474
9.604,50.6583507,87.07871306
9.607,50.64402415,87.04777886
9.61,50.62971534,87.01687211
9.613,50.61542427,86.98599279
9.616,50.60115092,86.95514088
9.619,50.58689527,86.92431636
9.622,50.57265732,86.8935192
9.625,50.55843705,86.8627494
9.628,50.54423444,86.83200692
9.631,50.53004948,86.80129175
9.634,50.51588216,86.77060386
9.637,50.50173246,86.73994324
9.64,50.48760038,86.70930986
9.643,50.4734859,86.6787037
9.646,50.459389,86.64812475
9.649,50.44530967,86.61757298
9.652,50.43124789,86.58704837
9.655,50.41720366,86.5565509
9.658,50.40317697,86.52608055
9.661,50.38916779,86.49563731
9.664,50.37517611,86.46522114
9.667,50.36120192,86.43483203
9.67,50.34724521,86.40446995
9.673,50.33330597,86.3741349
9.676,50.31938417,86.34382684
9.679,50.30547981,86.31354576
9.682,50.29159288,86.28329164
9.685,50.27772335,86.25306445
9.688,50.26387123,86.22286418
9.691,50.25003648,86.1926908
9.694,50.23621911,86.1625443
9.697,50.2224191,86.13242466
9.7,50.20863643,86.10233185
9.703,50.19487109,86.07226585
9.706,50.18112307,86.04222665
9.709,50.16739235,86.01221422
9.712,50.15367892,85.98222855
9.715,50.13998278,85.95226961
9.718,50.1263039,85.92233738
9.721,50.11264227,85.89243185
9.724,50.09899788,85.86255299
9.727,50.08537071,85.83270079
9.73,50.07176076,85.80287522
9.733,50.05816801,85.77307626
9.736,50.04459244,85.74330389
9.739,50.03103405,85.7135581
9.742,50.01749282,85.68383886
9.745,50.00396874,85.65414616
9.748,49.99046179,85.62447997
9.751,49.97697197,85.59484027
9.754,49.96349925,85.56522705
9.757,49.95004363,85.53564028
9.76,49.93660509,85.50607995
9.763,49.92318362,85.47654603
9.766,49.90977921,85.4470385
9.769,49.89639184,85.41755735
9.772,49.88302151,85.38810256
9.775,49.86966819,85.3586741
9.778,49.85633188,85.32927196
9.781,49.84301256,85.29989611
9.784,49.82971022,85.27054654
9.787,49.81642485,85.24122322
9.79,49.80315643,85.21192615
9.793,49.78990495,85.18265529
9.796,49.77667041,85.15341063
9.799,49.76345277,85.12419214
9.802,49.75025205,85.09499982
9.805,49.73706821,85.06583363
9.808,49.72390125,85.03669357
9.811,49.71075115,85.00757961
9.814,49.69761791,84.97849172
9.817,49.68450151,84.9494299
9.82,49.67140193,84.92039412
9.823,49.65831917,84.89138436
9.826,49.64525321,84.86240061
9.829,49.63220404,84.83344284
9.832,49.61917165,84.80451104
9.835,49.60615602,84.77560518
9.838,49.59315714,84.74672525
9.841,49.580175,84.71787122
9.844,49.56720958,84.68904308
9.847,49.55426088,84.66024081
9.85,49.54132888,84.63146439
9.853,49.52841357,84.6027138
9.856,49.51551494,84.57398902
9.859,49.50263297,84.54529003
9.862,49.48976765,84.51661681
9.865,49.47691897,84.48796935
9.868,49.46408692,84.45934762
9.871,49.45127147,84.43075161
9.874,49.43847264,84.40218129
9.877,49.42569038,84.37363665
9.88,49.41292471,84.34511767
9.883,49.4001756,84.31662433
9.886,49.38744304,84.2881566
9.889,49.37472703,84.25971448
9.892,49.36202753,84.23129794
9.895,49.34934456,84.20290697
9.898,49.33667808,84.17454154
9.901,49.3240281,84.14620163
9.904,49.31139459,84.11788723
9.907,49.29877755,84.08959832
9.91,49.28617697,84.06133488
9.913,49.27359282,84.03309689
9.916,49.2610251,84.00488433
9.919,49.2484738,83.97669718
9.922,49.2359389,83.94853543
9.925,49.2234204,83.92039905
9.928,49.21091828,83.89228803
9.931,49.19843252,83.86420235
9.934,49.18596312,83.83614199
9.937,49.17351006,83.80810692
9.94,49.16107334,83.78009714
9.943,49.14865293,83.75211262
9.946,49.13624883,83.72415335
9.949,49.12386102,83.6962193
9.952,49.1114895,83.66831047
9.955,49.09913425,83.64042682
9.958,49.08679526,83.61256834
9.961,49.07447251,83.58473501
9.964,49.062166,83.55692682
9.967,49.04987571,83.52914374
9.97,49.03760164,83.50138576
9.973,49.02534376,83.47365286
9.976,49.01310206,83.44594501
9.979,49.00087655,83.41826221
9.982,48.98866719,83.39060444
9.985,48.97647399,83.36297166
9.988,48.96429692,83.33536388
9.991,48.95213598,83.30778106
9.994,48.93999116,83.28022319
9.997,48.92786244,83.25269026
10,48.91574981,83.22518224
10.003,48.90365326,83.19769911
10.006,48.89157278,83.17024086
10.009,48.87950835,83.14280747
10.012,48.86745997,83.11539892
10.015,48.85542762,83.08801519
10.018,48.84341129,83.06065627
10.021,48.83141097,83.03332213
10.024,48.81942664,83.00601277
10.027,48.8074583,82.97872815
10.03,48.79550594,82.95146826
10.033,48.78356953,82.92423309
10.036,48.77164907,82.89702262
10.039,48.75974455,82.86983682
10.042,48.74785596,82.84267568
10.045,48.73598328,82.81553919
10.048,48.72412651,82.78842731
10.051,48.71228562,82.76134005
10.054,48.70046062,82.73427737
10.057,48.68865148,82.70723927
10.06,48.6768582,82.68022571
10.063,48.66508076,82.6532367
10.066,48.65331916,82.62627219
10.069,48.64157338,82.59933219
10.072,48.62984341,82.57241667
10.075,48.61812923,82.54552561
10.078,48.60643084,82.518659
10.081,48.59474823,82.49181681
10.084,48.58308138,82.46499904
10.087,48.57143029,82.43820566
10.09,48.55979493,82.41143665
10.093,48.5481753,82.384692
10.096,48.53657139,82.35797169
10.099,48.52498319,82.3312757
10.102,48.51341068,82.30460402
10.105,48.50185385,82.27795662
10.108,48.4903127,82.25133349
10.111,48.4787872,82.22473461
10.114,48.46727736,82.19815997
10.117,48.45578315,82.17160954
10.12,48.44430456,82.14508331
10.123,48.4328416,82.11858126
10.126,48.42139423,82.09210338
10.129,48.40996246,82.06564964
10.132,48.39854627,82.03922004
10.135,48.38714564,82.01281454
10.138,48.37576058,81.98643314
10.141,48.36439106,81.96007581
10.144,48.35303708,81.93374254
10.147,48.34169862,81.90743332
10.15,48.33037567,81.88114812
10.153,48.31906823,81.85488692
10.156,48.30777627,81.82864972
10.159,48.29649979,81.80243649
10.162,48.28523879,81.77624721
10.165,48.27399323,81.75008188
10.168,48.26276313,81.72394046
10.171,48.25154846,81.69782295
10.174,48.24034921,81.67172932
10.177,48.22916537,81.64565956
10.18,48.21799693,81.61961366
10.183,48.20684388,81.59359159
10.186,48.19570622,81.56759334
10.189,48.18458392,81.54161889
10.192,48.17347697,81.51566822
10.195,48.16238537,81.48974132
10.198,48.15130911,81.46383816
10.201,48.14024817,81.43795874
10.204,48.12920253,81.41210304
10.207,48.1181722,81.38627103
10.21,48.10715716,81.36046271
10.213,48.0961574,81.33467805
10.216,48.0851729,81.30891703
10.219,48.07420366,81.28317965
10.222,48.06324967,81.25746588
10.225,48.05231091,81.23177571
10.228,48.04138738,81.20610911
10.231,48.03047905,81.18046608
10.234,48.01958593,81.1548466
10.237,48.00870801,81.12925064
10.24,47.99784526,81.1036782
10.243,47.98699768,81.07812925
10.246,47.97616525,81.05260378
10.249,47.96534798,81.02710177
10.252,47.95454584,81.00162321
10.255,47.94375883,80.97616808
10.258,47.93298693,80.95073635
10.261,47.92223013,80.92532803
10.264,47.91148843,80.89994308
10.267,47.90076181,80.87458149
10.27,47.89005026,80.84924324
10.273,47.87935378,80.82392833
10.276,47.86867234,80.79863672
10.279,47.85800594,80.77336841
10.282,47.84735457,80.74812338
10.285,47.83671822,80.72290161
10.288,47.82609687,80.69770309
10.291,47.81549052,80.67252779
10.294,47.80489915,80.64737571
10.297,47.79432276,80.62224682
10.3,47.78376134,80.59714111
10.303,47.77321486,80.57205857
10.306,47.76268333,80.54699917
10.309,47.75216673,80.52196289
10.312,47.74166506,80.49694974
10.315,47.73117829,80.47195968
10.318,47.72070642,80.44699269
10.321,47.71024944,80.42204878
10.324,47.69980734,80.39712791
10.327,47.6893652,80.37223007
10.33,47.67891685,80.34735525
10.333,47.66849384,80.32250342
10.336,47.65809312,80.29767458
10.339,47.64771252,80.2728687
10.342,47.6373505,80.24808577
10.345,47.62700595,80.22332578
10.348,47.6166781,80.1985887
10.351,47.60636638,80.17387453
10.354,47.5960704,80.14918324
10.357,47.58578985,80.12451481
10.36,47.57552455,80.09986924
10.363,47.56527433,80.07524651
10.366,47.55503908,80.0506466
10.369,47.54481872,80.02606949
10.372,47.5346132,80.00151516
10.375,47.52442247,79.97698361
10.378,47.51424649,79.95247482
10.381,47.50408523,79.92798876
10.384,47.49393867,79.90352543
10.387,47.48380679,79.8790848
10.39,47.47368957,79.85466687
10.393,47.463587,79.83027161
10.396,47.45349907,79.80589901
10.399,47.44342576,79.78154905
10.402,47.43336706,79.75722172
10.405,47.42332296,79.73291701
10.408,47.41329345,79.70863488
10.411,47.40327851,79.68437534
10.414,47.39327815,79.66013836
10.417,47.38329233,79.63592393
10.42,47.37332106,79.61173203
10.423,47.36336433,79.58756265
10.426,47.35342212,79.56341577
10.429,47.34349442,79.53929137
10.432,47.33358122,79.51518944
10.435,47.32368252,79.49110996
10.438,47.3137983,79.46705292
10.441,47.30392856,79.4430183
10.444,47.29407328,79.41900609
10.447,47.28423245,79.39501627
10.45,47.27440606,79.37104882
10.453,47.26459411,79.34710373
10.456,47.25479657,79.32318098
10.459,47.24501345,79.29928056
10.462,47.23524474,79.27540245
10.465,47.22549041,79.25157037
10.468,47.21575046,79.22781403
10.471,47.20602489,79.20404497
10.474,47.19631368,79.18027895
10.477,47.18661682,79.15652461
10.48,47.1769343,79.13278669
10.483,47.16726612,79.10906779
10.486,47.15761225,79.08536932
10.489,47.1479727,79.06169207
10.492,47.13834745,79.03803645
10.495,47.12873649,79.01440268
10.498,47.11913981,78.99079087
10.501,47.10955741,78.96720109
10.504,47.09998926,78.94363335
10.507,47.09043537,78.92008767
10.51,47.08089572,78.89656403
10.513,47.0713703,78.87306244
10.516,47.0618591,78.84958287
10.519,47.05236212,78.82612532
10.522,47.04287934,78.80268977
10.525,47.03341075,78.77927621
10.528,47.02395634,78.75588462
10.531,47.0145161,78.73251498
10.534,47.00509003,78.70916729
10.537,46.99567811,78.68584152
10.54,46.98628034,78.66253766
10.543,46.97689669,78.63925569
10.546,46.96752717,78.61599561
10.549,46.95817177,78.59275739
10.552,46.94883046,78.56954102
10.555,46.93950326,78.54634648
10.558,46.93019013,78.52317377
10.561,46.92089108,78.50002286
10.564,46.9116061,78.47689373
10.567,46.90233517,78.45378638
10.57,46.89307828,78.43070079
10.573,46.88383543,78.40763694
10.576,46.87460661,78.38459482
10.579,46.86539181,78.36157441
10.582,46.85619101,78.3385757
10.585,46.8470042,78.31559868
10.588,46.83783138,78.29264332
10.591,46.82867254,78.26970961
10.594,46.81952767,78.24679754
10.597,46.81039676,78.2239071
10.6,46.8012798,78.20103826
10.603,46.79217677,78.17819102
10.606,46.78308768,78.15536535
10.609,46.7740125,78.13256125
10.612,46.76495123,78.1097787
10.615,46.75590387,78.08701768
10.618,46.74687039,78.06427818
10.621,46.7378508,78.04156018
10.624,46.72884508,78.01886367
10.627,46.71985322,77.99618863
10.63,46.71087522,77.97353505
10.633,46.70191106,77.95090292
10.636,46.69296073,77.92829222
10.639,46.68402423,77.90570293
10.642,46.67510154,77.88313504
10.645,46.66619265,77.86058853
10.648,46.65729757,77.8380634
10.651,46.64841627,77.81555962
10.654,46.63954874,77.79307718
10.657,46.63069498,77.77061607
10.66,46.62185499,77.74817626
10.663,46.61302874,77.72575776
10.666,46.60421623,77.70336054
10.669,46.59541745,77.68098458
10.672,46.58663239,77.65862988
10.675,46.57786104,77.63629641
10.678,46.56910339,77.61398417
10.681,46.56035944,77.59169314
10.684,46.55162917,77.5694233
10.687,46.54291257,77.54717464
10.69,46.53420964,77.52494715
10.693,46.52552036,77.50274081
10.696,46.51684473,77.4805556
10.699,46.50818274,77.45839151
10.702,46.49953437,77.43624853
10.705,46.49089963,77.41412665
10.708,46.48227849,77.39202584
10.711,46.47367091,77.3699461
10.714,46.46507696,77.3478874
10.717,46.4564966,77.32584974
10.72,46.44792981,77.3038331
10.723,46.43937658,77.28183746
10.726,46.43083689,77.25986282
10.729,46.42231076,77.23790915
10.732,46.41379816,77.21597645
10.735,46.40529908,77.19406469
10.738,46.39681352,77.17217387
10.741,46.38834147,77.15030397
10.744,46.37988291,77.12845497
10.747,46.37143785,77.10662686
10.75,46.36300626,77.08481963
10.753,46.35458815,77.06303327
10.756,46.3461835,77.04126775
10.759,46.3377923,77.01952306
10.762,46.32941454,76.9977992
10.765,46.32105022,76.97609614
10.768,46.31269932,76.95441387
10.771,46.30436184,76.93275238
10.774,46.29603777,76.91111165
10.777,46.28772709,76.88949167
10.78,46.27942981,76.86789242
10.783,46.2711459,76.8463139
10.786,46.26287537,76.82475608
10.789,46.25461819,76.80321895
10.792,46.24637437,76.7817025
10.795,46.2381439,76.76020672
10.798,46.22992676,76.73873158
10.801,46.22172295,76.71727708
10.804,46.21353245,76.69584321
10.807,46.20535526,76.67442994
10.81,46.19719137,76.65303726
10.813,46.18904078,76.63166516
10.816,46.18090346,76.61031363
10.819,46.17277942,76.58898265
10.822,46.16466864,76.56767221
10.825,46.15657111,76.5463823
10.828,46.14848683,76.52511289
10.831,46.14041579,76.50386398
10.834,46.13235797,76.48263555
10.837,46.12431338,76.46142758
10.84,46.116282,76.44024008
10.843,46.10826381,76.41907301
10.846,46.10025883,76.39792637
10.849,46.09226702,76.37680014
10.852,46.08428839,76.35569431
10.855,46.07632293,76.33460887
10.858,46.06837062,76.31354379
10.861,46.06043146,76.29249907
10.864,46.05250545,76.2714747
10.867,46.04459256,76.25047066
10.87,46.0366928,76.22948693
10.873,46.02880615,76.20852351
10.876,46.0209326,76.18758037
10.879,46.01307215,76.16665751
10.882,46.00522479,76.14575491
10.885,45.99739051,76.12487255
10.888,45.9895693,76.10401043
10.891,45.98176115,76.08316853
10.894,45.97396605,76.06234684
10.897,45.966184,76.04154534
10.9,45.95841498,76.02076401
10.903,45.95065899,76.00000286
10.906,45.94291602,75.97926185
10.909,45.93518605,75.95854098
10.912,45.92746909,75.93784024
10.915,45.91976512,75.91715961
10.918,45.91207414,75.89649908
10.921,45.90439612,75.87585863
10.924,45.89673108,75.85523825
10.927,45.88907899,75.83463792
10.93,45.88143986,75.81405764
10.933,45.87381366,75.79349739
10.936,45.8662004,75.77295716
10.939,45.85860006,75.75243693
10.942,45.85101263,75.73193669
10.945,45.84343812,75.71145642
10.948,45.8358765,75.69099612
10.951,45.82832777,75.67055577
10.954,45.82079192,75.65013535
10.957,45.81326894,75.62973485
10.96,45.80575883,75.60935426
10.963,45.79826157,75.58899357
10.966,45.79077716,75.56865276
10.969,45.78330559,75.54833182
10.972,45.77584685,75.52803074
10.975,45.76840093,75.50774949
10.978,45.76096783,75.48748808
10.981,45.75354753,75.46724648
10.984,45.74614003,75.44702468
10.987,45.73874531,75.42682268
10.99,45.73136338,75.40664044
10.993,45.72399422,75.38647797
10.996,45.71663782,75.36633525
10.999,45.70929417,75.34621227
11.002,45.70196327,75.32610901
11.005,45.69464511,75.30602546
11.008,45.68733968,75.2859616
11.011,45.68004697,75.26591743
11.014,45.67276698,75.24589293
11.017,45.66549969,75.22588808
11.02,45.65824509,75.20590288
11.023,45.65100318,75.18593731
11.026,45.64377396,75.16599135
11.029,45.6365574,75.146065
11.032,45.62935351,75.12615825
11.035,45.62216227,75.10627107
11.038,45.61498369,75.08640345
11.041,45.60781773,75.06655539
11.044,45.60066441,75.04672686
11.047,45.59352372,75.02691787
11.05,45.58639563,75.00712838
11.053,45.57928015,74.9873584
11.056,45.57217727,74.9676079
11.059,45.56508698,74.94787687
11.062,45.55800927,74.92816531
11.065,45.55094413,74.9084732
11.068,45.54389156,74.88880052
11.071,45.53685154,74.86914726
11.074,45.52982407,74.84951341
11.077,45.52280915,74.82989896
11.08,45.51580675,74.81030389
11.083,45.50881688,74.79072819
11.086,45.50183952,74.77117185
11.089,45.49487467,74.75163485
11.092,45.48792232,74.73211719
11.095,45.48098246,74.71261884
11.098,45.47405509,74.69313981
11.101,45.46714019,74.67368006
11.104,45.46023776,74.6542396
11.107,45.45334779,74.6348184
11.11,45.44647028,74.61541646
11.113,45.4396052,74.59603376
11.116,45.43275257,74.57667029
11.119,45.42591236,74.55732603
11.122,45.41908456,74.53800098
11.125,45.41226918,74.51869513
11.128,45.40546621,74.49940845
11.131,45.39867563,74.48014093
11.134,45.39189744,74.46089257
11.137,45.38513162,74.44166335
11.14,45.37837818,74.42245326
11.143,45.3716371,74.40326228
11.146,45.36490838,74.38409041
11.149,45.358192,74.36493762
11.152,45.35148797,74.34580391
11.155,45.34479627,74.32668927
11.158,45.33811689,74.30759368
11.161,45.33144983,74.28851713
11.164,45.32479507,74.2694596
11.167,45.31815262,74.25042109
11.17,45.31152245,74.23140159
11.173,45.30490458,74.21240107
11.176,45.29829898,74.19341952
11.179,45.29170565,74.17445695
11.182,45.28512458,74.15551332
11.185,45.27855576,74.13658863
11.188,45.27199919,74.11768287
11.191,45.26545485,74.09879602
11.194,45.25892275,74.07992808
11.197,45.25240287,74.06107902
11.2,45.2458952,74.04224884
11.203,45.23939974,74.02343753
11.206,45.23291648,74.00464507
11.209,45.2264454,73.98587144
11.212,45.21998652,73.96711665
11.215,45.2135398,73.94838067
11.218,45.20710526,73.92966349
11.221,45.20068287,73.9109651
11.224,45.19427264,73.89228549
11.227,45.18787455,73.87362465
11.23,45.1814886,73.85498255
11.233,45.17511478,73.8363592
11.236,45.16875308,73.81775458
11.239,45.16240349,73.79916867
11.242,45.15606601,73.78060147
11.245,45.14974063,73.76205296
11.248,45.14342733,73.74352313
11.251,45.13712612,73.72501196
11.254,45.13083699,73.70651945
11.257,45.12455993,73.68804559
11.26,45.11829492,73.66959035
11.263,45.11204197,73.65115373
11.266,45.10580106,73.63273572
11.269,45.09957219,73.6143363
11.272,45.09335535,73.59595546
11.275,45.08715053,73.5775932
11.278,45.08095773,73.55924949
11.281,45.07477693,73.54092432
11.284,45.06860814,73.52261769
11.287,45.06245133,73.50432958
11.29,45.05630651,73.48605998
11.293,45.05017367,73.46780887
11.296,45.0440528,73.44957625
11.299,45.03794388,73.4313621
11.302,45.03184693,73.41316641
11.305,45.02576192,73.39498918
11.308,45.01968885,73.37683037
11.311,45.01362771,73.35869
11.314,45.00757849,73.34056803
11.317,45.00154119,73.32246447
11.32,44.99551581,73.30437929
11.323,44.98950232,73.28631249
11.326,44.98350073,73.26826405
11.329,44.97751102,73.25023397
11.332,44.9715332,73.23222223
11.335,44.96556725,73.21422881
11.338,44.95961316,73.19625372
11.341,44.95367093,73.17829692
11.344,44.94774055,73.16035842
11.347,44.94182202,73.1424382
11.35,44.93591531,73.12453625
11.353,44.93002044,73.10665256
11.356,44.92413739,73.08878711
11.359,44.91826615,73.0709399
11.362,44.91240671,73.05311091
11.365,44.90655908,73.03530013
11.368,44.90072324,73.01750754
11.371,44.89489918,72.99973314
11.374,44.88908689,72.98197692
11.377,44.88328638,72.96423886
11.38,44.87749763,72.94651895
11.383,44.87172063,72.92881717
11.386,44.86595538,72.91113353
11.389,44.86020187,72.893468
11.392,44.85446009,72.87582058
11.395,44.84873004,72.85819124
11.398,44.84301171,72.84057999
11.401,44.83730509,72.8229868
11.404,44.83161017,72.80541168
11.407,44.82592695,72.78785459
11.41,44.82025542,72.77031555
11.413,44.81459557,72.75279452
11.416,44.80894739,72.7352915
11.419,44.80331089,72.71780648
11.422,44.79768604,72.70033945
11.425,44.79207285,72.6828904
11.428,44.7864713,72.6654593
11.431,44.78088139,72.64804616
11.434,44.77530312,72.63065096
11.437,44.76973647,72.61327369
11.44,44.76418143,72.59591434
11.443,44.75863801,72.57857289
11.446,44.75310619,72.56124934
11.449,44.74758596,72.54394367
11.452,44.74207733,72.52665587
11.455,44.73658027,72.50938593
11.458,44.7310948,72.49213384
11.461,44.72562089,72.47489958
11.464,44.72015854,72.45768315
11.467,44.71470774,72.44048453
11.47,44.70926849,72.42330372
11.473,44.70384078,72.4061407
11.476,44.69842461,72.38899545
11.479,44.69301996,72.37186798
11.482,44.68762683,72.35475826
11.485,44.6822452,72.33766628
11.488,44.67687509,72.32059204
11.491,44.67151647,72.30353552
11.494,44.66616934,72.28649671
11.497,44.66083369,72.26947561
11.5,44.65550952,72.25247218
11.503,44.65019682,72.23548644
11.506,44.64489559,72.21851836
11.509,44.6396058,72.20156794
11.512,44.63432747,72.18463516
11.515,44.62906058,72.16772001
11.518,44.62380512,72.15082248
11.521,44.61856109,72.13394255
11.524,44.61332848,72.11708023
11.527,44.60810729,72.10023549
11.53,44.6028975,72.08340833
11.533,44.59769911,72.06659873
11.536,44.59251211,72.04980669
11.539,44.5873365,72.03303218
11.542,44.58217227,72.0162752
11.545,44.57701941,71.99953575
11.548,44.57187792,71.9828138
11.551,44.56674779,71.96610935
11.554,44.561629,71.94942238
11.557,44.55652157,71.93275289
11.56,44.55142547,71.91610086
11.563,44.5463407,71.89946628
11.566,44.54126726,71.88284914
11.569,44.53620513,71.86624943
11.572,44.53115431,71.84966714
11.575,44.5261148,71.83310226
11.578,44.52108659,71.81655478
11.581,44.51606966,71.80002467
11.584,44.51106402,71.78351195
11.587,44.50606966,71.76701658
11.59,44.50108657,71.75053857
11.593,44.49611474,71.7340779
11.596,44.49115416,71.71763456
11.599,44.48620484,71.70120853
11.602,44.48126676,71.68479982
11.605,44.47633992,71.6684084
11.608,44.4714243,71.65203426
11.611,44.46651991,71.63567741
11.614,44.46162673,71.61933781
11.617,44.45674477,71.60301547
11.62,44.451874,71.58671037
11.623,44.44701444,71.5704225
11.626,44.44216606,71.55415185
11.629,44.43732886,71.53789841
11.632,44.43250285,71.52166216
11.635,44.427688,71.50544311
11.638,44.42288431,71.48924123
11.641,44.41809178,71.47305651
11.644,44.4133104,71.45688895
11.647,44.40854016,71.44073853
11.65,44.40378106,71.42460525
11.653,44.39903308,71.40848909
11.656,44.39429624,71.39239003
11.659,44.3895705,71.37630808
11.662,44.38485588,71.36024322
11.665,44.38015236,71.34419543
11.668,44.37545994,71.32816472
11.671,44.3707786,71.31215106
11.674,44.36610835,71.29615444
11.677,44.36144918,71.28017487
11.68,44.35680108,71.26421231
11.683,44.35216404,71.24826677
11.686,44.34753806,71.23233823
11.689,44.34292313,71.21642669
11.692,44.33831924,71.20053212
11.695,44.3337264,71.18465453
11.698,44.32914458,71.1687939
11.701,44.32457379,71.15295021
11.704,44.32001401,71.13712347
11.707,44.31546525,71.12131365
11.71,44.3109275,71.10552075
11.713,44.30640074,71.08974476
11.716,44.30188497,71.07398566
11.719,44.29738019,71.05824345
11.722,44.29288639,71.04251811
11.725,44.28840357,71.02680964
11.728,44.28393171,71.01111802
11.731,44.27947081,70.99544324
11.734,44.27502086,70.97978529
11.737,44.27058186,70.96414417
11.74,44.2661538,70.94851986
11.743,44.26173668,70.93291235
11.746,44.25733048,70.91732162
11.749,44.25293521,70.90174768
11.752,44.24855085,70.88619051
11.755,44.2441774,70.87065009
11.758,44.23981486,70.85512642
11.761,44.23546321,70.83961949
11.764,44.23112245,70.82412929
11.767,44.22679257,70.8086558
11.77,44.22247357,70.79319902
11.773,44.21816544,70.77775893
11.776,44.21386818,70.76233553
11.779,44.20958177,70.7469288
11.782,44.20530622,70.73153873
11.785,44.20104151,70.71616532
11.788,44.19678764,70.70080856
11.791,44.1925446,70.68546842
11.794,44.1883124,70.67014491
11.797,44.18409101,70.65483801
11.8,44.17988043,70.63954771
11.803,44.17568067,70.624274
11.806,44.1714917,70.60901687
11.809,44.16731353,70.59377631
11.812,44.16314615,70.57855231
11.815,44.15898956,70.56334486
11.818,44.15484374,70.54815395
11.821,44.15070869,70.53297957
11.824,44.1465844,70.51782171
11.827,44.14247088,70.50268035
11.83,44.1383681,70.4875555
11.833,44.13427607,70.47244713
11.836,44.13019478,70.45735524
11.839,44.12612423,70.44227981
11.842,44.1220644,70.42722084
11.845,44.11801529,70.41217832
11.848,44.1139769,70.39715224
11.851,44.10994921,70.38214258
11.854,44.10593223,70.36714933
11.857,44.10192594,70.3521725
11.86,44.09793035,70.33721205
11.863,44.09394544,70.322268
11.866,44.08997121,70.30734032
11.869,44.08600765,70.292429
11.872,44.08205475,70.27751356
11.875,44.07811252,70.26256678
11.878,44.07418094,70.24766764
11.881,44.07026,70.2328018
11.884,44.06634971,70.21796149
11.887,44.06245005,70.20314249
11.89,44.05856103,70.1883425
11.893,44.05468262,70.17356027
11.896,44.05081483,70.1587951
11.899,44.04695766,70.14404664
11.902,44.04311109,70.12931466
11.905,44.03927512,70.11459905
11.908,44.03544974,70.09989975
11.911,44.03163495,70.0852167
11.914,44.02783074,70.07054989
11.917,44.02403711,70.05589929
11.92,44.02025404,70.04126489
11.923,44.01648154,70.02664668
11.926,44.01271959,70.01204464
11.929,44.0089682,69.99745876
11.932,44.00522735,69.98288903
11.935,44.00149704,69.96833545
11.938,43.99777726,69.953798
11.941,43.99406802,69.93927667
11.944,43.99036929,69.92477146
11.947,43.98668108,69.91028235
11.95,43.98300337,69.89580933
11.953,43.97933617,69.88135239
11.956,43.97567947,69.86691152
11.959,43.97203326,69.85248672
11.962,43.96839754,69.83807797
11.965,43.9647723,69.82368527
11.968,43.96115753,69.80930859
11.971,43.95755323,69.79494794
11.974,43.95395939,69.7806033
11.977,43.950376,69.76627467
11.98,43.94680307,69.75196203
11.983,43.94324059,69.73766537
11.986,43.93968854,69.72338469
11.989,43.93614692,69.70911997
11.992,43.93261573,69.69487121
11.995,43.92909497,69.68063839
11.998,43.92558462,69.6664215
12.001,43.92208467,69.65222054
12.004,43.91859514,69.6380355
12.007,43.915116,69.62386636
12.01,43.91164725,69.60971311
12.013,43.90818889,69.59557575
12.016,43.90474091,69.58145427
12.019,43.9013033,69.56734865
12.022,43.89787607,69.55325889
12.025,43.8944592,69.53918498
12.028,43.89105268,69.5251269
12.031,43.88765652,69.51108465
12.034,43.8842707,69.49705822
12.037,43.88089522,69.48304759
12.04,43.87753008,69.46905277
12.043,43.87417527,69.45507373
12.046,43.87083078,69.44111047
12.049,43.86749661,69.42716298
12.052,43.86417275,69.41323125
12.055,43.86085919,69.39931527
12.058,43.85755594,69.38541503
12.061,43.85426298,69.37153053
12.064,43.85098031,69.35766174
12.067,43.84770792,69.34380866
12.07,43.84444581,69.32997129
12.073,43.84119398,69.31614961
12.076,43.83795241,69.30234361
12.079,43.8347211,69.28855328
12.082,43.83150004,69.27477862
12.085,43.82828923,69.26101961
12.088,43.82508867,69.24727625
12.091,43.82189835,69.23354852
12.094,43.81871826,69.21983641
12.097,43.81554839,69.20613992
12.1,43.81238875,69.19245904
12.103,43.80923932,69.17879376
12.106,43.80610011,69.16514406
12.109,43.80297109,69.15150994
12.112,43.79985228,69.13789139
12.115,43.79674366,69.1242884
12.118,43.79364523,69.11070095
12.121,43.79055697,69.09712905
12.124,43.7874789,69.08357268
12.127,43.784411,69.07003183
12.13,43.78135326,69.05650649
12.133,43.77830568,69.04299665
12.136,43.77526826,69.02950231
12.139,43.77224099,69.01602345
12.142,43.76922386,69.00256006
12.145,43.76621687,68.98911214
12.148,43.76322001,68.97567967
12.151,43.76023327,68.96226265
12.154,43.75725666,68.94886106
12.157,43.75429017,68.93547491
12.16,43.75133378,68.92210417
12.163,43.7483875,68.90874883
12.166,43.74545132,68.8954089
12.169,43.74252523,68.88208436
12.172,43.73960924,68.8687752
12.175,43.73670332,68.85548142
12.178,43.73380748,68.84220299
12.181,43.73092172,68.82893992
12.184,43.72804602,68.81569219
12.187,43.72518039,68.80245979
12.19,43.7223248,68.78924272
12.193,43.71947927,68.77604096
12.196,43.71664379,68.76285451
12.199,43.71381834,68.74968335
12.202,43.71100293,68.73652748
12.205,43.70819755,68.7233869
12.208,43.70540219,68.71026158
12.211,43.70261685,68.69715152
12.214,43.69984153,68.68405671
12.217,43.69707621,68.67097714
12.22,43.69432089,68.65791281
12.223,43.69157557,68.6448637
12.226,43.68884024,68.6318298
12.229,43.6861149,68.61881111
12.232,43.68339953,68.60580762
12.235,43.68069415,68.59281931
12.238,43.67799873,68.57984618
12.241,43.67531328,68.56688822
12.244,43.67263778,68.55394541
12.247,43.66997225,68.54101776
12.25,43.66731666,68.52810525
12.253,43.66467101,68.51520787
12.256,43.6620353,68.50232562
12.259,43.65940953,68.48945847
12.262,43.65679368,68.47660644
12.265,43.65418775,68.4637695
12.268,43.65159175,68.45094764
12.271,43.64900565,68.43814086
12.274,43.64642946,68.42534916
12.277,43.64386317,68.41257251
12.28,43.64130678,68.39981091
12.283,43.63876028,68.38706435
12.286,43.63622366,68.37433283
12.289,43.63369693,68.36161633
12.292,43.63118007,68.34891484
12.295,43.62867308,68.33622836
12.298,43.62617596,68.32355688
12.301,43.62368869,68.31090038
12.304,43.62121128,68.29825887
12.307,43.61874372,68.28563232
12.31,43.61628601,68.27302073
12.313,43.61383813,68.2604241
12.316,43.61140008,68.2478424
12.319,43.60897187,68.23527565
12.322,43.60655348,68.22272381
12.325,43.6041449,68.2101869
12.328,43.60174614,68.19766489
12.331,43.59935719,68.18515778
12.334,43.59697804,68.17266556
12.337,43.59460869,68.16018822
12.34,43.59224913,68.14772575
12.343,43.58989936,68.13527814
12.346,43.58755937,68.12284539
12.349,43.58522916,68.11042748
12.352,43.58290872,68.09802441
12.355,43.58059804,68.08563617
12.358,43.57829713,68.07326274
12.361,43.57600598,68.06090413
12.364,43.57372458,68.04856032
12.367,43.57145292,68.0362313
12.37,43.56919101,68.02391706
12.373,43.56693883,68.0116176
12.376,43.56469639,67.9993329
12.379,43.56246367,67.98706296
12.382,43.56024068,67.97480777
12.385,43.5580274,67.96256732
12.388,43.55582383,67.9503416
12.391,43.55362996,67.9381306
12.394,43.5514458,67.92593432
12.397,43.54927134,67.91375274
12.4,43.54710657,67.90158586
12.403,43.54495148,67.88943366
12.406,43.54280608,67.87729614
12.409,43.54067035,67.8651733
12.412,43.53854429,67.85306511
12.415,43.5364279,67.84097158
12.418,43.53432117,67.82889269
12.421,43.5322241,67.81682843
12.424,43.53013668,67.80477881
12.427,43.52805891,67.7927438
12.43,43.52599077,67.7807234
12.433,43.52393228,67.7687176
12.436,43.52188342,67.75672639
12.439,43.51984418,67.74474978
12.442,43.51781456,67.73278774
12.445,43.51579457,67.72084026
12.448,43.51378418,67.70890734
12.451,43.5117834,67.69698897
12.454,43.50979223,67.68508513
12.457,43.50781065,67.67319583
12.46,43.50583866,67.66132105
12.463,43.50387627,67.64946079
12.466,43.50192345,67.63761503
12.469,43.49998021,67.62578377
12.472,43.49804655,67.613967
12.475,43.49612245,67.60216471
12.478,43.49420792,67.59037689
12.481,43.49230295,67.57860354
12.484,43.49040753,67.56684464
12.487,43.48852165,67.55510019
12.49,43.48664533,67.54337017
12.493,43.48477854,67.53165459
12.496,43.48292128,67.51995343
12.499,43.48107356,67.50826668
12.502,43.47923536,67.49659433
12.505,43.47740668,67.48493638
12.508,43.47558751,67.47329282
12.511,43.47377786,67.46166364
12.514,43.47197771,67.45004883
12.517,43.47018706,67.43844838
12.52,43.46840591,67.42686228
12.523,43.46663425,67.41529053
12.526,43.46487207,67.40373312
12.529,43.46311938,67.39219003
12.532,43.46137616,67.38066127
12.535,43.45964242,67.36914682
12.538,43.45791814,67.35764667
12.541,43.45620332,67.34616081
12.544,43.45449797,67.33468925
12.547,43.45280206,67.32323196
12.55,43.45111561,67.31178894
12.553,43.4494386,67.30036018
12.556,43.44777103,67.28894568
12.559,43.44611289,67.27754542
12.562,43.44446418,67.2661594
12.565,43.4428249,67.25478761
12.568,43.44119503,67.24343004
12.571,43.43957459,67.23208668
12.574,43.43796355,67.22075752
12.577,43.43636192,67.20944256
12.58,43.43476969,67.19814179
12.583,43.43318686,67.18685519
12.586,43.43161342,67.17558277
12.589,43.43004937,67.16432451
12.592,43.4284947,67.1530804
12.595,43.42694941,67.14185044
12.598,43.42541349,67.13063461
12.601,43.42388694,67.11943292
12.604,43.42236976,67.10824535
12.607,43.42086193,67.09707189
12.61,43.41936346,67.08591253
12.613,43.41787435,67.07476727
12.616,43.41639457,67.06363611
12.619,43.41492414,67.05251902
12.622,43.41346305,67.041416
12.625,43.41201129,67.03032705
12.628,43.41056885,67.01925215
12.631,43.40913574,67.0081913
12.634,43.40771195,66.99714449
12.637,43.40629747,66.98611172
12.64,43.4048923,66.97509296
12.643,43.40349643,66.96408823
12.646,43.40210987,66.95309749
12.649,43.4007326,66.94212076
12.652,43.39936462,66.93115802
12.655,43.39800593,66.92020926
12.658,43.39665652,66.90927448
12.661,43.39531639,66.89835366
12.664,43.39398553,66.8874468
12.667,43.39266394,66.87655389
12.67,43.39135161,66.86567493
12.673,43.39004855,66.8548099
12.676,43.38875473,66.8439588
12.679,43.38747017,66.83312161
12.682,43.38619486,66.82229834
12.685,43.38492878,66.81148897
12.688,43.38367195,66.80069349
12.691,43.38242434,66.7899119
12.694,43.38118597,66.77914419
12.697,43.37995682,66.76839035
12.7,43.37873688,66.75765037
12.703,43.37752617,66.74692425
12.706,43.37632466,66.73621197
12.709,43.37513236,66.72551353
12.712,43.37394926,66.71482892
12.715,43.37277535,66.70415814
12.718,43.37161064,66.69350117
12.721,43.37045512,66.68285801
12.724,43.36930878,66.67222864
12.727,43.36817162,66.66161307
12.73,43.36704364,66.65101128
12.733,43.36592483,66.64042326
12.736,43.36481518,66.62984901
12.739,43.36371469,66.61928853
12.742,43.36262336,66.60874179
12.745,43.36154119,66.5982088
12.748,43.36046816,66.58768954
12.751,43.35940428,66.57718401
12.754,43.35834954,66.56669221
12.757,43.35730393,66.55621411
12.76,43.35626746,66.54574972
12.763,43.35524011,66.53529903
12.766,43.35422189,66.52486202
12.769,43.35321278,66.5144387
12.772,43.35221279,66.50402905
12.775,43.3512219,66.49363306
12.778,43.35024012,66.48325073
12.781,43.34926745,66.47288205
12.784,43.34830387,66.46252702
12.787,43.34734938,66.45218562
12.79,43.34640398,66.44185784
12.793,43.34546766,66.43154369
12.796,43.34454042,66.42124421
12.799,43.34362226,66.41095252
12.802,43.34271317,66.40068079
12.805,43.34181315,66.39042197
12.808,43.34092219,66.38017631
12.811,43.34004028,66.36994398
12.814,43.33916743,66.35972509
12.817,43.33830363,66.34951968
12.82,43.33744888,66.33932779
12.823,43.33660316,66.32914942
12.826,43.33576649,66.31898457
12.829,43.33493884,66.30883325
12.832,43.33412023,66.29869543
12.835,43.33331064,66.28857113
12.838,43.33251006,66.27846033
12.841,43.33171851,66.26836303
12.844,43.33093597,66.25827921
12.847,43.33016243,66.24820887
12.85,43.3293979,66.238152
12.853,43.32864236,66.2281086
12.856,43.32789582,66.21807866
12.859,43.32715827,66.20806217
12.862,43.32642971,66.19805912
12.865,43.32571013,66.1880695
12.868,43.32499953,66.17809331
12.871,43.3242979,66.16813054
12.874,43.32360524,66.15818118
12.877,43.32292155,66.14824523
12.88,43.32224682,66.13832267
12.883,43.32158105,66.1284135
12.886,43.32092422,66.11851772
12.889,43.32027635,66.1086353
12.892,43.31963743,66.09876626
12.895,43.31900744,66.08891057
12.898,43.31838639,66.07906823
12.901,43.31777428,66.06923924
12.904,43.31717109,66.05942359
12.907,43.31657683,66.04962126
12.91,43.31599148,66.03983225
12.913,43.31541506,66.03005656
12.916,43.31484754,66.02029418
12.919,43.31428894,66.01054509
12.922,43.31373923,66.00080929
12.925,43.31319843,65.99108678
12.928,43.31266653,65.98137755
12.931,43.31214351,65.97168158
12.934,43.31162938,65.96199888
12.937,43.31112414,65.95232943
12.94,43.31062778,65.94267323
12.943,43.31014029,65.93303026
12.946,43.30966167,65.92340053
12.949,43.30919192,65.91378402
12.952,43.30873104,65.90418073
12.955,43.30827901,65.89459065
12.958,43.30783584,65.88501378
12.961,43.30740152,65.8754501
12.964,43.30697605,65.8658996
12.967,43.30655942,65.85636229
12.97,43.30615163,65.84683815
12.973,43.30575268,65.83732717
12.976,43.30536256,65.82782935
12.979,43.30498126,65.81834468
12.982,43.30460879,65.80887316
12.985,43.30424514,65.79941477
12.988,43.30389031,65.78996951
12.991,43.30354428,65.78053737
12.994,43.30320707,65.77111834
12.997,43.30287865,65.76171243
13,43.30255904,65.75231961
13.003,43.30224822,65.74293988
13.006,43.3019462,65.73357324
13.009,43.30165296,65.72421968
13.012,43.30136851,65.71487918
13.015,43.30109283,65.70555175
13.018,43.30082594,65.69623738
13.021,43.30056781,65.68693605
13.024,43.30031845,65.67764777
13.027,43.30007786,65.66837252
13.03,43.29984603,65.65911029
13.033,43.29962296,65.64986109
13.036,43.29940863,65.6406249
13.039,43.29920306,65.63140171
13.042,43.29900623,65.62219152
13.045,43.29881814,65.61299432
13.048,43.29863879,65.60381011
13.051,43.29846818,65.59463887
13.054,43.29830629,65.5854806
13.057,43.29815313,65.57633529
13.06,43.29800869,65.56720294
13.063,43.29787296,65.55808354
13.066,43.29774595,65.54897707
13.069,43.29762766,65.53988354
13.072,43.29751806,65.53080294
13.075,43.29741718,65.52173525
13.078,43.29732499,65.51268048
13.081,43.29724149,65.50363861
13.084,43.29716669,65.49460964
13.087,43.29710057,65.48559356
13.09,43.29704313,65.47659036
13.093,43.29699438,65.46760004
13.096,43.2969543,65.45862259
13.099,43.2969229,65.449658
13.102,43.29690016,65.44070627
13.105,43.29688608,65.43176738
13.108,43.29688067,65.42284133
13.111,43.29688392,65.41392812
13.114,43.29689581,65.40502774
13.117,43.29691636,65.39614017
13.12,43.29694555,65.38726542
13.123,43.29698339,65.37840347
13.126,43.29702986,65.36955432
13.129,43.29708497,65.36071797
13.132,43.29714871,65.3518944
13.135,43.29722107,65.3430836
13.138,43.29730206,65.33428558
13.141,43.29739167,65.32550032
13.144,43.29748989,65.31672781
13.147,43.29759672,65.30796806
13.15,43.29771217,65.29922104
13.153,43.29783622,65.29048677
13.156,43.29796886,65.28176522
13.159,43.29811011,65.27305639
13.162,43.29825995,65.26436028
13.165,43.29841838,65.25567688
13.168,43.2985854,65.24700618
13.171,43.29876099,65.23834817
13.174,43.29894517,65.22970284
13.177,43.29913792,65.2210702
13.18,43.29933925,65.21245023
13.183,43.29954914,65.20384293
13.186,43.29976759,65.19524828
13.189,43.29999461,65.18666629
13.192,43.30023018,65.17809695
13.195,43.30047431,65.16954024
13.198,43.30072698,65.16099616
13.201,43.3009882,65.15246471
13.204,43.30125796,65.14394588
13.207,43.30153627,65.13543966
13.21,43.3018231,65.12694604
13.213,43.30211847,65.11846502
13.216,43.30242237,65.10999659
13.219,43.30273479,65.10154074
13.222,43.30305573,65.09309747
13.225,43.30338519,65.08466677
13.228,43.30372316,65.07624863
13.231,43.30406964,65.06784305
13.234,43.30442462,65.05945002
13.237,43.30478811,65.05106953
13.24,43.3051601,65.04270158
13.243,43.30554059,65.03434615
13.246,43.30592956,65.02600325
13.249,43.30632703,65.01767287
13.252,43.30673298,65.00935497
13.255,43.30714741,65.00104959
13.258,43.30757031,64.9927567
13.261,43.3080017,64.98447631
13.264,43.30844155,64.9762084
13.267,43.30888987,64.96795296
13.27,43.30934665,64.95971
13.273,43.30981189,64.95147949
13.276,43.31028559,64.94326144
13.279,43.31076775,64.93505584
13.282,43.31125835,64.92686268
13.285,43.31175739,64.91868195
13.288,43.31226488,64.91051365
13.291,43.31278081,64.90235777
13.294,43.31330518,64.89421431
13.297,43.31383797,64.88608326
13.3,43.3143792,64.8779646
13.303,43.31492885,64.86985834
13.306,43.31548692,64.86176447
13.309,43.31605341,64.85368298
13.312,43.31662831,64.84561386
13.315,43.31721162,64.83755712
13.318,43.31780335,64.82951273
13.321,43.31840347,64.8214807
13.324,43.319012,64.81346101
13.327,43.31962892,64.80545367
13.33,43.32025424,64.79745866
13.333,43.32088795,64.78947598
13.336,43.32153004,64.78150562
13.339,43.32218052,64.77354757
13.342,43.32283938,64.76560184
13.345,43.32350662,64.7576684
13.348,43.32418222,64.74974726
13.351,43.3248662,64.74183841
13.354,43.32555855,64.73394184
13.357,43.32625925,64.72605755
13.36,43.32696832,64.71818553
13.363,43.32768574,64.71032576
13.366,43.32841152,64.70247826
13.369,43.32914564,64.694643
13.372,43.32988811,64.68681998
13.375,43.33063893,64.6790092
13.378,43.33139808,64.67121066
13.381,43.33216557,64.66342433
13.384,43.33294139,64.65565022
13.387,43.33372554,64.64788832
13.39,43.33451802,64.64013862
13.393,43.33531882,64.63240112
13.396,43.33612793,64.62467581
13.399,43.33694537,64.61696269
13.402,43.33777111,64.60926174
13.405,43.33860517,64.60157296
13.408,43.33944753,64.59389635
13.411,43.34029819,64.5862319
13.414,43.34115715,64.5785796
13.417,43.34202441,64.57093944
13.42,43.34289996,64.56331142
13.423,43.3437838,64.55569554
13.426,43.34467592,64.54809178
13.429,43.34557633,64.54050014
13.432,43.34648502,64.53292061
13.435,43.34740198,64.52535319
13.438,43.34832722,64.51779787
13.441,43.34926072,64.51025464
13.444,43.35020249,64.5027235
13.447,43.35115252,64.49520444
13.45,43.35211082,64.48769746
13.453,43.35307737,64.48020254
13.456,43.35405217,64.47271969
13.459,43.35503522,64.46524889
13.462,43.35602652,64.45779014
13.465,43.35702606,64.45034344
13.468,43.35803384,64.44290877
13.471,43.35904986,64.43548613
13.474,43.36007411,64.42807551
13.477,43.36110659,64.42067692
13.48,43.3621473,64.41329033
13.483,43.36319623,64.40591575
13.486,43.36425339,64.39855316
13.489,43.36531876,64.39120257
13.492,43.36639234,64.38386396
13.495,43.36747414,64.37653734
13.498,43.36856414,64.36922268
13.501,43.36966235,64.36192
13.504,43.37076876,64.35462927
13.507,43.37188336,64.3473505
13.51,43.37300617,64.34008368
13.513,43.37413716,64.3328288
13.516,43.37527634,64.32558585
13.519,43.37642371,64.31835483
13.522,43.37757926,64.31113574
13.525,43.37874299,64.30392856
13.528,43.37991489,64.2967333
13.531,43.38109497,64.28954994
13.534,43.38228322,64.28237847
13.537,43.38347963,64.2752189
13.54,43.38468421,64.26807121
13.543,43.38589694,64.26093541
13.546,43.38711784,64.25381147
13.549,43.38834689,64.24669941
13.552,43.38958408,64.2395992
13.555,43.39082943,64.23251085
13.558,43.39208292,64.22543435
13.561,43.39334455,64.21836969
13.564,43.39461432,64.21131686
13.567,43.39589223,64.20427587
13.57,43.39717826,64.1972467
13.573,43.39847243,64.19022935
13.576,43.39977472,64.18322381
13.579,43.40108513,64.17623007
13.582,43.40240367,64.16924813
13.585,43.40373032,64.16227799
13.588,43.40506508,64.15531963
13.591,43.40640795,64.14837306
13.594,43.40775894,64.14143826
13.597,43.40911802,64.13451523
13.6,43.41048521,64.12760396
13.603,43.41186049,64.12070444
13.606,43.41324387,64.11381668
13.609,43.41463534,64.10694066
13.612,43.4160349,64.10007638
13.615,43.41744255,64.09322383
13.618,43.41885828,64.08638301
13.621,43.42028209,64.0795539
13.624,43.42171397,64.07273651
13.627,43.42315393,64.06593083
13.63,43.42460196,64.05913685
13.633,43.42605806,64.05235457
13.636,43.42752222,64.04558397
13.639,43.42899445,64.03882506
13.642,43.43047473,64.03207783
13.645,43.43196307,64.02534227
13.648,43.43345946,64.01861837
13.651,43.4349639,64.01190613
13.654,43.43647639,64.00520555
13.657,43.43799692,63.99851662
13.66,43.43952549,63.99183932
13.663,43.4410621,63.98517366
13.666,43.44260674,63.97851963
13.669,43.44415941,63.97187723
13.672,43.44572012,63.96524644
13.675,43.44728885,63.95862726
13.678,43.4488656,63.95201969
13.681,43.45045037,63.94542371
13.684,43.45204316,63.93883933
13.687,43.45364396,63.93226654
13.69,43.45525278,63.92570533
13.693,43.4568696,63.9191557
13.696,43.45849443,63.91261763
13.699,43.46012726,63.90609113
13.702,43.46176809,63.89957619
13.705,43.46341691,63.89307281
13.708,43.46507373,63.88658097
13.711,43.46673854,63.88010066
13.714,43.46841133,63.8736319
13.717,43.47009211,63.86717466
13.72,43.47178087,63.86072894
13.723,43.47347762,63.85429475
13.726,43.47518233,63.84787206
13.729,43.47689502,63.84146088
13.732,43.47861568,63.83506119
13.735,43.48034431,63.828673
13.738,43.4820809,63.8222963
13.741,43.48382545,63.81593108
13.744,43.48557797,63.80957733
13.747,43.48733843,63.80323506
13.75,43.48910685,63.79690425
13.753,43.49088322,63.79058489
13.756,43.49266754,63.78427699
13.759,43.4944598,63.77798054
13.762,43.49626,63.77169553
13.765,43.49806815,63.76542195
13.768,43.49988422,63.7591598
13.771,43.50170823,63.75290907
13.774,43.50354017,63.74666977
13.777,43.50538004,63.74044187
13.78,43.50722783,63.73422538
13.783,43.50908354,63.72802029
13.786,43.51094717,63.72182659
13.789,43.51357316,63.71564429
13.792,43.51604559,63.70947336
13.795,43.51833205,63.70331382
13.798,43.5204961,63.69716564
13.801,43.52258044,63.69102883
13.804,43.52461381,63.68490338
13.807,43.52661548,63.67878929
13.81,43.52859846,63.67268654
13.813,43.53057144,63.66659514
13.816,43.53254029,63.66051507
13.819,43.53450896,63.65444633
13.822,43.53648008,63.64838892
13.825,43.53845544,63.64234283
13.828,43.54043622,63.63630806
13.831,43.54242324,63.63028459
13.834,43.54441702,63.62427243
13.837,43.54641793,63.61827156
13.84,43.5484262,63.61228198
13.843,43.55044201,63.60630369
13.846,43.55246545,63.60033668
13.849,43.5544966,63.59438094
13.852,43.55653551,63.58843648
13.855,43.55858221,63.58250327
13.858,43.56063671,63.57658133
13.861,43.56269902,63.57067063
13.864,43.56476917,63.56477118
13.867,43.56684714,63.55888298
13.87,43.56893295,63.553006
13.873,43.57102659,63.54714026
13.876,43.57312806,63.54128574
13.879,43.57523736,63.53544244
13.882,43.57735449,63.52961035
13.885,43.57947945,63.52378947
13.888,43.58161223,63.51797978
13.891,43.58375283,63.5121813
13.894,43.58590125,63.506394
13.897,43.58805749,63.50061789
13.9,43.59022154,63.49485296
13.903,43.5923934,63.4890992
13.906,43.59457308,63.48335661
13.909,43.59676055,63.47762518
13.912,43.59895584,63.47190491
13.915,43.60115892,63.46619579
13.918,43.6033698,63.46049781
13.921,43.60558848,63.45481098
13.924,43.60781495,63.44913528
13.927,43.61004921,63.44347071
13.93,43.61229126,63.43781726
13.933,43.61454109,63.43217493
13.936,43.6167987,63.42654371
13.939,43.6190641,63.4209236
13.942,43.62133727,63.41531459
13.945,43.62361822,63.40971668
13.948,43.62590694,63.40412985
13.951,43.62820342,63.39855412
13.954,43.63050768,63.39298946
13.957,43.6328197,63.38743587
13.96,43.63513948,63.38189336
13.963,43.63746701,63.3763619
13.966,43.63980231,63.37084151
13.969,43.64214536,63.36533216
13.972,43.64449616,63.35983387
13.975,43.64685471,63.35434661
13.978,43.649221,63.34887039
13.981,43.65159504,63.3434052
13.984,43.65397681,63.33795103
13.987,43.65636633,63.33250789
13.99,43.65876358,63.32707576
13.993,43.66116856,63.32165463
13.996,43.66358128,63.31624451
13.999,43.66600172,63.31084539
14.002,43.66842989,63.30545726
14.005,43.67086578,63.30008012
14.008,43.67330939,63.29471396
14.011,43.67576072,63.28935877
14.014,43.67821976,63.28401456
14.017,43.68068652,63.27868131
14.02,43.68316098,63.27335902
14.023,43.68564316,63.26804769
14.026,43.68813303,63.2627473
14.029,43.69063062,63.25745786
14.032,43.6931359,63.25217936
14.035,43.69564887,63.24691179
14.038,43.69816955,63.24165515
14.041,43.70069791,63.23640943
14.044,43.70323397,63.23117463
14.047,43.70577771,63.22595074
14.05,43.70832913,63.22073775
14.053,43.71088824,63.21553567
14.056,43.71345503,63.21034449
14.059,43.7160295,63.20516419
14.062,43.71861164,63.19999478
14.065,43.72120145,63.19483625
14.068,43.72379894,63.18968859
14.071,43.72640409,63.18455181
14.074,43.7290169,63.17942589
14.077,43.73163738,63.17431082
14.08,43.73426552,63.16920661
14.083,43.73690131,63.16411325
14.086,43.73954477,63.15903073
14.089,43.74219587,63.15395905
14.092,43.74485462,63.1488982
14.095,43.74752102,63.14384818
14.098,43.75019507,63.13880898
14.101,43.75287676,63.1337806
14.104,43.75556609,63.12876303
14.107,43.75826306,63.12375626
14.11,43.76096766,63.1187603
14.113,43.76367989,63.11377513
14.116,43.76639976,63.10880076
14.119,43.76912726,63.10383716
14.122,43.77186238,63.09888435
14.125,43.77460512,63.09394232
14.128,43.77735549,63.08901105
14.131,43.78011347,63.08409055
14.134,43.78287907,63.0791808
14.137,43.78565228,63.07428181
14.14,43.78843311,63.06939357
14.143,43.79122154,63.06451608
14.146,43.79401758,63.05964932
14.149,43.79682123,63.0547933
14.152,43.79963247,63.049948
14.155,43.80245132,63.04511343
14.158,43.80527776,63.04028957
14.161,43.8081118,63.03547643
14.164,43.81095343,63.030674
14.167,43.81380265,63.02588227
14.17,43.81665946,63.02110123
14.173,43.81952385,63.01633089
14.176,43.82239583,63.01157124
14.179,43.82527538,63.00682227
14.182,43.82816252,63.00208397
14.185,43.83105723,62.99735635
14.188,43.83395951,62.99263939
14.191,43.83686936,62.9879331
14.194,43.83978679,62.98323746
14.197,43.84271178,62.97855247
14.2,43.84564433,62.97387813
14.203,43.84858445,62.96921443
14.206,43.85153212,62.96456137
14.209,43.85448735,62.95991894
14.212,43.85745014,62.95528713
14.215,43.86042048,62.95066595
14.218,43.86339837,62.94605538
14.221,43.86638381,62.94145542
14.224,43.86937679,62.93686607
14.227,43.87237732,62.93228732
14.23,43.87538538,62.92771916
14.233,43.87840099,62.9231616
14.236,43.88142413,62.91861462
14.239,43.88445481,62.91407822
14.242,43.88749302,62.9095524
14.245,43.89053876,62.90503714
14.248,43.89359202,62.90053246
14.251,43.89665281,62.89603833
14.254,43.89972112,62.89155476
14.257,43.90279696,62.88708174
14.26,43.90588031,62.88261927
14.263,43.90897118,62.87816734
14.266,43.91206956,62.87372594
14.269,43.91517545,62.86929507
14.272,43.91828885,62.86487473
14.275,43.92140976,62.86046491
14.278,43.92453818,62.85606561
14.281,43.92767409,62.85167681
14.284,43.93081751,62.84729852
14.287,43.93396842,62.84293074
14.29,43.93712683,62.83857345
14.293,43.94029274,62.83422665
14.296,43.94346613,62.82989033
14.299,43.94664702,62.8255645
14.302,43.94983539,62.82124914
14.305,43.95303124,62.81694426
14.308,43.95623458,62.81264984
14.311,43.9594454,62.80836588
14.314,43.9626637,62.80409238
14.317,43.96588947,62.79982933
14.32,43.96912271,62.79557673
14.323,43.97236343,62.79133457
14.326,43.97561162,62.78710285
14.329,43.97886727,62.78288156
14.332,43.98213039,62.77867069
14.335,43.98540097,62.77447025
14.338,43.98867901,62.77028023
14.341,43.99196451,62.76610062
14.344,43.99525747,62.76193141
14.347,43.99855787,62.75777261
14.35,44.00186574,62.75362421
14.353,44.00518105,62.7494862
14.356,44.00850381,62.74535858
14.359,44.01183401,62.74124134
14.362,44.01517166,62.73713448
14.365,44.01851675,62.733038
14.368,44.02186927,62.72895188
14.371,44.02522924,62.72487613
14.374,44.02859664,62.72081073
14.377,44.03197147,62.7167557
14.38,44.03535373,62.71271101
14.383,44.03874342,62.70867666
14.386,44.04214053,62.70465266
14.389,44.04554507,62.70063899
14.392,44.04895703,62.69663565
14.395,44.05237641,62.69264264
14.398,44.05580321,62.68865995
14.401,44.05923743,62.68468757
14.404,44.06267905,62.68072551
14.407,44.06612809,62.67677375
14.41,44.06958454,62.6728323
14.413,44.07304839,62.66890114
14.416,44.07651965,62.66498028
14.419,44.07999832,62.6610697
14.422,44.08348438,62.6571694
14.425,44.08697784,62.65327939
14.428,44.0904787,62.64939964
14.431,44.09398695,62.64553017
14.434,44.0975026,62.64167096
14.437,44.10102564,62.63782201
14.44,44.10455606,62.63398331
14.443,44.10809387,62.63015486
14.446,44.11163907,62.62633666
14.449,44.11519164,62.6225287
14.452,44.1187516,62.61873097
14.455,44.12231893,62.61494347
14.458,44.12589364,62.6111662
14.461,44.12947573,62.60739916
14.464,44.13306519,62.60364233
14.467,44.13666201,62.59989571
14.47,44.14026621,62.5961593
14.473,44.14387777,62.59243309
14.476,44.14749669,62.58871708
14.479,44.15112297,62.58501126
14.482,44.15475662,62.58131563
14.485,44.15839762,62.57763019
14.488,44.16204598,62.57395493
14.491,44.16570169,62.57028984
14.494,44.16936475,62.56663492
14.497,44.17303517,62.56299016
14.5,44.17671293,62.55935557
14.503,44.18039803,62.55573114
14.506,44.18409048,62.55211685
14.509,44.18779027,62.54851272
14.512,44.1914974,62.54491872
14.515,44.19521187,62.54133487
14.518,44.19893367,62.53776114
14.521,44.20266281,62.53419755
14.524,44.20639928,62.53064408
14.527,44.21014307,62.52710073
14.53,44.2138942,62.52356749
14.533,44.21765265,62.52004437
14.536,44.22141843,62.51653135
14.539,44.22519152,62.51302843
14.542,44.22897194,62.50953561
14.545,44.23275967,62.50605288
14.548,44.23655472,62.50258023
14.551,44.24035708,62.49911767
14.554,44.24416676,62.49566519
14.557,44.24798374,62.49222279
14.56,44.25180804,62.48879045
14.563,44.25563964,62.48536817
14.566,44.25947854,62.48195596
14.569,44.26332474,62.4785538
14.572,44.26717825,62.4751617
14.575,44.27103905,62.47177964
14.578,44.27490715,62.46840762
14.581,44.27878255,62.46504564
14.584,44.28266523,62.4616937
14.587,44.28655521,62.45835178
14.59,44.29045248,62.45501988
14.593,44.29435703,62.45169801
14.596,44.29826887,62.44838615
14.599,44.30218799,62.4450843
14.602,44.30611439,62.44179246
14.605,44.31004807,62.43851062
14.608,44.31398903,62.43523877
14.611,44.31793726,62.43197692
14.614,44.32189277,62.42872506
14.617,44.32585555,62.42548318
14.62,44.32982559,62.42225128
14.623,44.33380291,62.41902935
14.626,44.33778749,62.4158174
14.629,44.34177934,62.41261541
14.632,44.34577844,62.40942338
14.635,44.34978481,62.40624131
14.638,44.35379844,62.40306919
14.641,44.35781932,62.39990702
14.644,44.36184745,62.3967548
14.647,44.36588284,62.39361251
14.65,44.36992548,62.39048016
14.653,44.37397537,62.38735774
14.656,44.37803251,62.38424524
14.659,44.38209689,62.38114267
14.662,44.38616852,62.37805002
14.665,44.39024738,62.37496727
14.668,44.39433349,62.37189444
14.671,44.39842684,62.36883151
14.674,44.40252742,62.36577848
14.677,44.40663523,62.36273534
14.68,44.41075028,62.3597021
14.683,44.41487256,62.35667874
14.686,44.41900206,62.35366526
14.689,44.4231388,62.35066167
14.692,44.42728276,62.34766794
14.695,44.43143394,62.34468409
14.698,44.43559234,62.3417101
14.701,44.43975797,62.33874597
14.704,44.44393081,62.33579169
14.707,44.44811086,62.33284727
14.71,44.45229814,62.3299127
14.713,44.45649262,62.32698797
14.716,44.46069431,62.32407307
14.719,44.46490322,62.32116802
14.722,44.46911933,62.31827279
14.725,44.47334265,62.31538739
14.728,44.47757316,62.31251181
14.731,44.48181089,62.30964604
14.734,44.48605581,62.30679009
14.737,44.49030793,62.30394395
14.74,44.49456724,62.30110761
14.743,44.49883375,62.29828108
14.746,44.50310746,62.29546434
14.749,44.50738835,62.29265739
14.752,44.51167643,62.28986022
14.755,44.51597171,62.28707284
14.758,44.52027416,62.28429524
14.761,44.5245838,62.28152742
14.764,44.52890063,62.27876936
14.767,44.53322463,62.27602107
14.77,44.53755582,62.27328254
14.773,44.54189418,62.27055377
14.776,44.54623971,62.26783475
14.779,44.55059242,62.26512548
14.782,44.5549523,62.26242596
14.785,44.55931935,62.25973617
14.788,44.56369357,62.25705612
14.791,44.56807496,62.25438581
14.794,44.57246351,62.25172522
14.797,44.57685922,62.24907435
14.8,44.5812621,62.24643321
14.803,44.58567214,62.24380178
14.806,44.59008933,62.24118006
14.809,44.59451368,62.23856805
14.812,44.59894518,62.23596574
14.815,44.60338384,62.23337313
14.818,44.60782965,62.23079021
14.821,44.61228261,62.22821698
14.824,44.61674272,62.22565344
14.827,44.62120997,62.22309958
14.83,44.62568437,62.2205554
14.833,44.63016591,62.21802089
14.836,44.63465459,62.21549605
14.839,44.63915041,62.21298087
14.842,44.64365337,62.21047536
14.845,44.64816346,62.2079795
14.848,44.65268069,62.20549329
14.851,44.65720505,62.20301674
14.854,44.66173655,62.20054983
14.857,44.66627517,62.19809255
14.86,44.67082092,62.19564492
14.863,44.67537379,62.19320691
14.866,44.67993379,62.19077854
14.869,44.68450092,62.18835978
14.872,44.68907516,62.18595065
14.875,44.69365653,62.18355113
14.878,44.69824501,62.18116122
14.881,44.7028406,62.17878092
14.884,44.70744332,62.17641023
14.887,44.71205314,62.17404913
14.89,44.71667008,62.17169763
14.893,44.72129413,62.16935572
14.896,44.72592528,62.16702339
14.899,44.73056354,62.16470065
14.902,44.73520891,62.16238748
14.905,44.73986137,62.16008389
14.908,44.74452094,62.15778988
14.911,44.74918761,62.15550542
14.914,44.75386138,62.15323053
14.917,44.75854225,62.1509652
14.92,44.76323021,62.14870942
14.923,44.76792526,62.14646319
14.926,44.77262741,62.14422651
14.929,44.77733664,62.14199937
14.932,44.78205297,62.13978177
14.935,44.78677638,62.1375737
14.938,44.79150687,62.13537517
14.941,44.79624445,62.13318616
14.944,44.80098912,62.13100667
14.947,44.80574086,62.1288367
14.95,44.81049968,62.12667624
14.953,44.81526558,62.12452529
14.956,44.82003856,62.12238385
14.959,44.82481861,62.12025191
14.962,44.82960573,62.11812947
14.965,44.83439993,62.11601652
14.968,44.83920119,62.11391306
14.971,44.84400953,62.11181909
14.974,44.84882492,62.1097346
14.977,44.85364739,62.10765958
14.98,44.85847692,62.10559405
14.983,44.86331351,62.10353798
14.986,44.86815716,62.10149138
14.989,44.87300786,62.09945424
14.992,44.87786563,62.09742655
14.995,44.88273045,62.09540833
14.998,44.88760233,62.09339955
15.001,44.89248126,62.09140022
15.004,44.89736724,62.08941033
15.007,44.90226027,62.08742988
15.01,44.90716034,62.08545886
15.013,44.91206747,62.08349728
15.016,44.91698164,62.08154512
15.019,44.92190285,62.07960238
15.022,44.9268311,62.07766907
15.025,44.9317664,62.07574516
15.028,44.93670873,62.07383067
15.031,44.9416581,62.07192559
15.034,44.94661451,62.07002991
15.037,44.95157795,62.06814363
15.04,44.95654842,62.06626674
15.043,44.96152593,62.06439924
15.046,44.96651046,62.06254114
15.049,44.97150203,62.06069241
15.052,44.97650062,62.05885307
15.055,44.98150623,62.0570231
15.058,44.98651887,62.05520251
15.061,44.99153854,62.05339128
15.064,44.99656522,62.05158942
15.067,45.00159892,62.04979691
15.07,45.00663964,62.04801377
15.073,45.01168738,62.04623997
15.076,45.01674213,62.04447553
15.079,45.0218039,62.04272043
15.082,45.02687268,62.04097467
15.085,45.03194847,62.03923825
15.088,45.03703126,62.03751116
15.091,45.04212107,62.0357934
15.094,45.04721788,62.03408497
15.097,45.0523217,62.03238586
15.1,45.05743252,62.03069607
15.103,45.06255034,62.02901559
15.106,45.06767516,62.02734443
15.109,45.07280699,62.02568257
15.112,45.0779458,62.02403001
15.115,45.08309162,62.02238675
15.118,45.08824443,62.02075279
15.121,45.09340423,62.01912812
15.124,45.09857103,62.01751274
15.127,45.10374481,62.01590664
15.13,45.10892559,62.01430982
15.133,45.11411335,62.01272228
15.136,45.1193081,62.01114401
15.139,45.12450983,62.00957501
15.142,45.12971855,62.00801527
15.145,45.13493425,62.0064648
15.148,45.14015692,62.00492358
15.151,45.14538658,62.00339162
15.154,45.15062322,62.00186891
15.157,45.15586683,62.00035544
15.16,45.16111741,61.99885122
15.163,45.16637497,61.99735624
15.166,45.17163951,61.99587049
15.169,45.17691101,61.99439397
15.172,45.18218948,61.99292668
15.175,45.18747492,61.99146861
15.178,45.19276732,61.99001977
15.181,45.1980667,61.98858014
15.184,45.20337303,61.98714972
15.187,45.20868633,61.98572851
15.19,45.21400659,61.98431651
15.193,45.2193338,61.98291371
15.196,45.22466798,61.98152011
15.199,45.23000911,61.9801357
15.202,45.2353572,61.97876048
15.205,45.24071224,61.97739445
15.208,45.24607424,61.9760376
15.211,45.25144318,61.97468993
15.214,45.25681908,61.97335144
15.217,45.26220192,61.97202212
15.22,45.26759172,61.97070197
15.223,45.27298845,61.96939098
15.226,45.27839214,61.96808915
15.229,45.28380276,61.96679649
15.232,45.28922033,61.96551297
15.235,45.29464484,61.96423861
15.238,45.30007629,61.96297339
15.241,45.30551467,61.96171731
15.244,45.31095999,61.96047038
15.247,45.31641225,61.95923258
15.25,45.32187144,61.95800391
15.253,45.32733757,61.95678437
15.256,45.33281062,61.95557395
15.259,45.33829061,61.95437266
15.262,45.34377752,61.95318048
15.265,45.34927136,61.95199742
15.268,45.35477213,61.95082347
15.271,45.36027982,61.94965862
15.274,45.36579444,61.94850288
15.277,45.37131597,61.94735623
15.28,45.37684443,61.94621868
15.283,45.38237981,61.94509023
15.286,45.3879221,61.94397086
15.289,45.39347131,61.94286058
15.292,45.39902744,61.94175938
15.295,45.40459048,61.94066725
15.298,45.41016044,61.93958421
15.301,45.41573731,61.93851023
15.304,45.42132108,61.93744532
15.307,45.42691177,61.93638947
15.31,45.43250936,61.93534268
15.313,45.43811386,61.93430495
15.316,45.44372527,61.93327627
15.319,45.44934358,61.93225664
15.322,45.45496879,61.93124606
15.325,45.4606009,61.93024452
15.328,45.46623992,61.92925202
15.331,45.47188583,61.92826855
15.334,45.47753864,61.92729411
15.337,45.48319835,61.92632871
15.34,45.48886495,61.92537232
15.343,45.49453845,61.92442496
15.346,45.50021883,61.92348662
15.349,45.50590611,61.92255729
15.352,45.51160028,61.92163697
15.355,45.51730134,61.92072565
15.358,45.52300929,61.91982334
15.361,45.52872412,61.91893003
15.364,45.53444584,61.91804572
15.367,45.54017444,61.9171704
15.37,45.54590993,61.91630407
15.373,45.55165229,61.91544673
15.376,45.55740154,61.91459836
15.379,45.56315766,61.91375898
15.382,45.56892067,61.91292857
15.385,45.57469055,61.91210714
15.388,45.5804673,61.91129467
15.391,45.58625093,61.91049117
15.394,45.59204143,61.90969663
15.397,45.5978388,61.90891104
15.4,45.60364305,61.90813442
15.403,45.60945416,61.90736674
15.406,45.61527214,61.90660801
15.409,45.62109699,61.90585823
15.412,45.6269287,61.90511738
15.415,45.63276728,61.90438548
15.418,45.63861272,61.90366251
15.421,45.64446502,61.90294846
15.424,45.65032419,61.90224335
15.427,45.65619021,61.90154716
15.43,45.66206309,61.90085989
15.433,45.66794283,61.90018154
15.436,45.67382943,61.8995121
15.439,45.67972288,61.89885157
15.442,45.68562318,61.89819995
15.445,45.69153034,61.89755723
15.448,45.69744435,61.89692341
15.451,45.7033652,61.89629848
15.454,45.70929291,61.89568245
15.457,45.71522747,61.89507531
15.46,45.72116887,61.89447706
15.463,45.72711711,61.89388769
15.466,45.7330722,61.89330719
15.469,45.73903414,61.89273558
15.472,45.74500292,61.89217283
15.475,45.75097853,61.89161896
15.478,45.75696099,61.89107395
15.481,45.76295029,61.89053781
15.484,45.76894642,61.89001052
15.487,45.7749334,61.88949209
15.49,45.78098617,61.88898251
15.493,45.78703135,61.88848179
15.496,45.79307379,61.8879899
15.499,45.79911673,61.88750686
15.502,45.8051623,61.88703266
15.505,45.81121191,61.8865673
15.508,45.81726651,61.88611077
15.511,45.8233267,61.88566306
15.514,45.82939291,61.88522419
15.517,45.83546541,61.88479413
15.52,45.84154437,61.8843729
15.523,45.84762993,61.88396048
15.526,45.85372214,61.88355687
15.529,45.85982108,61.88316207
15.532,45.86592676,61.88277608
15.535,45.87203922,61.88239889
15.538,45.87815847,61.8820305
15.541,45.88428451,61.88167091
15.544,45.89041735,61.88132011
15.547,45.896557,61.8809781
15.55,45.90270346,61.88064487
15.553,45.90885672,61.88032043
15.556,45.91501679,61.88000477
15.559,45.92118367,61.87969788
15.562,45.92735736,61.87939977
15.565,45.93353786,61.87911042
15.568,45.93972516,61.87882984
15.571,45.94591927,61.87855803
15.574,45.95212018,61.87829498
15.577,45.95832789,61.87804068
15.58,45.96454241,61.87779514
15.583,45.97076373,61.87755834
15.586,45.97699184,61.8773303
15.589,45.98322676,61.87711099
15.592,45.98946847,61.87690043
15.595,45.99571698,61.87669861
15.598,46.00197229,61.87650552
15.601,46.00823439,61.87632116
15.604,46.01450329,61.87614553
15.607,46.02077897,61.87597862
15.61,46.02706145,61.87582043
15.613,46.03335072,61.87567096
15.616,46.03964678,61.87553021
15.619,46.04594963,61.87539817
15.622,46.05225926,61.87527483
15.625,46.05857569,61.8751602
15.628,46.06489889,61.87505427
15.631,46.07122888,61.87495705
15.634,46.07756566,61.87486851
15.637,46.08390921,61.87478867
15.64,46.09025955,61.87471752
15.643,46.09661667,61.87465505
15.646,46.10298056,61.87460127
15.649,46.10935124,61.87455617
15.652,46.11572869,61.87451974
15.655,46.12211291,61.87449199
15.658,46.12850392,61.8744729
15.661,46.13490169,61.87446249
15.664,46.14130624,61.87446073
15.667,46.14771756,61.87446764
15.67,46.15413565,61.8744832
15.673,46.16056051,61.87450742
15.676,46.16699214,61.87454029
15.679,46.17343054,61.87458181
15.682,46.17987571,61.87463198
15.685,46.18632764,61.87469078
15.688,46.19278633,61.87475822
15.691,46.19925179,61.8748343
15.694,46.20572401,61.87491901
15.697,46.212203,61.87501235
15.7,46.21868874,61.87511432
15.703,46.22518125,61.87522491
15.706,46.23168051,61.87534412
15.709,46.23818653,61.87547194
15.712,46.24469931,61.87560838
15.715,46.25121884,61.87575343
15.718,46.25774513,61.87590709
15.721,46.26427817,61.87606935
15.724,46.27081797,61.87624021
15.727,46.27736451,61.87641967
15.73,46.28391781,61.87660773
15.733,46.29047786,61.87680438
15.736,46.29704466,61.87700961
15.739,46.3036182,61.87722344
15.742,46.3101985,61.87744584
15.745,46.31678554,61.87767683
15.748,46.32337932,61.87791639
15.751,46.32997985,61.87816452
15.754,46.33658712,61.87842123
15.757,46.34320113,61.8786865
15.76,46.34982189,61.87896034
15.763,46.35644938,61.87924273
15.766,46.36308362,61.87953369
15.769,46.36972459,61.8798332
15.772,46.3763723,61.88014126
15.775,46.38302675,61.88045788
15.778,46.38968793,61.88078303
15.781,46.39635585,61.88111674
15.784,46.4030305,61.88145898
15.787,46.40971188,61.88180976
15.79,46.4164,61.88216907
15.793,46.42309485,61.88253691
15.796,46.42979642,61.88291328
15.799,46.43650473,61.88329818
15.802,46.44321977,61.88369159
15.805,46.44994153,61.88409353
15.808,46.45667002,61.88450398
15.811,46.46340523,61.88492295
15.814,46.47014717,61.88535042
15.817,46.47689583,61.8857864
15.82,46.48365121,61.88623089
15.823,46.49041332,61.88668387
15.826,46.49718215,61.88714536
15.829,46.50395769,61.88761533
15.832,46.51073996,61.8880938
15.835,46.51752894,61.88858076
15.838,46.52432464,61.88907621
15.841,46.53112706,61.88958014
15.844,46.5379362,61.89009254
15.847,46.54475204,61.89061343
15.85,46.5515746,61.89114279
15.853,46.55840388,61.89168062
15.856,46.56523986,61.89222691
15.859,46.57208256,61.89278168
15.862,46.57893197,61.8933449
15.865,46.58578808,61.89391659
15.868,46.59265091,61.89449673
15.871,46.59952044,61.89508532
15.874,46.60639668,61.89568237
15.877,46.61327962,61.89628786
15.88,46.62016927,61.8969018
15.883,46.62706563,61.89752417
15.886,46.63396868,61.89815499
15.889,46.64087844,61.89879424
15.892,46.6477949,61.89944193
15.895,46.65471806,61.90009804
15.898,46.66164792,61.90076259
15.901,46.66858448,61.90143555
15.904,46.67552773,61.90211694
15.907,46.68247769,61.90280675
15.91,46.68943434,61.90350497
15.913,46.69639768,61.9042116
15.916,46.70336772,61.90492664
15.919,46.71034445,61.9056501
15.922,46.71732788,61.90638195
15.925,46.72431799,61.9071222
15.928,46.7313148,61.90787086
15.931,46.7383183,61.9086279
15.934,46.74532849,61.90939335
15.937,46.75234537,61.91016718
15.94,46.75936893,61.91094939
15.943,46.76639918,61.91173999
15.946,46.77343612,61.91253897
15.949,46.78047974,61.91334633
15.952,46.78753005,61.91416206
15.955,46.79458704,61.91498617
15.958,46.80165071,61.91581865
15.961,46.80872107,61.91665949
15.964,46.8157981,61.91750869
15.967,46.82288182,61.91836626
15.97,46.82997221,61.91923219
15.973,46.83706929,61.92010646
15.976,46.84417304,61.9209891
15.979,46.85128347,61.92188008
15.982,46.85840057,61.92277941
15.985,46.86552435,61.92368708
15.988,46.87265481,61.92460309
15.991,46.87979194,61.92552744
15.994,46.88693574,61.92646013
15.997,46.89408621,61.92740115
16,46.90124336,61.9283505
16.003,46.90840717,61.92930817
16.006,46.91557766,61.93027417
16.009,46.92275481,61.93124849
16.012,46.92993864,61.93223113
16.015,46.93712913,61.93322209
16.018,46.94432628,61.93422136
16.021,46.95153011,61.93522894
16.024,46.95874059,61.93624482
16.027,46.96595775,61.93726901
16.03,46.97318156,61.93830151
16.033,46.98041204,61.9393423
16.036,46.98764918,61.94039139
16.039,46.99489298,61.94144877
16.042,47.00214344,61.94251444
16.045,47.00940056,61.9435884
16.048,47.01666434,61.94467064
16.051,47.02393478,61.94576117
16.054,47.03121187,61.94685998
16.057,47.03849562,61.94796706
16.06,47.04578603,61.94908242
16.063,47.05308309,61.95020605
16.066,47.06038681,61.95133795
16.069,47.06769718,61.95247811
16.072,47.0750142,61.95362654
16.075,47.08233788,61.95478323
16.078,47.0896682,61.95594817
16.081,47.09700518,61.95712138
16.084,47.1043488,61.95830283
16.087,47.11169908,61.95949253
16.09,47.119056,61.96069048
16.093,47.12641957,61.96189667
16.096,47.13378979,61.96311111
16.099,47.14116665,61.96433378
16.102,47.14855016,61.96556469
16.105,47.15594031,61.96680383
16.108,47.16333711,61.96805121
16.111,47.17074055,61.96930681
16.114,47.17815063,61.97057063
16.117,47.18556735,61.97184268
16.12,47.19299071,61.97312295
16.123,47.20042072,61.97441144
16.126,47.20785736,61.97570814
16.129,47.21530064,61.97701305
16.132,47.22275056,61.97832617
16.135,47.23020712,61.9796475
16.138,47.23767032,61.98097703
16.141,47.24514014,61.98231476
16.144,47.25261661,61.98366069
16.147,47.26009971,61.98501481
16.15,47.26758944,61.98637713
16.153,47.27508581,61.98774764
16.156,47.2825888,61.98912634
16.159,47.29009843,61.99051322
16.162,47.29761469,61.99190828
16.165,47.30513758,61.99331153
16.168,47.3126671,61.99472295
16.171,47.32020325,61.99614254
16.174,47.32774603,61.99757031
16.177,47.33529543,61.99900625
16.18,47.34285146,62.00045035
16.183,47.35041412,62.00190262
16.186,47.3579834,62.00336305
16.189,47.36555931,62.00483163
16.192,47.37314184,62.00630838
16.195,47.38073099,62.00779327
16.198,47.38832677,62.00928632
16.201,47.39592916,62.01078751
16.204,47.40353818,62.01229685
16.207,47.41411965,62.01381434
16.21,47.42524853,62.01533996
16.213,47.43487263,62.01687372
16.216,47.44364424,62.01841562
16.219,47.45193418,62.01996565
16.222,47.45995321,62.02152381
16.225,47.46782114,62.02309009
16.228,47.47560607,62.0246645
16.231,47.48334668,62.02624704
16.234,47.49106496,62.02783769
16.237,47.49877341,62.02943646
16.24,47.50647914,62.03104335
16.243,47.51418616,62.03265834
16.246,47.52189679,62.03428145
16.249,47.52961231,62.03591266
16.252,47.53733347,62.03755198
16.255,47.54506069,62.03919939
16.258,47.5527942,62.04085491
16.261,47.56053415,62.04251853
16.264,47.5682806,62.04419023
16.267,47.5760336,62.04587003
16.27,47.58379318,62.04755792
16.273,47.59155935,62.04925389
16.276,47.59933211,62.05095795
16.279,47.60711147,62.05267009
16.282,47.61489743,62.05439031
16.285,47.62269,62.0561186
16.288,47.63048917,62.05785497
16.291,47.63829494,62.05959941
16.294,47.64610731,62.06135191
16.297,47.65392628,62.06311249
16.3,47.66175186,62.06488112
16.303,47.66958403,62.06665782
16.306,47.6774228,62.06844257
16.309,47.68526818,62.07023539
16.312,47.69312015,62.07203625
16.315,47.70097872,62.07384517
16.318,47.70884389,62.07566213
16.321,47.71671565,62.07748714
16.324,47.72459401,62.07932019
16.327,47.73247897,62.08116129
16.33,47.74037052,62.08301042
16.333,47.74826866,62.08486759
16.336,47.7561734,62.08673279
16.339,47.76408473,62.08860602
16.342,47.77200266,62.09048729
16.345,47.77992717,62.09237657
16.348,47.78785828,62.09427388
16.351,47.79579598,62.09617922
16.354,47.80374027,62.09809257
16.357,47.81169114,62.10001393
16.36,47.81964861,62.10194331
16.363,47.82761266,62.10388071
16.366,47.83558331,62.10582611
16.369,47.84356054,62.10777951
16.372,47.85154435,62.10974092
16.375,47.85953475,62.11171033
16.378,47.86753174,62.11368774
16.381,47.87553531,62.11567315
16.384,47.88354547,62.11766655
16.387,47.89156221,62.11966794
16.39,47.89958553,62.12167733
16.393,47.90761544,62.12369469
16.396,47.91565193,62.12572005
16.399,47.92369499,62.12775338
16.402,47.93174464,62.12979469
16.405,47.93980087,62.13184398
16.408,47.94786368,62.13390125
16.411,47.95593307,62.13596649
16.414,47.96400904,62.13803969
16.417,47.97209158,62.14012087
16.42,47.9801807,62.14221001
16.423,47.9882764,62.14430711
16.426,47.99637868,62.14641217
16.429,48.00448753,62.14852519
16.432,48.01260295,62.15064616
16.435,48.02072495,62.15277509
16.438,48.02885353,62.15491197
16.441,48.03698867,62.15705679
16.444,48.04513039,62.15920957
16.447,48.05327869,62.16137028
16.45,48.06143355,62.16353894
16.453,48.06959499,62.16571553
16.456,48.07776299,62.16790006
16.459,48.08593757,62.17009253
16.462,48.09411872,62.17229292
16.465,48.10230643,62.17450124
16.468,48.11050071,62.1767175
16.471,48.11870157,62.17894167
16.474,48.12690899,62.18117377
16.477,48.13512297,62.18341379
16.48,48.14334352,62.18566172
16.483,48.15157064,62.18791757
16.486,48.15980433,62.19018133
16.489,48.16804457,62.192453
16.492,48.17629139,62.19473258
16.495,48.18454476,62.19702007
16.498,48.1928047,62.19931545
16.501,48.20107121,62.20161874
16.504,48.20934427,62.20392993
16.507,48.2176239,62.20624901
16.51,48.22591009,62.20857599
16.513,48.23420283,62.21091086
16.516,48.24250214,62.21325362
16.519,48.25080801,62.21560426
16.522,48.25912044,62.21796279
16.525,48.26743942,62.2203292
16.528,48.27576497,62.22270349
16.531,48.28409707,62.22508566
16.534,48.29243573,62.2274757
16.537,48.30078094,62.22987362
16.54,48.30913271,62.2322794
16.543,48.31749104,62.23469306
16.546,48.32585592,62.23711458
16.549,48.33422736,62.23954397
16.552,48.34260535,62.24198121
16.555,48.35098989,62.24442632
16.558,48.35938099,62.24687928
16.561,48.36777864,62.2493401
16.564,48.37618284,62.25180876
16.567,48.38459359,62.25428528
16.57,48.3930109,62.25676965
16.573,48.40143475,62.25926186
16.576,48.40986516,62.26176192
16.579,48.41830211,62.26426981
16.582,48.42674562,62.26678555
16.585,48.43519567,62.26930912
16.588,48.44365227,62.27184052
16.591,48.45211542,62.27437976
16.594,48.46058512,62.27692683
16.597,48.46906136,62.27948172
16.6,48.47754415,62.28204444
16.603,48.48603349,62.28461498
16.606,48.49452937,62.28719334
16.609,48.50303179,62.28977952
16.612,48.51154076,62.29237352
16.615,48.52005628,62.29497533
16.618,48.52857833,62.29758495
16.621,48.53710693,62.30020238
16.624,48.54564208,62.30282762
16.627,48.55418376,62.30546066
16.63,48.56273199,62.3081015
16.633,48.57128676,62.31075015
16.636,48.57984807,62.31340659
16.639,48.58841592,62.31607083
16.642,48.59699031,62.31874287
16.645,48.60557123,62.32142269
16.648,48.6141587,62.32411031
16.651,48.62275271,62.32680571
16.654,48.63135325,62.3295089
16.657,48.63996034,62.33221987
16.66,48.64857395,62.33493862
16.663,48.65719411,62.33766514
16.666,48.6658208,62.34039945
16.669,48.67445403,62.34314153
16.672,48.68309379,62.34589138
16.675,48.69174009,62.34864899
16.678,48.70039292,62.35141438
16.681,48.70905229,62.35418753
16.684,48.71771819,62.35696845
16.687,48.72639063,62.35975712
16.69,48.73506959,62.36255356
16.693,48.74375509,62.36535775
16.696,48.75244712,62.36816969
16.699,48.76114569,62.37098939
16.702,48.76987761,62.37381684
16.705,48.7785287,62.37665203
16.708,48.78721257,62.37949497
16.711,48.7959178,62.38234566
16.714,48.80463792,62.38520408
16.717,48.81336929,62.38807024
16.72,48.82210986,62.39094415
16.723,48.83085846,62.39382578
16.726,48.83961444,62.39671515
16.729,48.84837743,62.39961225
16.732,48.85714721,62.40251708
16.735,48.86592367,62.40542963
16.738,48.87470674,62.40834991
16.741,48.88349638,62.41127791
16.744,48.89229258,62.41421363
16.747,48.90109531,62.41715707
16.75,48.90990458,62.42010822
16.753,48.91872038,62.42347801
16.756,48.9275427,62.42739449
16.759,48.93637155,62.4308198
16.762,48.94520692,62.43401623
16.765,48.95404881,62.43710817
16.768,48.96289723,62.44015462
16.771,48.97175216,62.44318355
16.774,48.98061362,62.44620822
16.777,48.98948159,62.44923491
16.78,48.99835609,62.45226661
16.783,49.00723711,62.45530473
16.786,49.01612464,62.45834993
16.789,49.02501869,62.46140254
16.792,49.03391927,62.46446269
16.795,49.04282636,62.46753047
16.798,49.05173996,62.4706059
16.801,49.06066009,62.47368899
16.804,49.06958673,62.47677975
16.807,49.07851989,62.47987819
16.81,49.08745956,62.4829843
16.813,49.09640575,62.48609808
16.816,49.10535845,62.48921953
16.819,49.11431767,62.49234864
16.822,49.1232834,62.49548542
16.825,49.13225565,62.49862987
16.828,49.14123441,62.50178197
16.831,49.15021969,62.50494174
16.834,49.15921148,62.50810916
16.837,49.16820978,62.51128424
16.84,49.17721459,62.51446697
16.843,49.18622591,62.51765735
16.846,49.19524375,62.52085538
16.849,49.2042681,62.52406106
16.852,49.21329896,62.52727438
16.855,49.22233632,62.53049534
16.858,49.2313802,62.53372395
16.861,49.24043059,62.53696019
16.864,49.24948749,62.54020407
16.867,49.2585509,62.54345559
16.87,49.26762081,62.54671474
16.873,49.27669724,62.54998152
16.876,49.28578017,62.55325592
16.879,49.29486961,62.55653796
16.882,49.30396555,62.55982762
16.885,49.31306801,62.5631249
16.888,49.32217697,62.5664298
16.891,49.33129244,62.56974232
16.894,49.34041441,62.57306246
16.897,49.34954289,62.57639021
16.9,49.35867787,62.57972557
16.903,49.36781936,62.58306855
16.906,49.37696735,62.58641913
16.909,49.38612185,62.58977732
16.912,49.39528285,62.59314311
16.915,49.40445035,62.59651651
16.918,49.41362436,62.5998975
16.921,49.42280487,62.6032861
16.924,49.43199188,62.60668229
16.927,49.4411854,62.61008608
16.93,49.45038542,62.61349746
16.933,49.45959194,62.61691643
16.936,49.46880496,62.62034298
16.939,49.47802448,62.62377713
16.942,49.4872505,62.62721886
16.945,49.49648302,62.63066817
16.948,49.50572204,62.63412506
16.951,49.51496756,62.63758953
16.954,49.52421958,62.64106158
16.957,49.5334781,62.64454121
16.96,49.54274312,62.6480284
16.963,49.55201464,62.65152317
16.966,49.56129265,62.65502551
16.969,49.57057716,62.65853541
16.972,49.57986817,62.66205288
16.975,49.58916568,62.66557791
16.978,49.59846969,62.6691105
16.981,49.60778019,62.67265065
16.984,49.61709718,62.67619836
16.987,49.62642067,62.67975363
16.99,49.63575066,62.68331645
16.993,49.64508715,62.68688682
16.996,49.65443012,62.69046473
16.999,49.6637796,62.6940502
17.002,49.67313556,62.69764321
17.005,49.68249803,62.70124377
17.008,49.69186698,62.70485187
17.011,49.70124243,62.70846751
17.014,49.71062437,62.71209068
17.017,49.72001281,62.7157214
17.02,49.72940773,62.71935964
17.023,49.73880915,62.72300542
17.026,49.74821706,62.72665873
17.029,49.75763147,62.73031957
17.032,49.76705236,62.73398793
17.035,49.77647975,62.73766382
17.038,49.78591363,62.74134724
17.041,49.79535399,62.74503817
17.044,49.80480085,62.74873662
17.047,49.8142542,62.75244259
17.05,49.82371404,62.75615608
17.053,49.83318036,62.75987707
17.056,49.84265318,62.76360558
17.059,49.85213249,62.7673416
17.062,49.86161828,62.77108513
17.065,49.87111056,62.77483616
17.068,49.88060933,62.7785947
17.071,49.89011459,62.78236074
17.074,49.89962634,62.78613428
17.077,49.90914457,62.78991531
17.08,49.91866929,62.79370385
17.083,49.9282005,62.79749988
17.086,49.93773819,62.8013034
17.089,49.94728237,62.80511441
17.092,49.95683303,62.80893291
17.095,49.96639019,62.8127589
17.098,49.97595382,62.81659237
17.101,49.98552394,62.82043333
17.104,49.99510055,62.82428177
17.107,50.00468364,62.82813769
17.11,50.01427322,62.83200109
17.113,50.02386928,62.83587196
17.116,50.03347182,62.83975031
17.119,50.04308085,62.84363613
17.122,50.05269636,62.84752942
17.125,50.06231835,62.85143018
17.128,50.07194683,62.8553384
17.131,50.08158179,62.8592541
17.134,50.09122323,62.86317725
17.137,50.10087115,62.86710787
17.14,50.11052556,62.87104594
17.143,50.12018645,62.87499148
17.146,50.12985382,62.87894447
17.149,50.13952767,62.88290491
17.152,50.149208,62.88687281
17.155,50.15889481,62.89084816
17.158,50.1685881,62.89483095
17.161,50.17828787,62.8988212
17.164,50.18799412,62.90281888
17.167,50.19770686,62.90682402
17.17,50.20742607,62.91083659
17.173,50.21715176,62.9148566
17.176,50.22688393,62.91888406
17.179,50.23662258,62.92291894
17.182,50.2463677,62.92696127
17.185,50.25611931,62.93101102
17.188,50.26587739,62.93506821
17.191,50.27564195,62.93913282
17.194,50.28541299,62.94320486
17.197,50.29519051,62.94728433
17.2,50.3049745,62.95137122
17.203,50.31476497,62.95546554
17.206,50.32456192,62.95956727
17.209,50.33436534,62.96367642
17.212,50.34417524,62.96779299
17.215,50.35399162,62.97191697
17.218,50.36381447,62.97604837
17.221,50.3736438,62.98018718
17.224,50.3834796,62.9843334
17.227,50.39332188,62.98848702
17.23,50.40317063,62.99264806
17.233,50.41302586,62.99681649
17.236,50.42288756,63.00099233
17.239,50.43275574,63.00517557
17.242,50.44263039,63.00936621
17.245,50.45251151,63.01356425
17.248,50.46239911,63.01776968
17.251,50.47229318,63.02198251
17.254,50.48219373,63.02620273
17.257,50.49210075,63.03043033
17.26,50.50201424,63.03466533
17.263,50.5119342,63.03890772
17.266,50.52186064,63.04315749
17.269,50.53179355,63.04741464
17.272,50.54173293,63.05167918
17.275,50.55167878,63.05595109
17.278,50.56163111,63.06023039
17.281,50.5715899,63.06451706
17.284,50.58155517,63.0688111
17.287,50.59152691,63.07311252
17.29,50.60150512,63.07742131
17.293,50.6114898,63.08173747
17.296,50.62148095,63.086061
17.299,50.63147857,63.0903919
17.302,50.64148266,63.09473016
17.305,50.65149322,63.09907578
17.308,50.66151026,63.10342876
17.311,50.67153376,63.10777892
17.314,50.68156373,63.1122239
17.317,50.69160017,63.1166354
17.32,50.70164308,63.12103506
17.323,50.71169245,63.12543303
17.326,50.7217483,63.1298341
17.329,50.73181061,63.13424052
17.332,50.7418794,63.13865335
17.335,50.75195465,63.14307309
17.338,50.76203637,63.14749996
17.341,50.77212455,63.15193408
17.344,50.78221921,63.15637549
17.347,50.79232033,63.16082422
17.35,50.80242792,63.16528028
17.353,50.81254198,63.16974367
17.356,50.8226625,63.1742144
17.359,50.83278949,63.17869245
17.362,50.84292295,63.18317784
17.365,50.85306287,63.18767056
17.368,50.86320926,63.1921706
17.371,50.87336212,63.19667797
17.374,50.88352144,63.20119267
17.377,50.89368722,63.20571469
17.38,50.90385948,63.21024403
17.383,50.9140382,63.2147807
17.386,50.92422338,63.21932468
17.389,50.93441503,63.22387597
17.392,50.94461314,63.22843459
17.395,50.95481772,63.23300051
17.398,50.96502876,63.23757375
17.401,50.97524627,63.2421543
17.404,50.98547024,63.24674215
17.407,50.99570068,63.25133732
17.41,51.00593758,63.25593979
17.413,51.01618094,63.26054956
17.416,51.02643077,63.26516663
17.419,51.03668706,63.26979101
17.422,51.04694982,63.27442268
17.425,51.05721904,63.27906165
17.428,51.06749472,63.28370792
17.431,51.07777686,63.28836148
17.434,51.08806547,63.29302234
17.437,51.09836054,63.29769048
17.44,51.10866207,63.30236591
17.443,51.11897007,63.30704864
17.446,51.12928452,63.31173864
17.449,51.13960544,63.31643594
17.452,51.14993282,63.32114051
17.455,51.16026667,63.32585237
17.458,51.17060697,63.3305715
17.461,51.18095374,63.33529792
17.464,51.19130696,63.34003161
17.467,51.20166665,63.34477257
17.47,51.2120328,63.34952081
17.473,51.22240541,63.35427632
17.476,51.23278449,63.3590391
17.479,51.24317002,63.36380915
17.482,51.25356201,63.36858647
17.485,51.26396047,63.37337105
17.488,51.27436538,63.37816289
17.491,51.28477675,63.382962
17.494,51.29519459,63.38776837
17.497,51.30561888,63.392582
17.5,51.31604964,63.39740288
17.503,51.32648685,63.40223103
17.506,51.33693052,63.40706642
17.509,51.34738066,63.41190907
17.512,51.35783725,63.41675897
17.515,51.3683003,63.42161612
17.518,51.37876981,63.42648052
17.521,51.38924578,63.43135217
17.524,51.39972821,63.43623106
17.527,51.4102171,63.44111719
17.53,51.42071244,63.44601057
17.533,51.43121425,63.45091118
17.536,51.44172251,63.45581904
17.539,51.45223723,63.46073413
17.542,51.46275841,63.46565646
17.545,51.47328605,63.47058603
17.548,51.48382015,63.47552283
17.551,51.4943607,63.48046685
17.554,51.50490771,63.48541811
17.557,51.51546118,63.4903766
17.56,51.52602111,63.49534231
17.563,51.53658749,63.50031525
17.566,51.54716033,63.50529542
17.569,51.55773963,63.5102828
17.572,51.56832538,63.51527741
17.575,51.5789176,63.52027923
17.578,51.58951626,63.52528827
17.581,51.60012139,63.53030453
17.584,51.61073297,63.53532801
17.587,51.62135101,63.5403587
17.59,51.63197551,63.54539659
17.593,51.64260646,63.5504417
17.596,51.65324387,63.55549402
17.599,51.66388773,63.56055355
17.602,51.67453805,63.56562028
17.605,51.68519483,63.57069421
17.608,51.69582239,63.57577535
17.611,51.70655834,63.58086369
17.614,51.71727153,63.58595923
17.617,51.7279749,63.59106197
17.62,51.73867566,63.5961719
17.623,51.74937782,63.60128903
17.626,51.76008362,63.60641336
17.629,51.77079431,63.61154487
17.632,51.78151058,63.61668358
17.635,51.79223283,63.62182948
17.638,51.80296125,63.62698256
17.641,51.81369598,63.63214283
17.644,51.82443709,63.63731029
17.647,51.8351846,63.64248493
17.65,51.84593854,63.64766675
17.653,51.85669892,63.65285575
17.656,51.86746575,63.65805194
17.659,51.87823903,63.6632553
17.662,51.88901876,63.66846583
17.665,51.89980495,63.67368354
17.668,51.91059759,63.67890843
17.671,51.92139669,63.68414048
17.674,51.93220224,63.68937971
17.677,51.94301424,63.69462611
17.68,51.9538327,63.69987967
17.683,51.96465762,63.7051404
17.686,51.97548898,63.7104083
17.689,51.98632681,63.71568336
17.692,51.99717109,63.72096558
17.695,52.00802182,63.72625496
17.698,52.018879,63.7315515
17.701,52.02974264,63.73685519
17.704,52.04061274,63.74216605
17.707,52.05148929,63.74748406
17.71,52.06237229,63.75280922
17.713,52.07326175,63.75814153
17.716,52.08415766,63.763481
17.719,52.09506003,63.76882761
17.722,52.10596885,63.77418137
17.725,52.11688412,63.77954228
17.728,52.12780585,63.78491033
17.731,52.13873403,63.79028553
17.734,52.14966866,63.79566786
17.737,52.16060975,63.80105734
17.74,52.17155729,63.80645396
17.743,52.18251128,63.81185772
17.746,52.19347173,63.81726861
17.749,52.20443863,63.82268663
17.752,52.21541199,63.8281118
17.755,52.22639179,63.83354409
17.758,52.23737805,63.83898351
17.761,52.24837077,63.84443007
17.764,52.25936994,63.84988375
17.767,52.27037556,63.85534456
17.77,52.28138763,63.86081249
17.773,52.29240615,63.86628755
17.776,52.30343113,63.87176973
17.779,52.31446257,63.87725903
17.782,52.32550045,63.88275545
17.785,52.33654479,63.88825899
17.788,52.34759558,63.89376965
17.791,52.35865282,63.89928742
17.794,52.36971651,63.9048123
17.797,52.38078666,63.9103443
17.8,52.39186326,63.91588342
17.803,52.40294632,63.92142964
17.806,52.41403582,63.92698297
17.809,52.42513178,63.93254341
17.812,52.43623419,63.93811095
17.815,52.44734305,63.9436856
17.818,52.45845837,63.94926735
17.821,52.46958013,63.95485621
17.824,52.48070835,63.96045216
17.827,52.49184302,63.96605522
17.83,52.50298415,63.97166537
17.833,52.51413172,63.97728262
17.836,52.52528575,63.98290696
17.839,52.53644623,63.9885384
17.842,52.54761316,63.99417693
17.845,52.55878655,63.99982256
17.848,52.56996638,64.00547527
17.851,52.58115267,64.01113507
17.854,52.59234541,64.01680196
17.857,52.6035446,64.02247594
17.86,52.61475025,64.028157
17.863,52.62596234,64.03384514
17.866,52.63718089,64.03954036
17.869,52.64840589,64.04524267
17.872,52.65963734,64.05095206
17.875,52.67087524,64.05666852
17.878,52.68211959,64.06239206
17.881,52.6933704,64.06812268
17.884,52.70462766,64.07386037
17.887,52.71589137,64.07960513
17.89,52.72716153,64.08535696
17.893,52.73843814,64.09111587
17.896,52.74972121,64.09688184
17.899,52.76101072,64.10265488
17.902,52.77230669,64.10843499
17.905,52.78360911,64.11422216
17.908,52.79491798,64.1200164
17.911,52.8062333,64.1258177
17.914,52.81755507,64.13162606
17.917,52.8288833,64.13744148
17.92,52.84021797,64.14326396
17.923,52.8515591,64.1490935
17.926,52.86290668,64.15493009
17.929,52.87426071,64.16077373
17.932,52.8856212,64.16662443
17.935,52.89698813,64.17248219
17.938,52.90836151,64.17834699
17.941,52.91974135,64.18421884
17.944,52.93112764,64.19009774
17.947,52.94252038,64.19598369
17.95,52.95391957,64.20187668
17.953,52.96532521,64.20777672
17.956,52.97673731,64.2136838
17.959,52.98815585,64.21959793
17.962,52.99958085,64.22551909
17.965,53.0110123,64.2314473
17.968,53.02245019,64.23738254
17.971,53.03389455,64.24332482
17.974,53.04534535,64.24927413
17.977,53.0568026,64.25523048
17.98,53.06826631,64.26119386
17.983,53.07973646,64.26716428
17.986,53.09121307,64.27314172
17.989,53.10269613,64.27912619
17.992,53.11418564,64.2851177
17.995,53.1256816,64.29111623
17.998,53.13718401,64.29712178
18.001,53.14869288,64.30313436
18.004,53.1602082,64.30915396
18.007,53.17172996,64.31518059
18.01,53.18325818,64.32121423
18.013,53.19479285,64.3272549
18.016,53.20633397,64.33330258
18.019,53.21788155,64.33935728
18.022,53.22943557,64.345419
18.025,53.24099605,64.35148773
18.028,53.25256298,64.35756347
18.031,53.26413636,64.36364622
18.034,53.27571619,64.36973599
18.037,53.28730247,64.37583277
18.04,53.2988952,64.38193655
18.043,53.31049439,64.38804734
18.046,53.32210002,64.39416514
18.049,53.33371211,64.40028995
18.052,53.34533065,64.40642175
18.055,53.35695565,64.41256056
18.058,53.36858709,64.41870637
18.061,53.38022498,64.42485918
18.064,53.39186933,64.43101899
18.067,53.40352013,64.4371858
18.07,53.41517738,64.4433596
18.073,53.42684108,64.4495404
18.076,53.43851124,64.45572819
18.079,53.45018784,64.46192297
18.082,53.4618709,64.46812475
18.085,53.47356041,64.47433352
18.088,53.48525637,64.48054927
18.091,53.49695878,64.48677202
18.094,53.50866765,64.49300175
18.097,53.52038296,64.49923846
18.1,53.53210473,64.50548217
18.103,53.54383295,64.51173285
18.106,53.55556763,64.51799052
18.109,53.56730875,64.52425516
18.112,53.57905633,64.53052679
18.115,53.59081036,64.5368054
18.118,53.60257084,64.54309098
18.121,53.61433777,64.54938354
18.124,53.62611116,64.55568307
18.127,53.63789099,64.56198958
18.13,53.64967728,64.56830306
18.133,53.66147003,64.57462352
18.136,53.67326922,64.58095094
18.139,53.68507487,64.58728533
18.142,53.69688697,64.59362669
18.145,53.70870552,64.59997502
18.148,53.72053052,64.60633031
18.151,53.73236198,64.61269257
18.154,53.74419989,64.61906179
18.157,53.75604425,64.62543798
18.16,53.76789506,64.63182112
18.163,53.77975233,64.63821123
18.166,53.79161605,64.64460829
18.169,53.80348622,64.65101231
18.172,53.81536285,64.65742329
18.175,53.82724593,64.66384122
18.178,53.83913546,64.67026611
18.181,53.85103144,64.67669795
18.184,53.86293388,64.68313675
18.187,53.87484277,64.68958249
18.19,53.88675811,64.69603518
18.193,53.89867991,64.70249483
18.196,53.91060816,64.70896142
18.199,53.92254286,64.71543495
18.202,53.93448401,64.72191544
18.205,53.94643162,64.72840286
18.208,53.95838568,64.73489723
18.211,53.9703462,64.74139854
18.214,53.98231317,64.74790679
18.217,53.99428659,64.75442199
18.22,54.00626646,64.76094412
18.223,54.01825279,64.76747318
18.226,54.03024558,64.77400919
18.229,54.04224481,64.78055213
18.232,54.0542505,64.787102
18.235,54.06626265,64.79365881
18.238,54.07828124,64.80022254
18.241,54.09030629,64.80679321
18.244,54.1023378,64.81337081
18.247,54.11437576,64.81995534
18.25,54.12642017,64.82654679
18.253,54.13847104,64.83314518
18.256,54.15052836,64.83975048
18.259,54.16259213,64.84636271
18.262,54.17466236,64.85298187
18.265,54.18673905,64.85960794
18.268,54.19882219,64.86624094
18.271,54.21091178,64.87288086
18.274,54.22300783,64.87952769
18.277,54.23511033,64.88618145
18.28,54.24721928,64.89284212
18.283,54.2593347,64.8995097
18.286,54.27145656,64.90618421
18.289,54.28358488,64.91286562
18.292,54.29571966,64.91955395
18.295,54.30786089,64.92624918
18.298,54.32000857,64.93295133
18.301,54.33216271,64.93966039
18.304,54.34432331,64.94637635
18.307,54.35649036,64.95309922
18.31,54.36866386,64.959829
18.313,54.38084382,64.96656568
18.316,54.39303024,64.97330927
18.319,54.40522311,64.98005976
18.322,54.41742244,64.98681715
18.325,54.42962822,64.99358144
18.328,54.44184046,65.00035263
18.331,54.45405915,65.00713072
18.334,54.4662843,65.01391571
18.337,54.47851591,65.02070759
18.34,54.49075397,65.02750637
18.343,54.50299848,65.03431204
18.346,54.51524946,65.04112461
18.349,54.52750689,65.04794407
18.352,54.53977077,65.05477042
18.355,54.55204111,65.06160366
18.358,54.56431791,65.06844379
18.361,54.57660117,65.07529081
18.364,54.58889088,65.08214471
18.367,54.60274605,65.0890055
18.37,54.61634072,65.09587318
18.373,54.62935846,65.10274773
18.376,54.64193851,65.10962918
18.379,54.65439703,65.1165175
18.382,54.66679624,65.12341271
18.385,54.67916809,65.13031479
18.388,54.69152903,65.13722375
18.391,54.70388749,65.1441396
18.394,54.71624782,65.15106231
18.397,54.72861225,65.15799191
18.4,54.74098193,65.16492838
18.403,54.75335744,65.17187172
18.406,54.76573908,65.17882193
18.409,54.77812702,65.18577902
18.412,54.79052133,65.19274298
18.415,54.80292206,65.19971381
18.418,54.81532922,65.2066915
18.421,54.82774282,65.21367606
18.424,54.84016288,65.2206675
18.427,54.85258939,65.22766579
18.43,54.86502236,65.23467095
18.433,54.87746178,65.24168298
18.436,54.88990766,65.24870186
18.439,54.90235999,65.25572761
18.442,54.91481879,65.26276022
18.445,54.92728404,65.26979969
18.448,54.93975575,65.27684602
18.451,54.95223392,65.2838992
18.454,54.96471854,65.29095925
18.457,54.97720962,65.29802614
18.46,54.98970716,65.3050999
18.463,55.00221116,65.3121805
18.466,55.01472162,65.31926796
18.469,55.02723854,65.32636228
18.472,55.03976191,65.33346344
18.475,55.05229174,65.34057145
18.478,55.06482803,65.34768631
18.481,55.07737078,65.35480802
18.484,55.08991999,65.36193657
18.487,55.10247566,65.36907198
18.49,55.11503778,65.37621422
18.493,55.12760637,65.38336331
18.496,55.14018141,65.39051925
18.499,55.15276291,65.39768202
18.502,55.16535088,65.40485164
18.505,55.1779453,65.4120281
18.508,55.19054618,65.4192114
18.511,55.20315352,65.42640153
18.514,55.21576732,65.4335985
18.517,55.22838758,65.44080231
18.52,55.2410143,65.44801296
18.523,55.25364748,65.45523043
18.526,55.26628712,65.46245475
18.529,55.27893322,65.46968589
18.532,55.29158578,65.47692387
18.535,55.3042448,65.48416867
18.538,55.31691028,65.49142031
18.541,55.32958222,65.49867878
18.544,55.34226062,65.50594407
18.547,55.35494548,65.51321619
18.55,55.3676368,65.52049514
18.553,55.38033458,65.52778091
18.556,55.39303883,65.5350735
18.559,55.40574953,65.54237292
18.562,55.4184667,65.54967916
18.565,55.43119033,65.55699222
18.568,55.44392042,65.56431211
18.571,55.45665697,65.57163881
18.574,55.46939998,65.57897233
18.577,55.48214945,65.58631267
18.58,55.49490539,65.59365982
18.583,55.50766778,65.60101379
18.586,55.52043664,65.60837458
18.589,55.53321196,65.61574218
18.592,55.54599375,65.62311659
18.595,55.55878199,65.63049781
18.598,55.5715767,65.63788585
18.601,55.58437787,65.6452807
18.604,55.5971855,65.65268235
18.607,55.6099996,65.66009081
18.61,55.62282015,65.66750609
18.613,55.63564717,65.67492816
18.616,55.64848066,65.68235705
18.619,55.6613206,65.68979274
18.622,55.67416701,65.69723523
18.625,55.68701989,65.70468452
18.628,55.69987922,65.71214062
18.631,55.71274502,65.71960352
18.634,55.72561729,65.72707322
18.637,55.73849601,65.73454972
18.64,55.7513812,65.74203301
18.643,55.76427286,65.74952311
18.646,55.77717098,65.75702
18.649,55.79007556,65.76452369
18.652,55.80298661,65.77203417
18.655,55.81590412,65.77955145
18.658,55.82882809,65.78707552
18.661,55.84175853,65.79460638
18.664,55.85469544,65.80214403
18.667,55.86763881,65.80968848
18.67,55.88058864,65.81723971
18.673,55.89354494,65.82479773
18.676,55.90650771,65.83236255
18.679,55.91947694,65.83993414
18.682,55.93245263,65.84751253
18.685,55.94543479,65.8550977
18.688,55.95842342,65.86268965
18.691,55.97141851,65.87028839
18.694,55.98442007,65.87789391
18.697,55.99742809,65.88550621
18.7,56.01044258,65.89312529
18.703,56.02346353,65.90077322
18.706,56.03649095,65.90832127
18.709,56.04952484,65.9159216
18.712,56.0625652,65.92354965
18.715,56.07561202,65.93119413
18.718,56.0886653,65.93884983
18.721,56.10172506,65.94651436
18.724,56.11479128,65.9541866
18.727,56.12786397,65.96186604
18.73,56.14094312,65.96955246
18.733,56.15402874,65.97724574
18.736,56.16712083,65.98494583
18.739,56.18021939,65.99265272
18.742,56.19332442,66.00036638
18.745,56.20643591,66.00808681
18.748,56.21955387,66.01581401
18.751,56.2326783,66.02354797
18.754,56.24580919,66.03128871
18.757,56.25894656,66.0390362
18.76,56.27209039,66.04679046
18.763,56.28524069,66.05455149
18.766,56.29839746,66.06231927
18.769,56.3115607,66.07009382
18.772,56.32473041,66.07787512
18.775,56.33790658,66.08566319
18.778,56.35108923,66.09345801
18.781,56.36427834,66.1012596
18.784,56.37747393,66.10906793
18.787,56.39067598,66.11688303
18.79,56.4038845,66.12470488
18.793,56.41709949,66.13253348
18.796,56.43032095,66.14036884
18.799,56.44354889,66.14821095
18.802,56.45678329,66.15605981
18.805,56.47002416,66.16391543
18.808,56.4832715,66.17177779
18.811,56.49652531,66.1796469
18.814,56.5097856,66.18752276
18.817,56.52305235,66.19540537
18.82,56.53632557,66.20329473
18.823,56.54960527,66.21119083
18.826,56.56289144,66.21909368
18.829,56.57618407,66.22700328
18.832,56.58948318,66.23491961
18.835,56.60278876,66.24284269
18.838,56.61610081,66.25077251
18.841,56.62941933,66.25870908
18.844,56.64274433,66.26665238
18.847,56.6560758,66.27460243
18.85,56.66941373,66.28255921
18.853,56.68275814,66.29052273
18.856,56.69610903,66.29849299
18.859,56.70946638,66.30646999
18.862,56.72283021,66.31445372
18.865,56.73620051,66.32244419
18.868,56.74957728,66.33044139
18.871,56.76296053,66.33844532
18.874,56.77635025,66.34645599
18.877,56.78974644,66.35447339
18.88,56.80314911,66.36249752
18.883,56.81655824,66.37052838
18.886,56.82997386,66.37856597
18.889,56.84339594,66.38661029
18.892,56.8568245,66.39466134
18.895,56.87025954,66.40271912
18.898,56.88370104,66.41078362
18.901,56.89714903,66.41885485
18.904,56.91060348,66.4269328
18.907,56.92406441,66.43501748
18.91,56.93753182,66.44310888
18.913,56.9510057,66.451207
18.916,56.96448605,66.45931185
18.919,56.97797288,66.46742341
18.922,56.99146619,66.4755417
18.925,57.00496597,66.48366671
18.928,57.01847222,66.49179843
18.931,57.03198496,66.49993688
18.934,57.04550416,66.50808204
18.937,57.05902984,66.51623392
18.94,57.072562,66.52439251
18.943,57.08610064,66.53255782
18.946,57.09964575,66.54072984
18.949,57.11319733,66.54890858
18.952,57.1267554,66.55709403
18.955,57.14031994,66.56528619
18.958,57.15389095,66.57348507
18.961,57.16746845,66.58169065
18.964,57.18105242,66.58990295
18.967,57.19464287,66.59812195
18.97,57.20823979,66.60634766
18.973,57.22184319,66.61458008
18.976,57.23545307,66.62281921
18.979,57.24906943,66.63106504
18.982,57.26269227,66.63931758
18.985,57.27632158,66.64757683
18.988,57.28995737,66.65584278
18.991,57.30359964,66.66411543
18.994,57.31724839,66.67239478
18.997,57.33090361,66.68068084
19,57.34456532,66.68897359
19.003,57.3582335,66.69727305
19.006,57.37190816,66.70557921
19.009,57.38558931,66.71389207
19.012,57.39927693,66.72221162
19.015,57.41297103,66.73053787
19.018,57.42667161,66.73887082
19.021,57.44037867,66.74721047
19.024,57.45409221,66.75555681
19.027,57.46781222,66.76390985
19.03,57.48153872,66.77226958
19.033,57.4952717,66.780636
19.036,57.50895995,66.78900912
19.039,57.52279007,66.79738892
19.042,57.53658539,66.80577542
19.045,57.55036623,66.81416861
19.048,57.56414293,66.82256849
19.051,57.57792072,66.83097506
19.054,57.59170225,66.83938832
19.057,57.60548889,66.84780826
19.06,57.6192813,66.85623489
19.063,57.63307983,66.86466821
19.066,57.64688467,66.87310821
19.069,57.6606959,66.8815549
19.072,57.67451357,66.89000827
19.075,57.6883377,66.89846833
19.078,57.70216829,66.90693507
19.081,57.71600537,66.91540849
19.084,57.72984893,66.92388859
19.087,57.74369896,66.93237537
19.09,57.75755549,66.94086884
19.093,57.77141849,66.94936898
19.096,57.78528798,66.9578758
19.099,57.79916396,66.9663893
19.102,57.81304642,66.97490948
19.105,57.82693536,66.98343633
19.108,57.84083079,66.99196986
19.111,57.8547327,67.00051007
19.114,57.8686411,67.00905695
19.117,57.88255599,67.0176105
19.12,57.89647736,67.02617073
19.123,57.91040522,67.03473763
19.126,57.92433956,67.0433112
19.129,57.93828039,67.05189144
19.132,57.9522277,67.06047835
19.135,57.9661815,67.06907194
19.138,57.98014179,67.07767219
19.141,57.99410856,67.08627911
19.144,58.00808182,67.0948927
19.147,58.02206157,67.10351296
19.15,58.0360478,67.11213988
19.153,58.05004052,67.12077347
19.156,58.06403973,67.12941373
19.159,58.07804543,67.13806064
19.162,58.09205761,67.14671423
19.165,58.10607629,67.15537447
19.168,58.12010145,67.16404138
19.171,58.13413309,67.17271496
19.174,58.14817123,67.18139519
19.177,58.16221586,67.19008208
19.18,58.17626697,67.19877564
19.183,58.19032457,67.20747585
19.186,58.20438866,67.21618272
19.189,58.21845924,67.22489625
19.192,58.23253631,67.23361644
19.195,58.24661987,67.24234329
19.198,58.26070992,67.25107679
19.201,58.27480645,67.25981695
19.204,58.28890948,67.26856376
19.207,58.303019,67.27731722
19.21,58.31713501,67.28607734
19.213,58.3312575,67.29484412
19.216,58.34538649,67.30361754
19.219,58.35952197,67.31239762
19.222,58.37366394,67.32118435
19.225,58.3878124,67.32997773
19.228,58.40196735,67.33877776
19.231,58.41612879,67.34758444
19.234,58.43029672,67.35639777
19.237,58.44447115,67.36521774
19.24,58.45865206,67.37404437
19.243,58.47283947,67.38287764
19.246,58.48703337,67.39171755
19.249,58.50123377,67.40056411
19.252,58.51544065,67.40941732
19.255,58.52965403,67.41827717
19.258,58.5438739,67.42714367
19.261,58.55810026,67.4360168
19.264,58.57233311,67.44489659
19.267,58.58657246,67.45378301
19.27,58.6008183,67.46267607
19.273,58.61507063,67.47157578
19.276,58.62932946,67.48048212
19.279,58.64359478,67.48939511
19.282,58.6578666,67.49831473
19.285,58.67214491,67.50724099
19.288,58.68642971,67.51617389
19.291,58.70072101,67.52511343
19.294,58.7150188,67.5340596
19.297,58.72932309,67.54301241
19.3,58.74363387,67.55197185
19.303,58.75795114,67.56093793
19.306,58.77227491,67.56991064
19.309,58.78660518,67.57888999
19.312,58.80094194,67.58787597
19.315,58.8152852,67.59686858
19.318,58.82963495,67.60586783
19.321,58.8439912,67.6148737
19.324,58.85835394,67.62388621
19.327,58.87272318,67.63290534
19.33,58.88709891,67.64193111
19.333,58.90148115,67.6509635
19.336,58.91586988,67.66000252
19.339,58.9302651,67.66904817
19.342,58.94466682,67.67810045
19.345,58.95907504,67.68715935
19.348,58.97348976,67.69622488
19.351,58.98791098,67.70529703
19.354,59.00233869,67.71437581
19.357,59.0167729,67.72346121
19.36,59.0312136,67.73255324
19.363,59.04566081,67.74165189
19.366,59.06011451,67.75075716
19.369,59.07457471,67.75986906
19.372,59.08904141,67.76898757
19.375,59.10351461,67.77811271
19.378,59.11799431,67.78724447
19.381,59.1324805,67.79638284
19.384,59.1469732,67.80552784
19.387,59.16147239,67.81467945
19.39,59.17597809,67.82383768
19.393,59.19049028,67.83300253
19.396,59.20500897,67.842174
19.399,59.21953417,67.85135208
19.402,59.23406586,67.86053678
19.405,59.24860405,67.86972809
19.408,59.26314874,67.87892602
19.411,59.27769994,67.88813056
19.414,59.29225763,67.89734171
19.417,59.30682183,67.90655948
19.42,59.32139252,67.91578386
19.423,59.33596972,67.92501485
19.426,59.35055342,67.93425246
19.429,59.36514362,67.94349667
19.432,59.37974032,67.9527475
19.435,59.39434352,67.96200493
19.438,59.40895323,67.97126898
19.441,59.42356943,67.98053963
19.444,59.43819214,67.98981689
19.447,59.45282135,67.99910075
19.45,59.46745707,68.00839123
19.453,59.48209928,68.01768831
19.456,59.496748,68.026992
19.459,59.51140322,68.03630229
19.462,59.52606495,68.04561919
19.465,59.54073318,68.05494269
19.468,59.55540791,68.06427279
19.471,59.57008915,68.0736095
19.474,59.58477688,68.08295281
19.477,59.59947113,68.09230273
19.48,59.61417188,68.10165924
19.483,59.62887913,68.11102236
19.486,59.64359288,68.12039207
19.489,59.65831314,68.12976839
19.492,59.67303991,68.13915131
19.495,59.68777318,68.14854082
19.498,59.70251295,68.15793693
19.501,59.71725924,68.16733965
19.504,59.73201202,68.17674896
19.507,59.74677131,68.18616486
19.51,59.76153711,68.19558736
19.513,59.77630941,68.20501646
19.516,59.79108822,68.21445216
19.519,59.80587354,68.22389445
19.522,59.82066536,68.23334333
19.525,59.83546368,68.24279881
19.528,59.85026852,68.25226088
19.531,59.86507986,68.26172954
19.534,59.87989771,68.2712048
19.537,59.89472206,68.28068664
19.54,59.90955292,68.29017508
19.543,59.92439029,68.29967011
19.546,59.93923417,68.30917173
19.549,59.95408455,68.31867994
19.552,59.96894145,68.32819474
19.555,59.98380485,68.33771613
19.558,59.99867476,68.34724411
19.561,60.01355117,68.35677867
19.564,60.0284341,68.36631982
19.567,60.04332353,68.37586756
19.57,60.05821948,68.38542189
19.573,60.07312193,68.3949828
19.576,60.08803089,68.4045503
19.579,60.10294636,68.41412438
19.582,60.11786834,68.42370504
19.585,60.13279683,68.43329229
19.588,60.14773183,68.44288612
19.591,60.16267334,68.45248654
19.594,60.17762136,68.46209354
19.597,60.19257589,68.47170712
19.6,60.20753693,68.48132728
19.603,60.22250448,68.49095402
19.606,60.23747854,68.50058735
19.609,60.25245911,68.51022725
19.612,60.26744619,68.51987374
19.615,60.28243979,68.5295268
19.618,60.29743989,68.53918644
19.621,60.31244651,68.54885266
19.624,60.32745964,68.55852545
19.627,60.34247928,68.56820483
19.63,60.35756363,68.57789078
19.633,60.37250599,68.58758331
19.636,60.38749971,68.59728241
19.639,60.40252242,68.60698809
19.642,60.41756291,68.61670034
19.645,60.43261555,68.62641917
19.648,60.44767753,68.63614457
19.651,60.46274743,68.64587654
19.654,60.47782456,68.65561509
19.657,60.49290855,68.66536021
19.66,60.50799924,68.6751119
19.663,60.52309652,68.68487017
19.666,60.53820036,68.694635
19.669,60.55331074,68.70440641
19.672,60.56842764,68.71418439
19.675,60.58355106,68.72396893
19.678,60.598681,68.73376005
19.681,60.61381745,68.74355773
19.684,60.62896041,68.75336199
19.687,60.64410989,68.76317281
19.69,60.65926588,68.77299019
19.693,60.67442839,68.78281415
19.696,60.6895974,68.79264467
19.699,60.70477294,68.80248176
19.702,60.71995499,68.81232541
19.705,60.73514355,68.82217563
19.708,60.75033863,68.83203242
19.711,60.76554022,68.84189577
19.714,60.78074832,68.85176568
19.717,60.79596294,68.86164216
19.72,60.81118408,68.8715252
19.723,60.82641173,68.8814148
19.726,60.8416459,68.89131096
19.729,60.85688658,68.90121369
19.732,60.87213378,68.91112297
19.735,60.88738749,68.92103882
19.738,60.90264772,68.93096123
19.741,60.91791447,68.9408902
19.744,60.93318773,68.95082573
19.747,60.94846751,68.96076782
19.75,60.96375381,68.97068458
19.753,60.97904662,68.98073155
19.756,60.99434595,68.99073503
19.759,61.0096518,69.00072241
19.762,61.02496416,69.01070608
19.765,61.04028304,69.02069167
19.768,61.05560844,69.03068171
19.771,61.07094036,69.04067735
19.774,61.08627879,69.05067912
19.777,61.10162374,69.06068725
19.78,61.11697521,69.07070184
19.783,61.1323332,69.08072295
19.786,61.14769771,69.0907506
19.789,61.16306874,69.10078479
19.792,61.17844628,69.11082554
19.795,61.19383034,69.12087283
19.798,61.20922093,69.13092668
19.801,61.22461803,69.14098708
19.804,61.24002165,69.15105403
19.807,61.25543179,69.16112753
19.81,61.27084845,69.17120758
19.813,61.28627163,69.18129419
19.816,61.30170133,69.19138734
19.819,61.31713755,69.20168266
19.822,61.33258029,69.21206236
19.825,61.34802955,69.22229647
19.828,61.36348533,69.23246971
19.831,61.37894763,69.24261962
19.834,61.39441645,69.25276285
19.837,61.40989179,69.26290676
19.84,61.42537365,69.27305462
19.843,61.44086204,69.28320787
19.846,61.45635695,69.29336716
19.849,61.47185837,69.30353278
19.852,61.48736632,69.31370483
19.855,61.50288079,69.32388339
19.858,61.51840179,69.33406848
19.861,61.5339293,69.34426009
19.864,61.54946334,69.35445825
19.867,61.5650039,69.36466296
19.87,61.58055098,69.3748742
19.873,61.59610459,69.38509199
19.876,61.61166472,69.39531632
19.879,61.62723137,69.40554719
19.882,61.64280454,69.4157846
19.885,61.65838424,69.42602856
19.888,61.67397046,69.43627905
19.891,61.6895632,69.44653609
19.894,61.70516247,69.45679967
19.897,61.72076826,69.46706978
19.9,61.73638058,69.47734644
19.903,61.75199942,69.48762963
19.906,61.76762478,69.49791937
19.909,61.78325667,69.50821564
19.912,61.79889508,69.51851845
19.915,61.81454002,69.5288278
19.918,61.83019148,69.53914369
19.921,61.84584947,69.54946611
19.924,61.86151398,69.55979507
19.927,61.87718502,69.57013056
19.93,61.89286258,69.58047259
19.933,61.90854667,69.59082116
19.936,61.92423729,69.60117626
19.939,61.93993443,69.6115379
19.942,61.95563809,69.62190607
19.945,61.97134829,69.63228077
19.948,61.98706501,69.64266201
19.951,62.00278825,69.65304978
19.954,62.01851802,69.66344409
19.957,62.03425432,69.67384493
19.96,62.04999714,69.6842523
19.963,62.0657465,69.6946662
19.966,62.08150238,69.70508663
19.969,62.09726478,69.71551359
19.972,62.11303372,69.72594709
19.975,62.12880918,69.73638711
19.978,62.14459117,69.74683367
19.981,62.16037968,69.75728675
19.984,62.17617473,69.76774637
19.987,62.1919763,69.77821251
19.99,62.2077844,69.78868518
19.993,62.22359903,69.79916439
19.996,62.23942019,69.80965011
19.999,62.25524787,69.82014237
20.002,62.27108209,69.83064115
20.005,62.28692283,69.84114646
20.008,62.3027701,69.8516583
20.011,62.31862391,69.86217666
20.014,62.33448424,69.87270155
20.017,62.3503511,69.88323297
20.02,62.36622449,69.89377091
20.023,62.38210441,69.90431537
20.026,62.39799086,69.91486636
20.029,62.41388384,69.92542388
20.032,62.42978335,69.93598792
20.035,62.44568939,69.94655848
20.038,62.46160196,69.95713556
20.041,62.47752106,69.96771917
20.044,62.49344669,69.9783093
20.047,62.50937886,69.98890595
20.05,62.52531755,69.99950913
20.053,62.54126278,70.01011883
20.056,62.55721453,70.02073504
20.059,62.57317282,70.03135778
20.062,62.58913764,70.04198704
20.065,62.60510899,70.05262282
20.068,62.62108687,70.06326512
20.071,62.63707129,70.07391394
20.074,62.65306223,70.08456928
20.077,62.66905971,70.09523114
20.08,62.68506372,70.10589951
20.083,62.70107427,70.11657441
20.086,62.71709134,70.12725582
20.089,62.73311495,70.13794375
20.092,62.74914509,70.1486382
20.095,62.76518177,70.15933916
20.098,62.78122497,70.17004665
20.101,62.79727471,70.18076065
20.104,62.81333099,70.19148116
20.107,62.8293938,70.20220819
20.11,62.84546314,70.21294174
20.113,62.86153901,70.2236818
20.116,62.87762142,70.23442838
20.119,62.89371036,70.24518147
20.122,62.90980584,70.25594107
20.125,62.92590785,70.26670719
20.128,62.9420164,70.27747983
20.131,62.95813148,70.28825897
20.134,62.97425309,70.29904463
20.137,62.99038124,70.30983681
20.14,63.00651593,70.32063549
20.143,63.02265715,70.33144069
20.146,63.0388049,70.3422524
20.149,63.05495919,70.35307062
20.152,63.07112002,70.36389535
20.155,63.08728738,70.37472659
20.158,63.10346127,70.38556435
20.161,63.11964171,70.39640861
20.164,63.13582868,70.40725939
20.167,63.15195762,70.41811667
20.17,63.16825366,70.42898047
20.173,63.18450798,70.43985077
20.176,63.20074496,70.45072758
20.179,63.21697665,70.4616109
20.182,63.23320902,70.47250073
20.185,63.24944503,70.48339707
20.188,63.26568615,70.49429992
20.191,63.28193309,70.50520927
20.194,63.29818621,70.51612513
20.197,63.31444571,70.5270475
20.2,63.33071165,70.53797637
20.203,63.34698409,70.54891175
20.206,63.36326306,70.55985364
20.209,63.37954854,70.57080203
20.212,63.39584057,70.58175693
20.215,63.41213913,70.59271833
20.218,63.42844423,70.60368624
20.221,63.44475587,70.61466066
20.224,63.46107405,70.62564157
20.227,63.47739877,70.636629
20.23,63.49373002,70.64762292
20.233,63.51006782,70.65862335
20.236,63.52641216,70.66963028
20.239,63.54276305,70.68064372
20.242,63.55912047,70.69166366
20.245,63.57548443,70.7026901
20.248,63.59185493,70.71372304
20.251,63.60831486,70.72476249
20.254,63.62519589,70.73580844
20.257,63.64182782,70.74686089
20.26,63.6583421,70.75791984
20.263,63.67480259,70.76898529
20.266,63.69124033,70.78005724
20.269,63.70767037,70.79113569
20.272,63.72410005,70.80222064
20.275,63.74053291,70.81331209
20.278,63.75697068,70.82441005
20.281,63.77341421,70.8355145
20.284,63.78986389,70.84662545
20.287,63.80631993,70.8577429
20.29,63.82278242,70.86886685
20.293,63.83925141,70.87999729
20.296,63.85572692,70.89113424
20.299,63.87220897,70.90227768
20.302,63.88869755,70.91342762
20.305,63.90519268,70.92458406
20.308,63.92169435,70.93574699
20.311,63.93820256,70.94691642
20.314,63.95471731,70.95809235
20.317,63.97123861,70.96927477
20.32,63.98776645,70.98046369
20.323,64.00430083,70.99165911
20.326,64.02084176,71.00286102
20.329,64.03738924,71.01406943
20.332,64.05394326,71.02528433
20.335,64.07050382,71.03650572
20.338,64.08707093,71.04773362
20.341,64.10364459,71.058968
20.344,64.12022478,71.07020888
20.347,64.13681153,71.08145625
20.35,64.15340482,71.09271012
20.353,64.17000465,71.10397048
20.356,64.18661103,71.11523734
20.359,64.20322396,71.12651068
20.362,64.21984343,71.13779052
20.365,64.23646945,71.14907685
20.368,64.25310201,71.16036968
20.371,64.26974112,71.17166899
20.374,64.28638677,71.1829748
20.377,64.30303898,71.1942871
20.38,64.31969773,71.20560589
20.383,64.33636302,71.21693117
20.386,64.35303486,71.22826295
20.389,64.36971325,71.23960121
20.392,64.38639819,71.25094596
20.395,64.40308967,71.26229721
20.398,64.4197877,71.27365494
20.401,64.43649228,71.28501916
20.404,64.4532034,71.29638988
20.407,64.46992107,71.30776708
20.41,64.48664529,71.31915077
20.413,64.50337606,71.33054095
20.416,64.52011337,71.34193762
20.419,64.53685724,71.35334077
20.422,64.55360765,71.36475042
20.425,64.57036461,71.37616655
20.428,64.58712812,71.38758917
20.431,64.60389817,71.39901828
20.434,64.62067478,71.41045387
20.437,64.63745793,71.42189596
20.44,64.65424763,71.43334452
20.443,64.67104388,71.44479958
20.446,64.68784668,71.45626112
20.449,64.70465603,71.46772915
20.452,64.72147193,71.47920366
20.455,64.73829438,71.49068466
20.458,64.75512337,71.50217215
20.461,64.77195892,71.51366612
20.464,64.78880101,71.52516657
20.467,64.80564966,71.53667351
20.47,64.82250485,71.54818694
20.473,64.8393666,71.55970685
20.476,64.8562349,71.57123324
20.479,64.87310974,71.58276612
20.482,64.88999114,71.59430548
20.485,64.90687908,71.60585133
20.488,64.92377358,71.61740365
20.491,64.94067463,71.62896247
20.494,64.95758222,71.64052776
20.497,64.97449637,71.65209954
20.5,64.99141707,71.6636778
20.503,65.00834432,71.67526254
20.506,65.02527813,71.68685377
20.509,65.04221848,71.69845147
20.512,65.05916538,71.71005566
20.515,65.07611884,71.72166633
20.518,65.09307885,71.73328349
20.521,65.1100454,71.74490712
20.524,65.12701852,71.75653723
20.527,65.14399818,71.76817383
20.53,65.16098439,71.77981691
20.533,65.17797716,71.79146646
20.536,65.19497648,71.8031225
20.539,65.21198235,71.81478502
20.542,65.22899477,71.82645401
20.545,65.24601375,71.83812949
20.548,65.26303928,71.84981145
20.551,65.28007136,71.86149988
20.554,65.29710999,71.8731948
20.557,65.31415518,71.88489619
20.56,65.33120692,71.89660406
20.563,65.34826521,71.90831841
20.566,65.36533005,71.92003924
20.569,65.38240145,71.93176655
20.572,65.39947941,71.94350033
20.575,65.41656391,71.9552406
20.578,65.43365497,71.96698734
20.581,65.45075258,71.97874056
20.584,65.46785675,71.99050025
20.587,65.48496747,72.00226643
20.59,65.50208474,72.01403908
20.593,65.51920857,72.0258182
20.596,65.53633896,72.03760381
20.599,65.55347589,72.04939589
20.602,65.57061938,72.06119444
20.605,65.58776943,72.07299948
20.608,65.60492603,72.08481099
20.611,65.62208918,72.09662897
20.614,65.63925889,72.10845343
20.617,65.65643516,72.12032493
20.62,65.67361798,72.13206193
20.623,65.69080735,72.14386177
20.626,65.70800328,72.15569269
20.629,65.72520576,72.16754084
20.632,65.7424148,72.17940016
20.635,65.7596304,72.19126801
20.638,65.77685255,72.20314322
20.641,65.79408126,72.21502529
20.644,65.81131652,72.22691401
20.647,65.82855833,72.23880927
20.65,65.84580671,72.25071105
20.653,65.86306164,72.2626193
20.656,65.88032312,72.27453404
20.659,65.89759116,72.28645525
20.662,65.91499192,72.29838293
20.665,65.93210123,72.31031709
20.668,65.94930596,72.32225771
20.671,65.96655998,72.33420481
20.674,65.98384112,72.34615838
20.677,66.00113869,72.35811843
20.68,66.01844758,72.37008494
20.683,66.03576531,72.38205792
20.686,66.05309069,72.39403738
20.689,66.07042315,72.4060233
20.692,66.08776243,72.4180157
20.695,66.10510838,72.43001456
20.698,66.12246094,72.4420199
20.701,66.13982009,72.4540317
20.704,66.15718581,72.46604998
20.707,66.17455808,72.47807472
20.71,66.19193692,72.49010593
20.713,66.20932232,72.50214362
20.716,66.22671427,72.51418777
20.719,66.24411277,72.52623839
20.722,66.26151784,72.53829548
20.725,66.27892945,72.55035904
20.728,66.29634763,72.56242907
20.731,66.31377236,72.57450556
20.734,66.33120364,72.58658853
20.737,66.34864149,72.59867796
20.74,66.36608589,72.61077386
20.743,66.38353684,72.62287623
20.746,66.40099435,72.63498506
20.749,66.41845842,72.64710037
20.752,66.43592904,72.65922214
20.755,66.45340622,72.67135037
20.758,66.47088996,72.68348508
20.761,66.48838026,72.69562625
20.764,66.50587711,72.70777389
20.767,66.52338051,72.71992799
20.77,66.54089048,72.73208856
20.773,66.558407,72.7442556
20.776,66.57593008,72.75642911
20.779,66.59345972,72.76860908
20.782,66.61099591,72.78079551
20.785,66.62853866,72.79298842
20.788,66.64608797,72.80518778
20.791,66.66364383,72.81739362
20.794,66.68120625,72.82960592
20.797,66.69877523,72.84182468
20.8,66.71635077,72.85404991
20.803,66.73393287,72.86628161
20.806,66.75152152,72.87851977
20.809,66.76911673,72.89076439
20.812,66.7867185,72.90301548
20.815,66.80432682,72.91527303
20.818,66.82194171,72.92753705
20.821,66.83956315,72.93980753
20.824,66.85719115,72.95208448
20.827,66.87482571,72.96436789
20.83,66.89246683,72.97665776
20.833,66.9101145,72.9889541
20.836,66.92776874,73.0012569
20.839,66.94542953,73.01356617
20.842,66.96309688,73.0258819
20.845,66.98077079,73.03820409
20.848,66.99845125,73.05053275
20.851,67.01613828,73.06286787
20.854,67.03383187,73.07520945
20.857,67.05153201,73.08755749
20.86,67.06923871,73.099912
20.863,67.08695197,73.11227297
20.866,67.10467179,73.1246404
20.869,67.12239817,73.13701429
20.872,67.14013111,73.14939465
20.875,67.15787061,73.16178147
20.878,67.17561667,73.17417475
20.881,67.19336928,73.18657449
20.884,67.21112846,73.1989807
20.887,67.22889419,73.21139336
20.89,67.24666649,73.22381249
20.893,67.26444534,73.23623808
20.896,67.28223076,73.24867013
20.899,67.30002273,73.26110864
20.902,67.31782126,73.27355362
20.905,67.33562635,73.28600505
20.908,67.353438,73.29846294
20.911,67.37125622,73.3109273
20.914,67.38908099,73.32339812
20.917,67.40691232,73.33587539
20.92,67.42475021,73.34835913
20.923,67.44259466,73.36084933
20.926,67.46044567,73.37334599
20.929,67.47830324,73.3858491
20.932,67.49616738,73.39835868
20.935,67.51403807,73.41087472
20.938,67.53191532,73.42339722
20.941,67.54979913,73.43592618
20.944,67.5676895,73.44846159
20.947,67.58558644,73.46100347
20.95,67.60348993,73.47355181
20.953,67.62139998,73.4861066
20.956,67.6393166,73.49866786
20.959,67.65723977,73.51123557
20.962,67.67516951,73.52380975
20.965,67.69310581,73.53639038
20.968,67.71104866,73.54897747
20.971,67.72899808,73.56157102
20.974,67.74695406,73.57417103
20.977,67.7649166,73.5867775
20.98,67.7828857,73.59939042
20.983,67.80086136,73.61200981
20.986,67.81884358,73.62463565
20.989,67.83683237,73.63726795
20.992,67.85482771,73.64990671
20.995,67.87282962,73.66255192
20.998,67.89083808,73.6752036
21.001,67.90885311,73.68786173
21.004,67.9268747,73.70052632
21.007,67.94490285,73.71319737
21.01,67.96293756,73.72587488
21.013,67.98097883,73.73855884
21.016,67.99902667,73.75124926
21.019,68.01708106,73.76394614
21.022,68.03514202,73.77664947
21.025,68.05320954,73.78935927
21.028,68.07128362,73.80207552
21.031,68.08936426,73.81479822
21.034,68.10745146,73.82752739
21.037,68.12554523,73.84026301
21.04,68.14364555,73.85300508
21.043,68.16175244,73.86575362
21.046,68.17986589,73.87850861
21.049,68.1979859,73.89127006
21.052,68.21611248,73.90403796
21.055,68.23424561,73.91681232
21.058,68.25238531,73.92959314
21.061,68.27053157,73.94238041
21.064,68.28868439,73.95517414
21.067,68.30684377,73.96797432
21.07,68.32500972,73.98078096
21.073,68.34318222,73.99359406
21.076,68.36136129,74.00641361
21.079,68.37954692,74.01923962
21.082,68.39773912,74.03207208
21.085,68.41593787,74.044911
21.088,68.43414319,74.05775638
21.091,68.45235507,74.07060821
21.094,68.47057351,74.08346649
21.097,68.48879851,74.09633123
21.1,68.50703008,74.10920243
21.103,68.52526821,74.12208008
21.106,68.5435129,74.13496419
21.109,68.56176415,74.14785475
21.112,68.58002197,74.16075177
21.115,68.59828635,74.17365524
21.118,68.61655729,74.18656517
21.121,68.63483479,74.19948155
21.124,68.65311885,74.21240438
21.127,68.67140948,74.22533368
21.13,68.68970667,74.23826942
21.133,68.70801043,74.25121162
21.136,68.72632074,74.26416027
21.139,68.74463762,74.27711538
21.142,68.76296106,74.29007695
21.145,68.78129106,74.30304496
21.148,68.79962763,74.31601944
21.151,68.81797076,74.32900036
21.154,68.83632045,74.34198774
21.157,68.8546767,74.35498158
21.16,68.87303952,74.36798186
21.163,68.8914089,74.38098861
21.166,68.90978484,74.3940018
21.169,68.92816735,74.40702145
21.172,68.94655641,74.42004756
21.175,68.96495204,74.43308011
21.178,68.98335424,74.44611912
21.181,69.00176299,74.45916459
21.184,69.02017831,74.47221651
21.187,69.03860019,74.48527488
21.19,69.05702864,74.4983397
21.193,69.07546365,74.51141098
21.196,69.09390522,74.52448871
21.199,69.11235335,74.5375729
21.202,69.13080804,74.55066354
21.205,69.1492693,74.56376063
21.208,69.16773713,74.57686417
21.211,69.18621151,74.58997417
21.214,69.20469246,74.60309062
21.217,69.22317997,74.61621353
21.22,69.24167404,74.62934288
21.223,69.26017468,74.64247869
21.226,69.27868188,74.65562095
21.229,69.29719564,74.66876967
21.232,69.31571597,74.68192484
21.235,69.33424286,74.69508646
21.238,69.35277631,74.70825453
21.241,69.37131632,74.72142906
21.244,69.3898629,74.73461004
21.247,69.40841604,74.74779747
21.25,69.42697575,74.76099135
21.253,69.44554201,74.77419169
21.256,69.46411484,74.78739848
21.259,69.48269424,74.80061172
21.262,69.50128019,74.81383141
21.265,69.51987271,74.82705756
21.268,69.5384718,74.84029015
21.271,69.55707744,74.8535292
21.274,69.57568965,74.86677471
21.277,69.59430842,74.88002666
21.28,69.61293376,74.89328507
21.283,69.63156565,74.90654992
21.286,69.65020411,74.91982124
21.289,69.66884914,74.933099
21.292,69.68750072,74.94638321
21.295,69.70615887,74.95967388
21.298,69.72482359,74.972971
21.301,69.74349486,74.98627457
21.304,69.7621727,74.99958459
21.307,69.7808571,75.01290106
21.31,69.79954807,75.02622399
21.313,69.8182456,75.03955337
21.316,69.83694969,75.0528892
21.319,69.85566034,75.06623148
21.322,69.87437756,75.07958021
21.325,69.89310134,75.09293539
21.328,69.91183168,75.10629703
21.331,69.93056859,75.11966512
21.334,69.94931206,75.13303965
21.337,69.96806209,75.14642064
21.34,69.98681868,75.15980809
21.343,70.00558184,75.17320198
21.346,70.02435156,75.18660232
21.349,70.04312785,75.20000912
21.352,70.06191069,75.21342237
21.355,70.0807001,75.22684207
21.358,70.09949608,75.24026822
21.361,70.11829861,75.25370082
21.364,70.13710771,75.26713987
21.367,70.15592337,75.28058537
21.37,70.17474559,75.29398874
21.373,70.19357438,75.3075547
21.376,70.21240973,75.32106607
21.379,70.23125164,75.33455761
21.382,70.25010012,75.3480443
21.385,70.26895516,75.36153258
21.388,70.28781676,75.37502522
21.391,70.30668492,75.3885234
21.394,70.32555965,75.40202766
21.397,70.34444093,75.41553819
21.4,70.36332879,75.42905511
21.403,70.3822232,75.44257845
21.406,70.40112418,75.45610823
21.409,70.42003172,75.46964445
21.412,70.43894582,75.48318712
21.415,70.45786648,75.49673625
21.418,70.47679371,75.51029182
21.421,70.4957275,75.52385385
21.424,70.51466785,75.53742233
21.427,70.53361477,75.55099727
21.43,70.55256824,75.56457865
21.433,70.57152828,75.57816649
21.436,70.59049488,75.59176077
21.439,70.60946805,75.60536152
21.442,70.62844777,75.61896871
21.445,70.64743406,75.63258235
21.448,70.66642691,75.64620245
21.451,70.68542633,75.659829
21.454,70.7044323,75.673462
21.457,70.72344484,75.68710145
21.46,70.74246394,75.70074736
21.463,70.7614896,75.71439971
21.466,70.78052183,75.72805852
21.469,70.79956061,75.74172378
21.472,70.81860596,75.75539549
21.475,70.83765787,75.76907366
21.478,70.85671635,75.78275828
21.481,70.87578138,75.79644935
21.484,70.89485298,75.81014687
21.487,70.91393114,75.82385084
21.49,70.93301586,75.83756126
21.493,70.95210714,75.85127814
21.496,70.97120498,75.86500147
21.499,70.99030939,75.87873125
21.502,71.00942036,75.89246748
21.505,71.02853789,75.90621017
21.508,71.04766198,75.9199593
21.511,71.06679263,75.93371489
21.514,71.08592984,75.94747693
21.517,71.10507362,75.96124543
21.52,71.12422396,75.97502037
21.523,71.14338086,75.98880177
21.526,71.16254432,76.00258962
21.529,71.18171434,76.01638392
21.532,71.20089092,76.03018467
21.535,71.22007406,76.04399188
21.538,71.23926377,76.05780553
21.541,71.25846004,76.07162564
21.544,71.27766286,76.0854522
21.547,71.29687225,76.09928522
21.55,71.3160882,76.11312468
21.553,71.33531072,76.1269706
21.556,71.35453979,76.14082297
21.559,71.37377542,76.15468179
21.562,71.39301762,76.16854707
21.565,71.41226637,76.18241879
21.568,71.43152169,76.19629697
21.571,71.45078356,76.2101816
21.574,71.470052,76.22407268
21.577,71.489327,76.23797022
21.58,71.50860856,76.25187421
21.583,71.52789668,76.26578465
21.586,71.54719136,76.27970154
21.589,71.5664926,76.29362488
21.592,71.5858004,76.30755468
21.595,71.60511476,76.32149093
21.598,71.62443568,76.33543363
21.601,71.64376316,76.34938278
21.604,71.66309721,76.36333839
21.607,71.68243781,76.37730044
21.61,71.70178497,76.39126895
21.613,71.72113869,76.40524392
21.616,71.74049898,76.41922533
21.619,71.75986582,76.4332132
21.622,71.77923922,76.44720752
21.625,71.79861919,76.46120829
21.628,71.81800571,76.47521552
21.631,71.83739879,76.48922919
21.634,71.85679843,76.50324932
21.637,71.87620463,76.51727591
21.64,71.89561739,76.53130894
21.643,71.91503671,76.54534843
21.646,71.93446259,76.55939437
21.649,71.95389503,76.57344676
21.652,71.97333403,76.58750561
21.655,71.99277959,76.60157091
21.658,72.01223171,76.61564266
21.661,72.03169038,76.62972086
21.664,72.05115562,76.64380552
21.667,72.07062741,76.65789663
21.67,72.09010577,76.67199419
21.673,72.10959068,76.68609821
21.676,72.12908215,76.70020868
21.679,72.14858018,76.7143256
21.682,72.16808477,76.72844897
21.685,72.18759592,76.7425788
21.688,72.20711362,76.75671508
21.691,72.22663789,76.77085781
21.694,72.24616871,76.785007
21.697,72.26570609,76.79916264
21.7,72.28525003,76.81332473
21.703,72.30480053,76.82749327
21.706,72.32435759,76.84166827
21.709,72.3439212,76.85584973
21.712,72.36349137,76.87003763
21.715,72.3830681,76.88423199
21.718,72.40265139,76.8984328
21.721,72.42224123,76.91264007
21.724,72.44183764,76.92685378
21.727,72.4614406,76.94107396
21.73,72.48105012,76.95530058
21.733,72.50066619,76.96953366
21.736,72.52028883,76.98377319
21.739,72.53991802,76.99801918
21.742,72.55955377,77.01227162
21.745,72.57919607,77.02653051
21.748,72.59884494,77.04079586
21.751,72.61850036,77.05506766
21.754,72.63816233,77.06934591
21.757,72.65783087,77.08363062
21.76,72.67750596,77.09792178
21.763,72.6971876,77.1122194
21.766,72.71687581,77.12652347
21.769,72.73657057,77.14083399
21.772,72.75627189,77.15515097
21.775,72.77597976,77.1694744
21.778,72.79569419,77.18380429
21.781,72.81541517,77.19814063
21.784,72.83514272,77.21248342
21.787,72.85487682,77.22683267
21.79,72.87461747,77.24118837
21.793,72.89436468,77.25555053
21.796,72.91411845,77.26991914
21.799,72.93387877,77.2842942
21.802,72.95364564,77.29867572
21.805,72.97341908,77.3130637
21.808,72.99319907,77.32745813
21.811,73.01298561,77.34185901
21.814,73.03277871,77.35626635
21.817,73.05257836,77.37068014
21.82,73.07238457,77.38510039
21.823,73.09219734,77.39952709
21.826,73.11201666,77.41396024
21.829,73.13184253,77.42839985
21.832,73.15167496,77.44284592
21.835,73.17151395,77.45729844
21.838,73.19135948,77.47175742
21.841,73.21121158,77.48622285
21.844,73.23107022,77.50069473
21.847,73.25093543,77.51517308
21.85,73.27080718,77.52965787
21.853,73.29068549,77.54414912
21.856,73.31057036,77.55864683
21.859,73.33046177,77.57315099
21.862,73.35035975,77.58766161
21.865,73.37026427,77.60217868
21.868,73.39017535,77.61670221
21.871,73.41009298,77.63123219
21.874,73.43001717,77.64576863
21.877,73.44994791,77.66031153
21.88,73.4698852,77.67486088
21.883,73.48982905,77.68941668
21.886,73.50977945,77.70397895
21.889,73.5297364,77.71854766
21.892,73.5496999,77.73312284
21.895,73.56966996,77.74770447
21.898,73.58964657,77.76229255
21.901,73.60962973,77.77688709
21.904,73.62961945,77.79148809
21.907,73.64961571,77.80609555
21.91,73.66961853,77.82070946
21.913,73.68962791,77.83532982
21.916,73.70964383,77.84995664
21.919,73.7296663,77.86458992
21.922,73.74969533,77.87922966
21.925,73.76973091,77.89387585
21.928,73.79043781,77.9085285
21.931,73.81089451,77.9231876
21.934,73.83113552,77.93785317
21.937,73.85128199,77.95252518
21.94,73.87138903,77.96720366
21.943,73.8914817,77.98188859
21.946,73.9115714,77.99657998
21.949,73.93166334,78.01127783
21.952,73.95175986,78.02598213
21.955,73.97186203,78.04069289
21.958,73.99197035,78.05541011
21.961,74.01208503,78.07013378
21.964,74.03220618,78.08486391
21.967,74.05233384,78.0996005
21.97,74.07246803,78.11434355
21.973,74.09260877,78.12909305
21.976,74.11275605,78.14384902
21.979,74.13290988,78.15861144
21.982,74.15307025,78.17338031
21.985,74.17323718,78.18815565
21.988,74.19341066,78.20293744
21.991,74.21359068,78.21772569
21.994,74.23377726,78.2325204
21.997,74.25397038,78.24732156
22,74.27417005,78.26212919
22.003,74.29437627,78.27694327
22.006,74.31458904,78.29176381
22.009,74.33480835,78.30659081
22.012,74.35503422,78.32142427
22.015,74.37526663,78.33626418
22.018,74.39550559,78.35111056
22.021,74.4157511,78.36596339
22.024,74.43600316,78.38082268
22.027,74.45626176,78.39568843
22.03,74.47652691,78.41056064
22.033,74.49679861,78.42543931
22.036,74.51707686,78.44038032
22.039,74.53736165,78.45515765
22.042,74.55765299,78.47000696
22.045,74.57795088,78.48489053
22.048,74.59825531,78.49979236
22.051,74.61856629,78.51470566
22.054,74.63888382,78.52962754
22.057,74.65920789,78.54455679
22.06,74.67953851,78.55949288
22.063,74.69987568,78.57443559
22.066,74.72021939,78.58938482
22.069,74.74056965,78.60434055
22.072,74.76092645,78.61930274
22.075,74.7812898,78.6342714
22.078,74.80165969,78.64961295
22.081,74.82203613,78.66497854
22.084,74.84241911,78.68012527
22.087,74.86280864,78.69518545
22.09,74.88320471,78.7102137
22.093,74.90360733,78.72523256
22.096,74.9240165,78.74025133
22.099,74.9444322,78.75527387
22.102,74.96485445,78.77030175
22.105,74.98528325,78.78533564
22.108,75.00571859,78.80037579
22.111,75.02616047,78.81542232
22.114,75.0466089,78.83047528
22.117,75.06706387,78.84553469
22.12,75.08752538,78.86060055
22.123,75.10799344,78.87567287
22.126,75.12846804,78.89075164
22.129,75.14894918,78.90583688
22.132,75.16943687,78.92092857
22.135,75.1899311,78.93602673
22.138,75.21043187,78.95113135
22.141,75.23093918,78.96624242
22.144,75.25145304,78.98135996
22.147,75.27197343,78.99648395
22.15,75.29250037,79.01161441
22.153,75.31303385,79.02675133
22.156,75.33357388,79.04189471
22.159,75.35412044,79.05704455
22.162,75.37467355,79.07220084
22.165,75.39523319,79.0873636
22.168,75.41579938,79.10253282
22.171,75.43637211,79.11770851
22.174,75.45695138,79.13289065
22.177,75.47753719,79.14807925
22.18,75.49812954,79.16327432
22.183,75.51872843,79.17847584
22.186,75.53933386,79.19368383
22.189,75.55994583,79.20889828
22.192,75.58056434,79.22411919
22.195,75.60118939,79.23934656
22.198,75.62182098,79.25458039
22.201,75.64245911,79.26982069
22.204,75.66310378,79.28506745
22.207,75.68375499,79.30032066
22.21,75.70441273,79.31558034
22.213,75.72507702,79.33084649
22.216,75.74574784,79.34611909
22.219,75.7664252,79.36139816
22.222,75.7871091,79.37668369
22.225,75.80779954,79.39197568
22.228,75.82849651,79.40727413
22.231,75.84920003,79.42257905
22.234,75.86991008,79.43789043
22.237,75.89062666,79.45320827
22.24,75.91134979,79.46853258
22.243,75.93207945,79.48386334
22.246,75.95281565,79.49920057
22.249,75.97355838,79.51454427
22.252,75.99430766,79.52989442
22.255,76.01506346,79.54525104
22.258,76.03582581,79.56061413
22.261,76.05659469,79.57598367
22.264,76.07737011,79.59135968
22.267,76.09815206,79.60674216
22.27,76.11894054,79.62213109
22.273,76.13973557,79.63752649
22.276,76.16053713,79.65292836
22.279,76.18134522,79.66833669
22.282,76.20215985,79.68375148
22.285,76.22298101,79.69917274
22.288,76.2438087,79.71460046
22.291,76.26464293,79.73003464
22.294,76.2854837,79.74547529
22.297,76.306331,79.76092241
22.3,76.32718483,79.77637599
22.303,76.3480452,79.79183603
22.306,76.3689121,79.80730254
22.309,76.38978553,79.82277551
22.312,76.41066549,79.83825495
22.315,76.43155199,79.85374085
22.318,76.45244502,79.86923322
22.321,76.47334459,79.88473205
22.324,76.49425068,79.90023735
22.327,76.51516331,79.91574911
22.33,76.53608247,79.93126734
22.333,76.55700816,79.94679203
22.336,76.57794039,79.96232319
22.339,76.59887914,79.97786082
22.342,76.61982443,79.99340491
22.345,76.64077624,80.00895547
22.348,76.66173459,80.02451249
22.351,76.68269947,80.04007598
22.354,76.70367088,80.05564594
22.357,76.72464882,80.07122236
22.36,76.74563329,80.08680525
22.363,76.76662428,80.1023946
22.366,76.78762181,80.11799042
22.369,76.80862587,80.13359271
22.372,76.82963646,80.14920147
22.375,76.85065357,80.16481669
22.378,76.87167722,80.18043837
22.381,76.89270739,80.19606653
22.384,76.9137441,80.21170115
22.387,76.93478733,80.22734224
22.39,76.95583709,80.2429898
22.393,76.97689337,80.25864382
22.396,76.99795619,80.27430432
22.399,77.01902553,80.28997128
22.402,77.0401014,80.3056447
22.405,77.0611838,80.3213246
22.408,77.08227272,80.33701096
22.411,77.10336817,80.35270379
22.414,77.12447015,80.36840309
22.417,77.14557865,80.38410886
22.42,77.16669368,80.39982109
22.423,77.18781523,80.4155398
22.426,77.20894331,80.43126497
22.429,77.23007792,80.44699661
22.432,77.25121905,80.46273472
22.435,77.27236671,80.4784793
22.438,77.29352089,80.49423034
22.441,77.3146816,80.50998786
22.444,77.33584883,80.52575185
22.447,77.35702259,80.5415223
22.45,77.37820287,80.55729922
22.453,77.39938967,80.57308262
22.456,77.420583,80.58887248
22.459,77.44178285,80.60466881
22.462,77.46298922,80.62047161
22.465,77.48420212,80.63628089
22.468,77.50542154,80.65209663
22.471,77.52664748,80.66791884
22.474,77.54787995,80.68374752
22.477,77.56911893,80.69958267
22.48,77.59036444,80.71542429
22.483,77.61161648,80.73127238
22.486,77.63287503,80.74712695
22.489,77.6541401,80.76298798
22.492,77.6754117,80.77885548
22.495,77.69668981,80.79472946
22.498,77.71797445,80.81060991
22.501,77.73926561,80.82649682
22.504,77.76056329,80.84239021
22.507,77.78186748,80.85829007
22.51,77.8031782,80.8741964
22.513,77.82449544,80.8901092
22.516,77.8458192,80.90602847
22.519,77.86714947,80.92195422
22.522,77.88848627,80.93788643
22.525,77.90982958,80.95382512
22.528,77.93117941,80.96977028
22.531,77.95253576,80.98572192
22.534,77.97389863,81.00168002
22.537,77.99526802,81.0176446
22.54,78.01664392,81.03361565
22.543,78.03802635,81.04959317
22.546,78.05941529,81.06557716
22.549,78.08081074,81.08156763
22.552,78.10221271,81.09756457
22.555,78.1236212,81.11356798
22.558,78.14503621,81.12957786
22.561,78.16645773,81.14559422
22.564,78.18788577,81.16161705
22.567,78.20932032,81.17764636
22.57,78.23076139,81.19368214
22.573,78.25220897,81.20972439
22.576,78.27366307,81.22577311
22.579,78.29512369,81.24182831
22.582,78.31659081,81.25788998
22.585,78.33806446,81.27395813
22.588,78.35954461,81.29003275
22.591,78.38103128,81.30611385
22.594,78.40252446,81.32220142
22.597,78.42402416,81.33829546
22.6,78.44553037,81.35439598
22.603,78.46704309,81.37050297
22.606,78.48856233,81.38661644
22.609,78.51008808,81.40273638
22.612,78.53162034,81.4188628
22.615,78.55315911,81.43499569
22.618,78.57470439,81.45113506
22.621,78.59625618,81.4672809
22.624,78.61781449,81.48343322
22.627,78.63937931,81.49959201
22.63,78.66095063,81.51575728
22.633,78.68252847,81.53192902
22.636,78.70411282,81.54810724
22.639,78.72570368,81.56422904
22.642,78.74730104,81.58054378
22.645,78.76890492,81.59679206
22.648,78.79051531,81.61301708
22.651,78.8121322,81.62923647
22.654,78.83375561,81.64545741
22.657,78.85538552,81.66168281
22.66,78.87702194,81.67791386
22.663,78.89866487,81.69415107
22.666,78.9203143,81.71039461
22.669,78.94197025,81.72664458
22.672,78.9636327,81.742901
22.675,78.98530166,81.7591639
22.678,79.00697712,81.77543326
22.681,79.02865909,81.79170911
22.684,79.05034757,81.80799143
22.687,79.07204255,81.82428024
22.69,79.09374404,81.84057552
22.693,79.11545204,81.85687728
22.696,79.13716654,81.87318552
22.699,79.15888754,81.88950024
22.702,79.18061505,81.90582145
22.705,79.20234907,81.92214913
22.708,79.22408958,81.93848329
22.711,79.24583661,81.95482393
22.714,79.26759013,81.97117105
22.717,79.28935016,81.98752465
22.72,79.31111669,82.00388473
22.723,79.33288973,82.02025129
22.726,79.35466927,82.03662434
22.729,79.37645531,82.05300386
22.732,79.39824785,82.06938987
22.735,79.42004689,82.08578235
22.738,79.44185244,82.10218132
22.741,79.46366449,82.11858677
22.744,79.48548304,82.1349987
22.747,79.50730809,82.15141711
22.75,79.52913964,82.16784201
22.753,79.55097769,82.18427338
22.756,79.57282224,82.20071124
22.759,79.59467329,82.21715558
22.762,79.61653083,82.2336064
22.765,79.63839488,82.2500637
22.768,79.66026543,82.26652749
22.771,79.68214248,82.28299776
22.774,79.70402602,82.29947451
22.777,79.72591606,82.31595774
22.78,79.7478126,82.33244746
22.783,79.76971564,82.34894366
22.786,79.79162518,82.36544634
22.789,79.81354121,82.38195551
22.792,79.83546374,82.39847116
22.795,79.85739277,82.41499329
22.798,79.87932829,82.43152191
22.801,79.90127031,82.44805701
22.804,79.92321882,82.46459859
22.807,79.94517383,82.48114666
22.81,79.96713533,82.49770121
22.813,79.98910333,82.51426225
22.816,80.01107783,82.53082977
22.819,80.03305882,82.54740378
22.822,80.0550463,82.56398427
22.825,80.07704027,82.58057124
22.828,80.09904074,82.5971647
22.831,80.12104771,82.61376465
22.834,80.14306116,82.63037108
22.837,80.16508111,82.64698399
22.84,80.18710755,82.66360339
22.843,80.20914048,82.68022928
22.846,80.23117991,82.69686165
22.849,80.25322582,82.7135005
22.852,80.27527823,82.73014585
22.855,80.29733713,82.74679768
22.858,80.31940252,82.76345599
22.861,80.34147439,82.78012079
22.864,80.36355276,82.79679208
22.867,80.38563762,82.81346985
22.87,80.40772897,82.83015411
22.873,80.42982681,82.84684486
22.876,80.45193113,82.86354209
22.879,80.47404195,82.88024582
22.882,80.49615925,82.89695602
22.885,80.51828304,82.91367272
22.888,80.54041332,82.9303959
22.891,80.56255009,82.94712557
22.894,80.58469334,82.96386173
22.897,80.60684308,82.98060437
22.9,80.62899931,82.99735351
22.903,80.65116202,83.01410913
22.906,80.67333122,83.03087124
22.909,80.69550691,83.04763983
22.912,80.71768908,83.06441492
22.915,80.73987773,83.08119649
22.918,80.76207287,83.09798456
22.921,80.7842745,83.11477911
22.924,80.80648261,83.13158015
22.927,80.8286972,83.14838768
22.93,80.85091828,83.16520169
22.933,80.87314584,83.1820222
22.936,80.89537988,83.1988492
22.939,80.9176204,83.21568268
22.942,80.93986741,83.23252266
22.945,80.9621209,83.24936913
22.948,80.98438087,83.26622208
22.951,81.00664733,83.28308153
22.954,81.02892026,83.29994746
22.957,81.05119968,83.31681989
22.96,81.07348557,83.3336988
22.963,81.09577795,83.35058421
22.966,81.11807681,83.36747611
22.969,81.14038214,83.38437449
22.972,81.16269396,83.40127937
22.975,81.18501225,83.41819074
22.978,81.20733702,83.4351086
22.981,81.22966828,83.45203296
22.984,81.252006,83.4689638
22.987,81.27435021,83.48590113
22.99,81.2967009,83.50284496
22.993,81.31905806,83.51979528
22.996,81.3414217,83.53675209
22.999,81.36379181,83.55371539
23.002,81.3861684,83.57068518
23.005,81.40855147,83.58766147
23.008,81.43094101,83.60464425
23.011,81.45333703,83.62163352
23.014,81.47573953,83.63862929
23.017,81.49814849,83.65563154
23.02,81.52056394,83.67264029
23.023,81.54298585,83.68965554
23.026,81.56541424,83.70667727
23.029,81.5878491,83.7237055
23.032,81.61029044,83.74074022
23.035,81.63273825,83.75778144
23.038,81.65519253,83.77482915
23.041,81.67765329,83.79188335
23.044,81.70012051,83.80894405
23.047,81.72259421,83.82601124
23.05,81.74507438,83.84308493
23.053,81.76756101,83.86016511
23.056,81.79005412,83.87725178
23.059,81.8125537,83.89434495
23.062,81.83505975,83.91144462
23.065,81.85757227,83.92855078
23.068,81.88009126,83.94566343
23.071,81.90261671,83.96278258
23.074,81.92514864,83.97990822
23.077,81.94768703,83.99704036
23.08,81.97023189,84.014179
23.083,81.99278322,84.03132413
23.086,82.01534102,84.04847576
23.089,82.03790528,84.06563388
23.092,82.06047601,84.0827985
23.095,82.08305321,84.09996961
23.098,82.10563687,84.11714722
23.101,82.128227,84.13433133
23.104,82.15082359,84.15152193
23.107,82.17342664,84.16871903
23.11,82.19603617,84.18592263
23.113,82.21865215,84.20313273
23.116,82.2412746,84.22034932
23.119,82.26390351,84.23757241
23.122,82.28653889,84.25480199
23.125,82.30918073,84.27203807
23.128,82.33182903,84.28928066
23.131,82.35448379,84.30652973
23.134,82.37714502,84.32378531
23.137,82.39981271,84.34104739
23.14,82.42248686,84.35831596
23.143,82.44516746,84.37559103
23.146,82.46785453,84.3928726
23.149,82.49054806,84.41016067
23.152,82.51324805,84.42745523
23.155,82.5359545,84.4447563
23.158,82.55866741,84.46206386
23.161,82.58138678,84.47937792
23.164,82.6041126,84.49669849
23.167,82.62684488,84.51402555
23.17,82.64958362,84.53135911
23.173,82.67232882,84.54869917
23.176,82.69508048,84.56604573
23.179,82.71783859,84.58339879
23.182,82.74060316,84.60075835
23.185,82.76337418,84.61812441
23.188,82.78615166,84.63562468
23.191,82.8089356,84.65278349
23.194,82.83172599,84.67008007
23.197,82.85452283,84.68743595
23.2,82.87732613,84.70481955
23.203,82.90013588,84.7222182
23.206,82.92295209,84.73962677
23.209,82.94577475,84.75704322
23.212,82.96860386,84.77446673
23.215,82.99143942,84.79189696
23.218,83.01428144,84.80933378
23.221,83.03712991,84.82677714
23.224,83.05998482,84.84422701
23.227,83.08284619,84.86168338
23.23,83.10571402,84.87914626
23.233,83.12858829,84.89661564
23.236,83.15146901,84.91409152
23.239,83.17435618,84.9315739
23.242,83.1972498,84.94906278
23.245,83.22014987,84.96655816
23.248,83.24305638,84.98406004
23.251,83.26596935,85.00156842
23.254,83.28888876,85.01908331
23.257,83.31181462,85.03660469
23.26,83.33474693,85.05413258
23.263,83.35768568,85.07166697
23.266,83.38063088,85.08920786
23.269,83.40358253,85.10675525
23.272,83.42654062,85.12430914
23.275,83.44950516,85.14186954
23.278,83.47247614,85.15943644
23.281,83.49545356,85.17700984
23.284,83.51843744,85.19458974
23.287,83.54142775,85.21217614
23.29,83.56442451,85.22976905
23.293,83.58742771,85.24736846
23.296,83.61043731,85.26497437
23.299,83.63345326,85.28258679
23.302,83.65647585,85.3002057
23.305,83.67950495,85.31783112
23.308,83.70254054,85.33546305
23.311,83.72558258,85.35310148
23.314,83.74863107,85.37074641
23.317,83.771686,85.38839785
23.32,83.79474738,85.40605579
23.323,83.81781519,85.42372023
23.326,83.84088945,85.44139118
23.329,83.86397015,85.45906863
23.332,83.88705728,85.47675258
23.335,83.91015085,85.49444304
23.338,83.93325087,85.51214001
23.341,83.95635731,85.52984348
23.344,83.9794702,85.54755345
23.347,84.00258953,85.56526993
23.35,84.02571529,85.58299292
23.353,84.04884748,85.60072241
23.356,84.07198612,85.6184584
23.359,84.09513119,85.6362009
23.362,84.11828269,85.65394991
23.365,84.14144063,85.67170542
23.368,84.164605,85.68946744
23.371,84.18777581,85.70723596
23.374,84.21095305,85.725011
23.377,84.23413673,85.74279253
23.38,84.25732684,85.76058057
23.383,84.28052338,85.77837512
23.386,84.30372635,85.79617618
23.389,84.32693575,85.81398374
23.392,84.35015159,85.83179781
23.395,84.37337386,85.84961839
23.398,84.39660255,85.86744547
23.401,84.41983768,85.88527906
23.404,84.44307924,85.90311916
23.407,84.46632723,85.92096576
23.41,84.48958164,85.93881888
23.413,84.51284249,85.9566785
23.416,84.53610976,85.97454463
23.419,84.55938346,85.99241726
23.422,84.58266359,86.01029641
23.425,84.60595014,86.02818206
23.428,84.62924313,86.04607422
23.431,84.65254253,86.06397289
23.434,84.67584837,86.08187807
23.437,84.69916063,86.09978976
23.44,84.72247931,86.11770796
23.443,84.74580442,86.13563266
23.446,84.76913596,86.15356388
23.449,84.79247392,86.1715016
23.452,84.8158183,86.18944583
23.455,84.8391691,86.20739657
23.458,84.86252633,86.22535383
23.461,84.88588998,86.24331759
23.464,84.90926005,86.26128786
23.467,84.93263654,86.27926464
23.47,84.95601946,86.29724793
23.473,84.97940879,86.31523774
23.476,85.00280455,86.33323405
23.479,85.02620672,86.35123687
23.482,85.04961532,86.3692462
23.485,85.07303033,86.38726205
23.488,85.09645177,86.4052844
23.491,85.16405616,86.42331327
23.494,85.15619305,86.44134865
23.497,85.17157729,86.45939054
23.5,85.19143913,86.47743894
23.503,85.21329713,86.49549385
23.506,85.28125886,86.51355527
23.509,85.27341569,86.5316232
23.512,85.28885313,86.54969765
23.515,85.3087581,86.56777861
23.518,85.33065383,86.58586608
23.521,85.39871253,86.60396006
23.524,85.39085373,86.62206056
23.527,85.40631382,86.64016757
23.53,85.42624833,86.65828109
23.533,85.44817573,86.67640112
23.536,85.5163275,86.69452767
23.539,85.50845266,86.71266073
23.542,85.52393507,86.7308003
23.545,85.54389897,86.74894638
23.548,85.56585798,86.76709898
23.551,85.63410275,86.78525809
23.554,85.62621185,86.80342372
23.557,85.64171659,86.82159586
23.56,85.66170987,86.83977451
23.563,85.72875204,86.85795968
23.566,85.7207249,86.87615136
23.569,85.73614166,86.89434956
23.572,85.75611146,86.91255427
23.575,85.82319735,86.93076549
23.578,85.81515446,86.94898323
23.581,85.83058662,86.96720748
23.584,85.85057886,86.98543825
23.587,85.91773792,87.00367553
23.59,85.90968211,87.02191933
23.593,85.92513212,87.04016965
23.596,85.94514787,87.05842648
23.599,86.01238079,87.07668982
23.602,86.0043121,87.09495968
23.605,86.01978001,87.11323606
23.608,86.0398193,87.13151895
23.611,86.10712608,87.14980836
23.614,86.09904452,87.16810428
23.617,86.11453032,87.18640672
23.62,86.13459316,87.20471567
23.623,86.20197378,87.22303115
23.626,86.19387933,87.24135314
23.629,86.20938303,87.25968164
23.632,86.22946941,87.27801666
23.635,86.29692387,87.2963582
23.638,86.2888165,87.31470626
23.641,86.30433811,87.33306083
23.644,86.32444802,87.35142192
23.647,86.3919763,87.36978953
23.65,86.38385602,87.38816366
23.653,86.39939552,87.4065443
23.656,86.41952897,87.42493146
23.659,86.48713106,87.44332514
23.662,86.47899784,87.46172534
23.665,86.49455524,87.48013206
23.668,86.51471223,87.49854529
23.671,86.58238811,87.51696504
23.674,86.57424196,87.53539131
23.677,86.58981725,87.5538241
23.68,86.60999777,87.57226341
23.683,86.67774744,87.59070923
23.686,86.66958832,87.60916158
23.689,86.68518151,87.62762044
23.692,86.70538557,87.64608583
23.695,86.773209,87.66455773
23.698,86.76503692,87.68303615
23.701,86.780648,87.7015211
23.704,86.80087559,87.72001256
23.707,86.86877277,87.73851054
23.71,86.86058771,87.75701504
23.713,86.87621668,87.77552606
23.716,86.8964678,87.7940436
23.719,86.96443873,87.81256767
23.722,86.95624067,87.83109825
23.725,86.97188753,87.84963535
23.728,86.99216218,87.86817897
23.731,87.06020683,87.88672912
23.734,87.05199577,87.90528578
23.737,87.06766052,87.92384897
23.74,87.0879587,87.94241868
23.743,87.15607706,87.96099491
23.746,87.14785299,87.97957766
23.749,87.16353562,87.99816693
23.752,87.18385733,88.01676272
23.755,87.25204939,88.03536504
23.758,87.24381228,88.05397387
23.761,87.2595128,88.07258923
23.764,87.27985803,88.09121111
23.767,87.34812378,88.10983952
23.77,87.33987363,88.12847444
23.773,87.35559204,88.14711589
23.776,87.37596079,88.16576386
23.779,87.44430021,88.18441835
23.782,87.43603701,88.20307937
23.785,87.4517733,88.22174691
23.788,87.47216557,88.24042097
23.791,87.54057865,88.25910155
23.794,87.53230238,88.27778866
23.797,87.54805655,88.29648229
23.8,87.56847234,88.31518245
23.803,87.63695906,88.33388912
23.806,87.62866971,88.35260233
23.809,87.64444176,88.37132205
23.812,87.66488107,88.3900483
23.815,87.73344142,88.40878108
23.818,87.72513898,88.42752037
23.821,87.74092891,88.4462662
23.824,87.76139174,88.46501854
23.827,87.8300257,88.48377741
23.83,87.82171015,88.50254281
23.833,87.83751796,88.52131473
23.836,87.8580043,88.54009318
23.839,87.92671186,88.55887815
23.842,87.9183832,88.57766964
23.845,87.93420888,88.59646766
23.848,87.95471874,88.61527221
23.851,88.02349988,88.63408328
23.854,88.01515809,88.65290088
23.857,88.03100165,88.671725
23.86,88.05153502,88.69055565
23.863,88.12038972,88.70939283
23.866,88.1120348,88.72823653
23.869,88.12789623,88.74708675
23.872,88.1484531,88.76594351
23.875,88.21738136,88.78480679
23.878,88.20901329,88.80367659
23.881,88.22489259,88.82255292
23.884,88.24547297,88.84143578
23.887,88.31447477,88.86032517
23.89,88.30609353,88.87922108
23.893,88.3219907,88.89812352
23.896,88.34259459,88.91703249
23.899,88.41166991,88.93594798
23.902,88.40327549,88.95487001
23.905,88.41919053,88.97379855
23.908,88.43981793,88.99273363
23.911,88.50896675,89.01167524
23.914,88.50055915,89.03062337
23.917,88.51649205,89.04957803
23.92,88.53714295,89.06853922
23.923,88.60636526,89.08750693
23.926,88.59794446,89.10648118
23.929,88.61389523,89.12546195
23.932,88.63456963,89.14444926
23.935,88.70386541,89.16344309
23.938,88.6954314,89.18244345
23.941,88.71140004,89.20145033
23.944,88.73209793,89.22046375
23.947,88.80146717,89.2394837
23.95,88.79301994,89.25851017
23.953,88.80900644,89.27754318
23.956,88.82972783,89.29658271
23.959,88.89917051,89.31562877
23.962,88.89071005,89.33468137
23.965,88.9067144,89.35374049
23.968,88.92745929,89.37280614
23.971,88.9969754,89.39187833
23.974,88.98850169,89.41095704
23.977,89.0045239,89.43004228
23.98,89.02529227,89.44913405
23.983,89.09488179,89.46823236
23.986,89.08639483,89.48733719
23.989,89.10243489,89.50644856
23.992,89.12322676,89.52556645
23.995,89.19288967,89.54469088
23.998,89.18438944,89.56351416
24.001,89.20044736,89.58208529
24.004,89.22126271,89.60099917
24.007,89.290999,89.6200561
24.01,89.28248548,89.63917498
24.013,89.29856126,89.6583229
24.016,89.3194001,89.67748648
24.019,89.38920974,89.69666031
24.022,89.38068293,89.71584217
24.025,89.39677656,89.73503117
24.028,89.41763888,89.75422695
24.031,89.48752187,89.77342937
24.034,89.47898176,89.79263836
24.037,89.49509324,89.8118539
24.04,89.51597904,89.83107597
24.043,89.58593535,89.85030459
24.046,89.57738192,89.86953973
24.049,89.59351125,89.88878141
24.052,89.61442053,89.90802962
24.055,89.68445015,89.92728437
24.058,89.67588339,89.94654565
24.061,89.69203057,89.96581346
24.064,89.71296333,89.9850878
24.067,89.78306623,90.00436868
24.07,89.77448614,90.0236561
24.073,89.79065116,90.04295004
24.076,89.81160739,90.06225052
24.079,89.88178357,90.08155753
24.082,89.87319013,90.10087108
24.085,89.88937299,90.12019116
24.088,89.95659705,90.13951778
24.091,89.94771111,90.15885093
24.094,89.96366706,90.17819061
24.097,89.98455943,90.19753683
24.1,90.05479796,90.21688958
24.103,90.04617495,90.23624887
24.106,90.06238377,90.25561469
24.109,90.12972916,90.27498705
24.112,90.12081949,90.29436594
24.115,90.13680647,90.31375137
24.118,90.20405781,90.33314333
24.121,90.19512427,90.35254183
24.124,90.2111129,90.37194687
24.127,90.27841034,90.39135843
24.13,90.26946607,90.41077654
24.133,90.28546754,90.43020118
24.136,90.35281808,90.44963235
24.139,90.34386373,90.46907007
24.142,90.3598786,90.48851431
24.145,90.42728258,90.5079651
24.148,90.41831819,90.52742242
24.151,90.43434647,90.54688627
24.154,90.50180391,90.56635667
24.157,90.49282946,90.5858336
24.16,90.50887117,90.60531706
24.163,90.57638205,90.62480707
24.166,90.56739755,90.64430361
24.169,90.58345268,90.66380668
24.172,90.651017,90.6833163
24.175,90.64202243,90.70283245
24.178,90.65809098,90.72235513
24.181,90.72570873,90.74188436
24.184,90.7167041,90.76142012
24.187,90.73278607,90.78096242
24.19,90.80045724,90.80051126
24.193,90.79144253,90.82006663
24.196,90.80753792,90.83962855
24.199,90.87526251,90.859197
24.202,90.86623771,90.87877199
24.205,90.88234652,90.89835351
24.208,90.95012452,90.91794158
24.211,90.94108963,90.93753618
24.214,90.95721186,90.95713732
24.217,91.02504326,90.976745
24.22,91.01599828,90.99635922
24.223,91.03213393,91.01597998
24.226,91.10001872,91.03560728
24.229,91.09096364,91.05524111
24.232,91.1071127,91.07488149
24.235,91.17505088,91.0945284
24.238,91.16598568,91.11418185
24.241,91.18214816,91.13384185
24.244,91.25013972,91.15350838
24.247,91.24106441,91.17318145
24.25,91.25724031,91.19286106
24.253,91.32528523,91.21254721
24.256,91.31619981,91.2322399
24.259,91.33238912,91.25193913
24.262,91.40048739,91.27164489
24.265,91.39139185,91.2913572
24.268,91.40759457,91.31107605
24.271,91.4757462,91.33080144
24.274,91.46664053,91.35053337
24.277,91.48285666,91.37027184
24.28,91.55106164,91.39001685
24.283,91.54194582,91.40976841
24.286,91.55817537,91.4295265
24.289,91.62643368,91.44929113
24.292,91.61730773,91.4690623
24.295,91.63355069,91.48884002
24.298,91.70186232,91.50862427
24.301,91.69272622,91.52841507
24.304,91.70898259,91.54821241
24.307,91.77734754,91.56801629
24.31,91.76820129,91.58782671
24.313,91.78447107,91.60764367
24.316,91.85288933,91.62746717
24.319,91.84373291,91.64729722
24.322,91.8600161,91.66713381
24.325,91.92848766,91.68697694
24.328,91.91932108,91.70682661
24.331,91.93561768,91.72668282
24.334,92.00414253,91.74654558
24.337,91.99496579,91.76641487
24.34,92.01127579,91.78629071
24.343,92.07985392,91.80617309
24.346,92.070667,91.82606202
24.349,92.08699041,91.84595749
24.352,92.15562182,91.8658595
24.355,92.14642471,91.88576805
24.358,92.16276153,91.90568314
24.361,92.2314462,91.92560478
24.364,92.22223891,91.94553296
24.367,92.23858913,91.96546769
24.37,92.30732706,91.98540896
24.373,92.29810958,92.00535677
24.376,92.3144732,92.02531112
24.379,92.38326438,92.04527202
24.382,92.37403669,92.06523946
24.385,92.39041372,92.08521345
24.388,92.45925814,92.10519397
24.391,92.45002025,92.12518105
24.394,92.46641068,92.14517466
24.397,92.53530832,92.16517482
24.4,92.52606022,92.18518153
24.403,92.54246406,92.20519478
24.406,92.61141492,92.22521457
24.409,92.60215661,92.24524091
24.412,92.61857384,92.26527379
24.415,92.68757792,92.28531321
24.418,92.67830938,92.30535918
24.421,92.69474001,92.3254117
24.424,92.76379729,92.34547076
24.427,92.75451853,92.36553636
24.43,92.77096256,92.38560851
24.433,92.84007303,92.40568721
24.436,92.83078403,92.42577245
24.439,92.84724146,92.44586423
24.442,92.91640512,92.46596256
24.445,92.90710588,92.48606744
24.448,92.92357671,92.50617886
24.451,92.99279354,92.52629683
24.454,92.98348406,92.54642134
24.457,92.99996829,92.5665524
24.46,93.06923828,92.58669
24.463,93.05991855,92.60683415
24.466,93.07641617,92.62698484
24.469,93.14573932,92.64714208
24.472,93.13640934,92.66730587
24.475,93.15292035,92.6874762
24.478,93.22229665,92.70765308
24.481,93.2129564,92.72783651
24.484,93.22948081,92.74802648
24.487,93.29891025,92.768223
24.49,93.28955973,92.78842606
24.493,93.30609753,92.80863568
24.496,93.3755801,92.82885183
24.499,93.36621931,92.84907454
24.502,93.3827705,92.86930379
24.505,93.45230618,92.88953959
24.508,93.44293512,92.90978193
24.511,93.4594997,92.93003083
24.514,93.52908849,92.95028627
24.517,93.51970715,92.97054825
24.52,93.53628512,92.99081679
24.523,93.60592701,93.01109187
24.526,93.59653537,93.0313735
24.529,93.61312673,93.05166168
24.532,93.68282171,93.0719564
24.535,93.67341978,93.09225767
24.538,93.69002453,93.11256549
24.541,93.75977259,93.13287986
24.544,93.75036036,93.15320078
24.547,93.7669785,93.17352824
24.55,93.83677962,93.19386225
24.553,93.82735709,93.21420281
24.556,93.84398861,93.23454992
24.559,93.9138428,93.25490358
24.562,93.90440995,93.27526378
24.565,93.92105486,93.29563053
24.568,93.9909621,93.31600383
24.571,93.98151894,93.33638368
24.574,93.99817723,93.35677008
24.577,94.0681375,93.37716303
24.58,94.05868402,93.39756253
24.583,94.07535569,93.41796857
24.586,94.145369,93.43838117
24.589,94.13590519,93.45880031
24.592,94.15259025,93.479226
24.595,94.22265657,93.49965824
24.598,94.21318243,93.52009703
24.601,94.22988087,93.54054237
24.604,94.3000002,93.56099426
24.607,94.29051572,93.5814527
24.61,94.30722754,93.60191769
24.613,94.37739988,93.62238923
24.616,94.36790505,93.64286731
24.619,94.38463025,93.66335195
24.622,94.45485557,93.68384314
24.625,94.4453504,93.70434087
24.628,94.46208898,93.72484516
24.631,94.53236728,93.745356
24.634,94.52285176,93.76587338
24.637,94.53960371,93.78639732
24.64,94.60993498,93.80692781
24.643,94.6004091,93.82746484
24.646,94.61717442,93.84800843
24.649,94.68755865,93.86855857
24.652,94.6780224,93.88911526
24.655,94.69480111,93.9096785
24.658,94.76523829,93.93024829
24.661,94.75569167,93.95082463
24.664,94.77248374,93.97140752
24.667,94.84297386,93.99199696
24.67,94.83341686,94.01259295
24.673,94.85022231,94.03319549
24.676,94.92076536,94.05380459
24.679,94.91119798,94.07442023
24.682,94.9280168,94.09504243
24.685,94.99861277,94.11567118
24.688,94.989035,94.13630647
24.691,95.00586719,94.15694832
24.694,95.07651606,94.17759673
24.697,95.06692791,94.19825168
24.7,95.08377347,94.21891318
24.703,95.15447524,94.23958124
24.706,95.14487668,94.26025585
24.709,95.16173561,94.28093701
24.712,95.23249026,94.30162472
24.715,95.22288131,94.32231898
24.718,95.23975361,94.34301979
24.721,95.31056113,94.36372716
24.724,95.30094177,94.38444108
24.727,95.31782743,94.40516155
24.73,95.38868782,94.42588857
24.733,95.37905805,94.44662214
24.736,95.39595708,94.46736227
24.739,95.46687032,94.48810895
24.742,95.45723013,94.50886218
24.745,95.47414252,94.52962197
24.748,95.54510861,94.5503883
24.751,95.53545799,94.57116119
24.754,95.55238374,94.59194063
24.757,95.62340266,94.61272663
24.76,95.61374162,94.63351917
24.763,95.63068073,94.65431827
24.766,95.70175247,94.67512392
24.769,95.692081,94.69593613
24.772,95.70903347,94.71675489
24.775,95.78015802,94.7375802
24.778,95.77047611,94.75841206
24.781,95.78744194,94.77925048
24.784,95.85861929,94.80009545
24.787,95.84892693,94.82094697
24.79,95.86590612,94.84180505
24.793,95.93713626,94.86266968
24.796,95.92743345,94.88354086
24.799,95.944426,94.9044186
24.802,96.01570891,94.92530289
24.805,96.00599565,94.94619373
24.808,96.02300155,94.96709113
24.811,96.09433723,94.98799508
24.814,96.08461351,95.00890558
24.817,96.10163277,95.02982264
24.82,96.1730212,95.05074625
24.823,96.16328701,95.07167642
24.826,96.18031963,95.09261314
24.829,96.2517608,95.11355641
24.832,96.24201615,95.13450624
24.835,96.25906211,95.15546262
24.838,96.33055602,95.17642555
24.841,96.32080089,95.19739504
24.844,96.33786021,95.21837109
24.847,96.40940683,95.23935368
24.85,96.39964122,95.26034284
24.853,96.41671389,95.28133854
24.856,96.48831323,95.3023408
24.859,96.47853713,95.32334962
24.862,96.49562314,95.34436499
24.865,96.56727518,95.36538691
24.868,96.55748859,95.38641539
24.871,96.57458796,95.40745043
24.874,96.64629268,95.42849201
24.877,96.63649559,95.44954016
24.88,96.6536083,95.47059485
24.883,96.7253657,95.49165611
24.886,96.71555811,95.51272391
24.889,96.73268417,95.53379827
24.892,96.80449423,95.55487919
24.895,96.79467614,95.57596666
24.898,96.81181554,95.59706069
24.901,96.88367825,95.61816127
24.904,96.87384965,95.63926841
24.907,96.89100239,95.6603821
24.91,96.96291775,95.68150235
24.913,96.95307863,95.70262915
24.916,96.97024471,95.72376251
24.919,97.0422127,95.74490242
24.922,97.03236305,95.76604889
24.925,97.04954248,95.78720192
24.928,97.12156308,95.8083615
24.931,97.11170291,95.82952763
24.934,97.17303443,95.85070032
24.937,97.16301131,95.87187957
24.94,97.22557767,95.89306537
24.943,97.21570715,95.91425773
24.946,97.27850495,95.93545664
24.949,97.26864788,95.95666211
24.952,97.33150198,95.97787413
24.955,97.32164088,95.99909272
24.958,97.38452927,96.02031785
24.961,97.37466196,96.04154954
24.964,97.43758188,96.06278779
24.967,97.42770807,96.0840326
24.97,97.49065918,96.10528396
24.973,97.48077884,96.12654187
24.976,97.54376108,96.14780635
24.979,97.53387421,96.16907737
24.982,97.59688757,96.19035496
24.985,97.58699416,96.2116391
24.988,97.65003865,96.2329298
24.991,97.64013869,96.25422705
24.994,97.7032143,96.27553086
24.997,97.6933078,96.29684123
25,97.75641452,96.31815815
25.003,97.74650148,96.33948163
25.006,97.80963931,96.36081166
25.009,97.79971973,96.38214825
25.012,97.86288866,96.4034914
25.015,97.85296253,96.42484111
25.018,97.91616256,96.44619737
25.021,97.90622989,96.46756019
25.024,97.96946102,96.48892956
25.027,97.95952179,96.51030549
25.03,98.02278402,96.53168798
25.033,98.01283824,96.55307703
25.036,98.07613155,96.57447263
25.039,98.06617922,96.59587479
25.042,98.12950363,96.6172835
25.045,98.11954474,96.63869877
25.048,98.18290022,96.6601206
25.051,98.17293478,96.68154899
25.054,98.23632135,96.70298393
25.057,98.22634934,96.72442543
25.06,98.28976698,96.74587349
25.063,98.27978842,96.7673281
25.066,98.34323713,96.78878928
25.069,98.333252,96.810257
25.072,98.39673179,96.83173129
25.075,98.3867401,96.85321213
25.078,98.45025094,96.87469953
25.081,98.44025269,96.89619349
25.084,98.50379459,96.917694
25.087,98.49378977,96.93920107
25.09,98.55736273,96.9607147
25.093,98.54735134,96.98223489
25.096,98.61095536,97.00376163
25.099,98.60093739,97.02529493
25.102,98.66457246,97.04683479
25.105,98.65454792,97.06838121
25.108,98.71821403,97.08993418
25.111,98.70818292,97.11149371
25.114,98.77188007,97.1330598
25.117,98.76184239,97.15463245
25.12,98.82557057,97.17621165
25.123,98.81552631,97.19779741
25.126,98.87928553,97.21938973
25.129,98.86923469,97.2409886
25.132,98.93302494,97.26259404
25.135,98.92296752,97.28420603
25.138,98.98678879,97.30582458
25.141,98.97672479,97.32744968
25.144,99.04057708,97.34908135
25.147,99.03050649,97.37071957
25.15,99.0943898,97.39236435
25.153,99.08431263,97.41401569
25.156,99.14822696,97.43567358
25.159,99.1381432,97.45733804
25.162,99.20208853,97.47900905
25.165,99.19199818,97.50068662
25.168,99.25597452,97.52237074
25.171,99.24587758,97.54406143
25.174,99.30988492,97.56575867
25.177,99.29978139,97.58746247
25.18,99.36381973,97.60917283
25.183,99.3537096,97.63088975
25.186,99.41777893,97.65261322
25.189,99.40766221,97.67434325
25.192,99.47176253,97.69607984
25.195,99.46163922,97.71782299
25.198,99.52577052,97.7395727
25.201,99.5156406,97.76132896
25.204,99.57980289,97.78309179
25.207,99.56966637,97.80486117
25.21,99.63385963,97.82663711
25.213,99.62371652,97.8484196
25.216,99.68794075,97.87020866
25.219,99.67779103,97.89200427
25.222,99.74204623,97.91380644
25.225,99.73188991,97.93561517
25.228,99.79617607,97.95743046
25.231,99.78601314,97.97925231
25.234,99.85033027,98.00108071
25.237,99.84016073,98.02291567
25.24,99.90450881,98.04475719
25.243,99.89433266,98.06660527
25.246,99.95871169,98.08845991
25.249,99.94852894,98.1103211
25.252,1.00E+02,98.13218886
25.255,1.00E+02,98.15406317
25.258,1.00E+02,98.17594404
25.261,1.00E+02,98.19783147
25.264,1.00E+02,98.21972545
25.267,1.00E+02,98.241626
25.27,1.00E+02,98.2635331
25.273,1.00E+02,98.28544676
25.276,1.00E+02,98.30736698
25.279,1.00E+02,98.32929376
25.282,1.00E+02,98.3512271
25.285,1.00E+02,98.37316699
25.288,1.00E+02,98.39511345
25.291,1.00E+02,98.41706646
25.294,1.00E+02,98.43902603
25.297,1.00E+02,98.46099216
25.3,1.00E+02,98.48296484
25.303,1.00E+02,98.50494409
25.306,1.01E+02,98.52692989
25.309,1.00E+02,98.54892225
25.312,1.01E+02,98.57092117
25.315,1.01E+02,98.59292665
25.318,1.01E+02,98.61493869
25.321,1.01E+02,98.63695728
25.324,1.01E+02,98.65898244
25.327,1.01E+02,98.68101415
25.33,1.01E+02,98.70305242
25.333,1.01E+02,98.72509725
25.336,1.01E+02,98.74714864
25.339,1.01E+02,98.76920658
25.342,1.01E+02,98.79127109
25.345,1.01E+02,98.81334215
25.348,1.01E+02,98.83541977
25.351,1.01E+02,98.85750395
25.354,1.01E+02,98.87959469
25.357,1.01E+02,98.90169198
25.36,1.01E+02,98.92379584
25.363,1.01E+02,98.94590625
25.366,1.01E+02,98.96802322
25.369,1.01E+02,98.99014675
25.372,1.01E+02,99.01227684
25.375,1.01E+02,99.03441348
25.378,1.01E+02,99.05655669
25.381,1.01E+02,99.07870645
25.384,1.01E+02,99.10086277
25.387,1.01E+02,99.12302565
25.39,1.01E+02,99.14519509
25.393,1.01E+02,99.16737109
25.396,1.01E+02,99.18955364
25.399,1.01E+02,99.21174275
25.402,1.01E+02,99.23393842
25.405,1.01E+02,99.25614065
25.408,1.01E+02,99.27834944
25.411,1.01E+02,99.30056479
25.414,1.01E+02,99.32278669
25.417,1.01E+02,99.34501515
25.42,1.02E+02,99.36725017
25.423,1.02E+02,99.38949175
25.426,1.02E+02,99.41173989
25.429,1.02E+02,99.43399459
25.432,1.02E+02,99.45625584
25.435,1.02E+02,99.47852365
25.438,1.02E+02,99.50079802
25.441,1.02E+02,99.52307895
25.444,1.02E+02,99.54536644
25.447,1.02E+02,99.56766048
25.45,1.02E+02,99.58996108
25.453,1.02E+02,99.61226824
25.456,1.02E+02,99.63458196
25.459,1.02E+02,99.65690224
25.462,1.02E+02,99.67922908
25.465,1.02E+02,99.70156247
25.468,1.02E+02,99.72390242
25.471,1.02E+02,99.74624893
25.474,1.02E+02,99.768602
25.477,1.02E+02,99.79096162
25.48,1.02E+02,99.81332781
25.483,1.02E+02,99.83570055
25.486,1.02E+02,99.85807985
25.489,1.02E+02,99.8804657
25.492,1.02E+02,99.90285812
25.495,1.02E+02,99.92525709
25.498,1.02E+02,99.94766262
25.501,1.02E+02,99.97007471
25.504,1.02E+02,99.99249336
25.507,1.02E+02,1.00E+02
25.51,1.02E+02,1.00E+02
25.513,1.02E+02,1.00E+02
25.516,1.02E+02,1.00E+02
25.519,1.02E+02,1.00E+02
25.522,1.02E+02,1.00E+02
25.525,1.02E+02,1.00E+02
25.528,1.03E+02,1.00E+02
25.531,1.03E+02,1.00E+02
25.534,1.03E+02,1.00E+02
25.537,1.03E+02,1.00E+02
25.54,1.03E+02,1.00E+02
25.543,1.03E+02,1.00E+02
25.546,1.03E+02,1.00E+02
25.549,1.03E+02,1.00E+02
25.552,1.03E+02,1.00E+02
25.555,1.03E+02,1.00E+02
25.558,1.03E+02,1.00E+02
25.561,1.03E+02,1.00E+02
25.564,1.03E+02,1.00E+02
25.567,1.03E+02,1.00E+02
25.57,1.03E+02,1.00E+02
25.573,1.03E+02,1.01E+02
25.576,1.03E+02,1.01E+02
25.579,1.03E+02,1.01E+02
25.582,1.03E+02,1.01E+02
25.585,1.03E+02,1.01E+02
25.588,1.03E+02,1.01E+02
25.591,1.03E+02,1.01E+02
25.594,1.03E+02,1.01E+02
25.597,1.03E+02,1.01E+02
25.6,1.03E+02,1.01E+02
25.603,1.03E+02,1.01E+02
25.606,1.03E+02,1.01E+02
25.609,1.03E+02,1.01E+02
25.612,1.03E+02,1.01E+02
25.615,1.03E+02,1.01E+02
25.618,1.03E+02,1.01E+02
25.621,1.03E+02,1.01E+02
25.624,1.03E+02,1.01E+02
25.627,1.03E+02,1.01E+02
25.63,1.03E+02,1.01E+02
25.633,1.03E+02,1.01E+02
25.636,1.04E+02,1.01E+02
25.639,1.04E+02,1.01E+02
25.642,1.04E+02,1.01E+02
25.645,1.04E+02,1.01E+02
25.648,1.04E+02,1.01E+02
25.651,1.04E+02,1.01E+02
25.654,1.04E+02,1.01E+02
25.657,1.04E+02,1.01E+02
25.66,1.04E+02,1.01E+02
25.663,1.04E+02,1.01E+02
25.666,1.04E+02,1.01E+02
25.669,1.04E+02,1.01E+02
25.672,1.04E+02,1.01E+02
25.675,1.04E+02,1.01E+02
25.678,1.04E+02,1.01E+02
25.681,1.04E+02,1.01E+02
25.684,1.04E+02,1.01E+02
25.687,1.04E+02,1.01E+02
25.69,1.04E+02,1.01E+02
25.693,1.04E+02,1.01E+02
25.696,1.04E+02,1.01E+02
25.699,1.04E+02,1.01E+02
25.702,1.04E+02,1.01E+02
25.705,1.04E+02,1.02E+02
25.708,1.04E+02,1.02E+02
25.711,1.04E+02,1.02E+02
25.714,1.04E+02,1.02E+02
25.717,1.04E+02,1.02E+02
25.72,1.04E+02,1.02E+02
25.723,1.04E+02,1.02E+02
25.726,1.04E+02,1.02E+02
25.729,1.04E+02,1.02E+02
25.732,1.04E+02,1.02E+02
25.735,1.04E+02,1.02E+02
25.738,1.04E+02,1.02E+02
25.741,1.04E+02,1.02E+02
25.744,1.05E+02,1.02E+02
25.747,1.05E+02,1.02E+02
25.75,1.05E+02,1.02E+02
25.753,1.05E+02,1.02E+02
25.756,1.05E+02,1.02E+02
25.759,1.05E+02,1.02E+02
25.762,1.05E+02,1.02E+02
25.765,1.05E+02,1.02E+02
25.768,1.05E+02,1.02E+02
25.771,1.05E+02,1.02E+02
25.774,1.05E+02,1.02E+02
25.777,1.05E+02,1.02E+02
25.78,1.05E+02,1.02E+02
25.783,1.05E+02,1.02E+02
25.786,1.05E+02,1.02E+02
25.789,1.05E+02,1.02E+02
25.792,1.05E+02,1.02E+02
25.795,1.05E+02,1.02E+02
25.798,1.05E+02,1.02E+02
25.801,1.05E+02,1.02E+02
25.804,1.05E+02,1.02E+02
25.807,1.05E+02,1.02E+02
25.81,1.05E+02,1.02E+02
25.813,1.05E+02,1.02E+02
25.816,1.05E+02,1.02E+02
25.819,1.05E+02,1.02E+02
25.822,1.05E+02,1.02E+02
25.825,1.05E+02,1.02E+02
25.828,1.05E+02,1.02E+02
25.831,1.05E+02,1.02E+02
25.834,1.05E+02,1.02E+02
25.837,1.05E+02,1.03E+02
25.84,1.05E+02,1.03E+02
25.843,1.05E+02,1.03E+02
25.846,1.06E+02,1.03E+02
25.849,1.05E+02,1.03E+02
25.852,1.06E+02,1.03E+02
25.855,1.06E+02,1.03E+02
25.858,1.06E+02,1.03E+02
25.861,1.06E+02,1.03E+02
25.864,1.06E+02,1.03E+02
25.867,1.06E+02,1.03E+02
25.87,1.06E+02,1.03E+02
25.873,1.06E+02,1.03E+02
25.876,1.06E+02,1.03E+02
25.879,1.06E+02,1.03E+02
25.882,1.06E+02,1.03E+02
25.885,1.06E+02,1.03E+02
25.888,1.06E+02,1.03E+02
25.891,1.06E+02,1.03E+02
25.894,1.06E+02,1.03E+02
25.897,1.06E+02,1.03E+02
25.9,1.06E+02,1.03E+02
25.903,1.06E+02,1.03E+02
25.906,1.06E+02,1.03E+02
25.909,1.06E+02,1.03E+02
25.912,1.06E+02,1.03E+02
25.915,1.06E+02,1.03E+02
25.918,1.06E+02,1.03E+02
25.921,1.06E+02,1.03E+02
25.924,1.06E+02,1.03E+02
25.927,1.06E+02,1.03E+02
25.93,1.06E+02,1.03E+02
25.933,1.06E+02,1.03E+02
25.936,1.06E+02,1.03E+02
25.939,1.06E+02,1.03E+02
25.942,1.06E+02,1.03E+02
25.945,1.06E+02,1.03E+02
25.948,1.06E+02,1.03E+02
25.951,1.06E+02,1.03E+02
25.954,1.07E+02,1.03E+02
25.957,1.07E+02,1.03E+02
25.96,1.07E+02,1.03E+02
25.963,1.07E+02,1.03E+02
25.966,1.07E+02,1.04E+02
25.969,1.07E+02,1.04E+02
25.972,1.07E+02,1.04E+02
25.975,1.07E+02,1.04E+02
25.978,1.07E+02,1.04E+02
25.981,1.07E+02,1.04E+02
25.984,1.07E+02,1.04E+02
25.987,1.07E+02,1.04E+02
25.99,1.07E+02,1.04E+02
25.993,1.07E+02,1.04E+02
25.996,1.07E+02,1.04E+02
25.999,1.07E+02,1.04E+02
26.002,1.07E+02,1.04E+02
26.005,1.07E+02,1.04E+02
26.008,1.07E+02,1.04E+02
26.011,1.07E+02,1.04E+02
26.014,1.07E+02,1.04E+02
26.017,1.07E+02,1.04E+02
26.02,1.07E+02,1.04E+02
26.023,1.07E+02,1.04E+02
26.026,1.07E+02,1.04E+02
26.029,1.07E+02,1.04E+02
26.032,1.07E+02,1.04E+02
26.035,1.07E+02,1.04E+02
26.038,1.07E+02,1.04E+02
26.041,1.07E+02,1.04E+02
26.044,1.07E+02,1.04E+02
26.047,1.07E+02,1.04E+02
26.05,1.07E+02,1.04E+02
26.053,1.07E+02,1.04E+02
26.056,1.07E+02,1.04E+02
26.059,1.07E+02,1.04E+02
26.062,1.08E+02,1.04E+02
26.065,1.08E+02,1.04E+02
26.068,1.08E+02,1.04E+02
26.071,1.08E+02,1.04E+02
26.074,1.08E+02,1.04E+02
26.077,1.08E+02,1.04E+02
26.08,1.08E+02,1.04E+02
26.083,1.08E+02,1.04E+02
26.086,1.08E+02,1.04E+02
26.089,1.08E+02,1.04E+02
26.092,1.08E+02,1.05E+02
26.095,1.08E+02,1.05E+02
26.098,1.08E+02,1.05E+02
26.101,1.08E+02,1.05E+02
26.104,1.08E+02,1.05E+02
26.107,1.08E+02,1.05E+02
26.11,1.08E+02,1.05E+02
26.113,1.08E+02,1.05E+02
26.116,1.08E+02,1.05E+02
26.119,1.08E+02,1.05E+02
26.122,1.08E+02,1.05E+02
26.125,1.08E+02,1.05E+02
26.128,1.08E+02,1.05E+02
26.131,1.08E+02,1.05E+02
26.134,1.08E+02,1.05E+02
26.137,1.08E+02,1.05E+02
26.14,1.08E+02,1.05E+02
26.143,1.08E+02,1.05E+02
26.146,1.08E+02,1.05E+02
26.149,1.08E+02,1.05E+02
26.152,1.08E+02,1.05E+02
26.155,1.08E+02,1.05E+02
26.158,1.08E+02,1.05E+02
26.161,1.08E+02,1.05E+02
26.164,1.09E+02,1.05E+02
26.167,1.09E+02,1.05E+02
26.17,1.09E+02,1.05E+02
26.173,1.09E+02,1.05E+02
26.176,1.09E+02,1.05E+02
26.179,1.09E+02,1.05E+02
26.182,1.09E+02,1.05E+02
26.185,1.09E+02,1.05E+02
26.188,1.09E+02,1.05E+02
26.191,1.09E+02,1.05E+02
26.194,1.09E+02,1.05E+02
26.197,1.09E+02,1.05E+02
26.2,1.09E+02,1.05E+02
26.203,1.09E+02,1.05E+02
26.206,1.09E+02,1.05E+02
26.209,1.09E+02,1.05E+02
26.212,1.09E+02,1.06E+02
26.215,1.09E+02,1.06E+02
26.218,1.09E+02,1.06E+02
26.221,1.09E+02,1.06E+02
26.224,1.09E+02,1.06E+02
26.227,1.09E+02,1.06E+02
26.23,1.09E+02,1.06E+02
26.233,1.09E+02,1.06E+02
26.236,1.09E+02,1.06E+02
26.239,1.09E+02,1.06E+02
26.242,1.09E+02,1.06E+02
26.245,1.09E+02,1.06E+02
26.248,1.09E+02,1.06E+02
26.251,1.09E+02,1.06E+02
26.254,1.09E+02,1.06E+02
26.257,1.09E+02,1.06E+02
26.26,1.09E+02,1.06E+02
26.263,1.09E+02,1.06E+02
26.266,1.10E+02,1.06E+02
26.269,1.10E+02,1.06E+02
26.272,1.10E+02,1.06E+02
26.275,1.10E+02,1.06E+02
26.278,1.10E+02,1.06E+02
26.281,1.10E+02,1.06E+02
26.284,1.10E+02,1.06E+02
26.287,1.10E+02,1.06E+02
26.29,1.10E+02,1.06E+02
26.293,1.10E+02,1.06E+02
26.296,1.10E+02,1.06E+02
26.299,1.10E+02,1.06E+02
26.302,1.10E+02,1.06E+02
26.305,1.10E+02,1.06E+02
26.308,1.10E+02,1.06E+02
26.311,1.10E+02,1.06E+02
26.314,1.10E+02,1.06E+02
26.317,1.10E+02,1.06E+02
26.32,1.10E+02,1.06E+02
26.323,1.10E+02,1.06E+02
26.326,1.10E+02,1.06E+02
26.329,1.10E+02,1.06E+02
26.332,1.10E+02,1.06E+02
26.335,1.10E+02,1.06E+02
26.338,1.10E+02,1.06E+02
26.341,1.10E+02,1.07E+02
26.344,1.10E+02,1.07E+02
26.347,1.10E+02,1.07E+02
26.35,1.10E+02,1.07E+02
26.353,1.10E+02,1.07E+02
26.356,1.10E+02,1.07E+02
26.359,1.10E+02,1.07E+02
26.362,1.10E+02,1.07E+02
26.365,1.10E+02,1.07E+02
26.368,1.11E+02,1.07E+02
26.371,1.11E+02,1.07E+02
26.374,1.11E+02,1.07E+02
26.377,1.11E+02,1.07E+02
26.38,1.11E+02,1.07E+02
26.383,1.11E+02,1.07E+02
26.386,1.11E+02,1.07E+02
26.389,1.11E+02,1.07E+02
26.392,1.11E+02,1.07E+02
26.395,1.11E+02,1.07E+02
26.398,1.11E+02,1.07E+02
26.401,1.11E+02,1.07E+02
26.404,1.11E+02,1.07E+02
26.407,1.11E+02,1.07E+02
26.41,1.11E+02,1.07E+02
26.413,1.11E+02,1.07E+02
26.416,1.11E+02,1.07E+02
26.419,1.11E+02,1.07E+02
26.422,1.11E+02,1.07E+02
26.425,1.11E+02,1.07E+02
26.428,1.11E+02,1.07E+02
26.431,1.11E+02,1.07E+02
26.434,1.11E+02,1.07E+02
26.437,1.11E+02,1.07E+02
26.44,1.11E+02,1.07E+02
26.443,1.11E+02,1.07E+02
26.446,1.11E+02,1.07E+02
26.449,1.11E+02,1.07E+02
26.452,1.11E+02,1.07E+02
26.455,1.11E+02,1.07E+02
26.458,1.11E+02,1.07E+02
26.461,1.11E+02,1.07E+02
26.464,1.11E+02,1.08E+02
26.467,1.11E+02,1.08E+02
26.47,1.12E+02,1.08E+02
26.473,1.12E+02,1.08E+02
26.476,1.12E+02,1.08E+02
26.479,1.12E+02,1.08E+02
26.482,1.12E+02,1.08E+02
26.485,1.12E+02,1.08E+02
26.488,1.12E+02,1.08E+02
26.491,1.12E+02,1.08E+02
26.494,1.12E+02,1.08E+02
26.497,1.12E+02,1.08E+02
26.5,1.12E+02,1.08E+02
26.503,1.12E+02,1.08E+02
26.506,1.12E+02,1.08E+02
26.509,1.12E+02,1.08E+02
26.512,1.12E+02,1.08E+02
26.515,1.12E+02,1.08E+02
26.518,1.12E+02,1.08E+02
26.521,1.12E+02,1.08E+02
26.524,1.12E+02,1.08E+02
26.527,1.12E+02,1.08E+02
26.53,1.12E+02,1.08E+02
26.533,1.12E+02,1.08E+02
26.536,1.12E+02,1.08E+02
26.539,1.12E+02,1.08E+02
26.542,1.12E+02,1.08E+02
26.545,1.12E+02,1.08E+02
26.548,1.12E+02,1.08E+02
26.551,1.12E+02,1.08E+02
26.554,1.12E+02,1.08E+02
26.557,1.12E+02,1.08E+02
26.56,1.12E+02,1.08E+02
26.563,1.12E+02,1.08E+02
26.566,1.12E+02,1.08E+02
26.569,1.12E+02,1.08E+02
26.572,1.13E+02,1.08E+02
26.575,1.13E+02,1.08E+02
26.578,1.13E+02,1.08E+02
26.581,1.13E+02,1.08E+02
26.584,1.13E+02,1.09E+02
26.587,1.13E+02,1.09E+02
26.59,1.13E+02,1.09E+02
26.593,1.13E+02,1.09E+02
26.596,1.13E+02,1.09E+02
26.599,1.13E+02,1.09E+02
26.602,1.13E+02,1.09E+02
26.605,1.13E+02,1.09E+02
26.608,1.13E+02,1.09E+02
26.611,1.13E+02,1.09E+02
26.614,1.13E+02,1.09E+02
26.617,1.13E+02,1.09E+02
26.62,1.13E+02,1.09E+02
26.623,1.13E+02,1.09E+02
26.626,1.13E+02,1.09E+02
26.629,1.13E+02,1.09E+02
26.632,1.13E+02,1.09E+02
26.635,1.13E+02,1.09E+02
26.638,1.13E+02,1.09E+02
26.641,1.13E+02,1.09E+02
26.644,1.13E+02,1.09E+02
26.647,1.13E+02,1.09E+02
26.65,1.13E+02,1.09E+02
26.653,1.13E+02,1.09E+02
26.656,1.13E+02,1.09E+02
26.659,1.13E+02,1.09E+02
26.662,1.13E+02,1.09E+02
26.665,1.13E+02,1.09E+02
26.668,1.13E+02,1.09E+02
26.671,1.13E+02,1.09E+02
26.674,1.14E+02,1.09E+02
26.677,1.14E+02,1.09E+02
26.68,1.14E+02,1.09E+02
26.683,1.14E+02,1.09E+02
26.686,1.14E+02,1.09E+02
26.689,1.14E+02,1.09E+02
26.692,1.14E+02,1.09E+02
26.695,1.14E+02,1.09E+02
26.698,1.14E+02,1.09E+02
26.701,1.14E+02,1.09E+02
26.704,1.14E+02,1.09E+02
26.707,1.14E+02,1.10E+02
26.71,1.14E+02,1.10E+02
26.713,1.14E+02,1.10E+02
26.716,1.14E+02,1.10E+02
26.719,1.14E+02,1.10E+02
26.722,1.14E+02,1.10E+02
26.725,1.14E+02,1.10E+02
26.728,1.14E+02,1.10E+02
26.731,1.14E+02,1.10E+02
26.734,1.14E+02,1.10E+02
26.737,1.14E+02,1.10E+02
26.74,1.14E+02,1.10E+02
26.743,1.14E+02,1.10E+02
26.746,1.14E+02,1.10E+02
26.749,1.14E+02,1.10E+02
26.752,1.14E+02,1.10E+02
26.755,1.14E+02,1.10E+02
26.758,1.14E+02,1.10E+02
26.761,1.14E+02,1.10E+02
26.764,1.14E+02,1.10E+02
26.767,1.14E+02,1.10E+02
26.77,1.14E+02,1.10E+02
26.773,1.14E+02,1.10E+02
26.776,1.15E+02,1.10E+02
26.779,1.15E+02,1.10E+02
26.782,1.15E+02,1.10E+02
26.785,1.15E+02,1.10E+02
26.788,1.15E+02,1.10E+02
26.791,1.15E+02,1.10E+02
26.794,1.15E+02,1.10E+02
26.797,1.15E+02,1.10E+02
26.8,1.15E+02,1.10E+02
26.803,1.15E+02,1.10E+02
26.806,1.15E+02,1.10E+02
26.809,1.15E+02,1.10E+02
26.812,1.15E+02,1.10E+02
26.815,1.15E+02,1.10E+02
26.818,1.15E+02,1.10E+02
26.821,1.15E+02,1.10E+02
26.824,1.15E+02,1.11E+02
26.827,1.15E+02,1.11E+02
26.83,1.15E+02,1.11E+02
26.833,1.15E+02,1.11E+02
26.836,1.15E+02,1.11E+02
26.839,1.15E+02,1.11E+02
26.842,1.15E+02,1.11E+02
26.845,1.15E+02,1.11E+02
26.848,1.15E+02,1.11E+02
26.851,1.15E+02,1.11E+02
26.854,1.15E+02,1.11E+02
26.857,1.15E+02,1.11E+02
26.86,1.15E+02,1.11E+02
26.863,1.15E+02,1.11E+02
26.866,1.15E+02,1.11E+02
26.869,1.15E+02,1.11E+02
26.872,1.16E+02,1.11E+02
26.875,1.16E+02,1.11E+02
26.878,1.16E+02,1.11E+02
26.881,1.16E+02,1.11E+02
26.884,1.16E+02,1.11E+02
26.887,1.16E+02,1.11E+02
26.89,1.16E+02,1.11E+02
26.893,1.16E+02,1.11E+02
26.896,1.16E+02,1.11E+02
26.899,1.16E+02,1.11E+02
26.902,1.16E+02,1.11E+02
26.905,1.16E+02,1.11E+02
26.908,1.16E+02,1.11E+02
26.911,1.16E+02,1.11E+02
26.914,1.16E+02,1.11E+02
26.917,1.16E+02,1.11E+02
26.92,1.16E+02,1.11E+02
26.923,1.16E+02,1.11E+02
26.926,1.16E+02,1.11E+02
26.929,1.16E+02,1.11E+02
26.932,1.16E+02,1.11E+02
26.935,1.16E+02,1.11E+02
26.938,1.16E+02,1.11E+02
26.941,1.16E+02,1.12E+02
26.944,1.16E+02,1.12E+02
26.947,1.16E+02,1.12E+02
26.95,1.16E+02,1.12E+02
26.953,1.16E+02,1.12E+02
26.956,1.16E+02,1.12E+02
26.959,1.16E+02,1.12E+02
26.962,1.16E+02,1.12E+02
26.965,1.16E+02,1.12E+02
26.968,1.16E+02,1.12E+02
26.971,1.16E+02,1.12E+02
26.974,1.17E+02,1.12E+02
26.977,1.17E+02,1.12E+02
26.98,1.17E+02,1.12E+02
26.983,1.17E+02,1.12E+02
26.986,1.17E+02,1.12E+02
26.989,1.17E+02,1.12E+02
26.992,1.17E+02,1.12E+02
26.995,1.17E+02,1.12E+02
26.998,1.17E+02,1.12E+02
27.001,1.17E+02,1.12E+02
27.004,1.17E+02,1.12E+02
27.007,1.17E+02,1.12E+02
27.01,1.17E+02,1.12E+02
27.013,1.17E+02,1.12E+02
27.016,1.17E+02,1.12E+02
27.019,1.17E+02,1.12E+02
27.022,1.17E+02,1.12E+02
27.025,1.17E+02,1.12E+02
27.028,1.17E+02,1.12E+02
27.031,1.17E+02,1.12E+02
27.034,1.17E+02,1.12E+02
27.037,1.17E+02,1.12E+02
27.04,1.17E+02,1.12E+02
27.043,1.17E+02,1.12E+02
27.046,1.17E+02,1.12E+02
27.049,1.17E+02,1.12E+02
27.052,1.17E+02,1.12E+02
27.055,1.17E+02,1.12E+02
27.058,1.17E+02,1.13E+02
27.061,1.17E+02,1.13E+02
27.064,1.17E+02,1.13E+02
27.067,1.17E+02,1.13E+02
27.07,1.18E+02,1.13E+02
27.073,1.18E+02,1.13E+02
27.076,1.18E+02,1.13E+02
27.079,1.18E+02,1.13E+02
27.082,1.18E+02,1.13E+02
27.085,1.18E+02,1.13E+02
27.088,1.18E+02,1.13E+02
27.091,1.18E+02,1.13E+02
27.094,1.18E+02,1.13E+02
27.097,1.18E+02,1.13E+02
27.1,1.18E+02,1.13E+02
27.103,1.18E+02,1.13E+02
27.106,1.18E+02,1.13E+02
27.109,1.18E+02,1.13E+02
27.112,1.18E+02,1.13E+02
27.115,1.18E+02,1.13E+02
27.118,1.18E+02,1.13E+02
27.121,1.18E+02,1.13E+02
27.124,1.18E+02,1.13E+02
27.127,1.18E+02,1.13E+02
27.13,1.18E+02,1.13E+02
27.133,1.18E+02,1.13E+02
27.136,1.18E+02,1.13E+02
27.139,1.18E+02,1.13E+02
27.142,1.18E+02,1.13E+02
27.145,1.18E+02,1.13E+02
27.148,1.18E+02,1.13E+02
27.151,1.18E+02,1.13E+02
27.154,1.18E+02,1.13E+02
27.157,1.18E+02,1.13E+02
27.16,1.18E+02,1.13E+02
27.163,1.18E+02,1.13E+02
27.166,1.19E+02,1.13E+02
27.169,1.19E+02,1.13E+02
27.172,1.19E+02,1.13E+02
27.175,1.19E+02,1.14E+02
27.178,1.19E+02,1.14E+02
27.181,1.19E+02,1.14E+02
27.184,1.19E+02,1.14E+02
27.187,1.19E+02,1.14E+02
27.19,1.19E+02,1.14E+02
27.193,1.19E+02,1.14E+02
27.196,1.19E+02,1.14E+02
27.199,1.19E+02,1.14E+02
27.202,1.19E+02,1.14E+02
27.205,1.19E+02,1.14E+02
27.208,1.19E+02,1.14E+02
27.211,1.19E+02,1.14E+02
27.214,1.19E+02,1.14E+02
27.217,1.19E+02,1.14E+02
27.22,1.19E+02,1.14E+02
27.223,1.19E+02,1.14E+02
27.226,1.19E+02,1.14E+02
27.229,1.19E+02,1.14E+02
27.232,1.19E+02,1.14E+02
27.235,1.19E+02,1.14E+02
27.238,1.19E+02,1.14E+02
27.241,1.19E+02,1.14E+02
27.244,1.19E+02,1.14E+02
27.247,1.19E+02,1.14E+02
27.25,1.19E+02,1.14E+02
27.253,1.19E+02,1.14E+02
27.256,1.19E+02,1.14E+02
27.259,1.19E+02,1.14E+02
27.262,1.20E+02,1.14E+02
27.265,1.19E+02,1.14E+02
27.268,1.20E+02,1.14E+02
27.271,1.20E+02,1.14E+02
27.274,1.20E+02,1.14E+02
27.277,1.20E+02,1.14E+02
27.28,1.20E+02,1.14E+02
27.283,1.20E+02,1.14E+02
27.286,1.20E+02,1.14E+02
27.289,1.20E+02,1.14E+02
27.292,1.20E+02,1.15E+02
27.295,1.20E+02,1.15E+02
27.298,1.20E+02,1.15E+02
27.301,1.20E+02,1.15E+02
27.304,1.20E+02,1.15E+02
27.307,1.20E+02,1.15E+02
27.31,1.20E+02,1.15E+02
27.313,1.20E+02,1.15E+02
27.316,1.20E+02,1.15E+02
27.319,1.20E+02,1.15E+02
27.322,1.20E+02,1.15E+02
27.325,1.20E+02,1.15E+02
27.328,1.20E+02,1.15E+02
27.331,1.20E+02,1.15E+02
27.334,1.20E+02,1.15E+02
27.337,1.20E+02,1.15E+02
27.34,1.20E+02,1.15E+02
27.343,1.20E+02,1.15E+02
27.346,1.20E+02,1.15E+02
27.349,1.20E+02,1.15E+02
27.352,1.20E+02,1.15E+02
27.355,1.20E+02,1.15E+02
27.358,1.21E+02,1.15E+02
27.361,1.20E+02,1.15E+02
27.364,1.21E+02,1.15E+02
27.367,1.21E+02,1.15E+02
27.37,1.21E+02,1.15E+02
27.373,1.21E+02,1.15E+02
27.376,1.21E+02,1.15E+02
27.379,1.21E+02,1.15E+02
27.382,1.21E+02,1.15E+02
27.385,1.21E+02,1.15E+02
27.388,1.21E+02,1.15E+02
27.391,1.21E+02,1.15E+02
27.394,1.21E+02,1.15E+02
27.397,1.21E+02,1.15E+02
27.4,1.21E+02,1.16E+02
27.403,1.21E+02,1.16E+02
27.406,1.21E+02,1.16E+02
27.409,1.21E+02,1.16E+02
27.412,1.21E+02,1.16E+02
27.415,1.21E+02,1.16E+02
27.418,1.21E+02,1.16E+02
27.421,1.21E+02,1.16E+02
27.424,1.21E+02,1.16E+02
27.427,1.21E+02,1.16E+02
27.43,1.21E+02,1.16E+02
27.433,1.21E+02,1.16E+02
27.436,1.21E+02,1.16E+02
27.439,1.21E+02,1.16E+02
27.442,1.21E+02,1.16E+02
27.445,1.21E+02,1.16E+02
27.448,1.21E+02,1.16E+02
27.451,1.21E+02,1.16E+02
27.454,1.22E+02,1.16E+02
27.457,1.21E+02,1.16E+02
27.46,1.22E+02,1.16E+02
27.463,1.22E+02,1.16E+02
27.466,1.22E+02,1.16E+02
27.469,1.22E+02,1.16E+02
27.472,1.22E+02,1.16E+02
27.475,1.22E+02,1.16E+02
27.478,1.22E+02,1.16E+02
27.481,1.22E+02,1.16E+02
27.484,1.22E+02,1.16E+02
27.487,1.22E+02,1.16E+02
27.49,1.22E+02,1.16E+02
27.493,1.22E+02,1.16E+02
27.496,1.22E+02,1.16E+02
27.499,1.22E+02,1.16E+02
27.502,1.22E+02,1.16E+02
27.505,1.22E+02,1.16E+02
27.508,1.22E+02,1.16E+02
27.511,1.22E+02,1.16E+02
27.514,1.22E+02,1.17E+02
27.517,1.22E+02,1.17E+02
27.52,1.22E+02,1.17E+02
27.523,1.22E+02,1.17E+02
27.526,1.22E+02,1.17E+02
27.529,1.22E+02,1.17E+02
27.532,1.22E+02,1.17E+02
27.535,1.22E+02,1.17E+02
27.538,1.22E+02,1.17E+02
27.541,1.22E+02,1.17E+02
27.544,1.22E+02,1.17E+02
27.547,1.22E+02,1.17E+02
27.55,1.22E+02,1.17E+02
27.553,1.23E+02,1.17E+02
27.556,1.23E+02,1.17E+02
27.559,1.23E+02,1.17E+02
27.562,1.23E+02,1.17E+02
27.565,1.23E+02,1.17E+02
27.568,1.23E+02,1.17E+02
27.571,1.23E+02,1.17E+02
27.574,1.23E+02,1.17E+02
27.577,1.23E+02,1.17E+02
27.58,1.23E+02,1.17E+02
27.583,1.23E+02,1.17E+02
27.586,1.23E+02,1.17E+02
27.589,1.23E+02,1.17E+02
27.592,1.23E+02,1.17E+02
27.595,1.23E+02,1.17E+02
27.598,1.23E+02,1.17E+02
27.601,1.23E+02,1.17E+02
27.604,1.23E+02,1.17E+02
27.607,1.23E+02,1.17E+02
27.61,1.23E+02,1.17E+02
27.613,1.23E+02,1.17E+02
27.616,1.23E+02,1.17E+02
27.619,1.23E+02,1.17E+02
27.622,1.23E+02,1.17E+02
27.625,1.23E+02,1.18E+02
27.628,1.23E+02,1.18E+02
27.631,1.23E+02,1.18E+02
27.634,1.23E+02,1.18E+02
27.637,1.23E+02,1.18E+02
27.64,1.23E+02,1.18E+02
27.643,1.23E+02,1.18E+02
27.646,1.24E+02,1.18E+02
27.649,1.24E+02,1.18E+02
27.652,1.24E+02,1.18E+02
27.655,1.24E+02,1.18E+02
27.658,1.24E+02,1.18E+02
27.661,1.24E+02,1.18E+02
27.664,1.24E+02,1.18E+02
27.667,1.24E+02,1.18E+02
27.67,1.24E+02,1.18E+02
27.673,1.24E+02,1.18E+02
27.676,1.24E+02,1.18E+02
27.679,1.24E+02,1.18E+02
27.682,1.24E+02,1.18E+02
27.685,1.24E+02,1.18E+02
27.688,1.24E+02,1.18E+02
27.691,1.24E+02,1.18E+02
27.694,1.24E+02,1.18E+02
27.697,1.24E+02,1.18E+02
27.7,1.24E+02,1.18E+02
27.703,1.24E+02,1.18E+02
27.706,1.24E+02,1.18E+02
27.709,1.24E+02,1.18E+02
27.712,1.24E+02,1.18E+02
27.715,1.24E+02,1.18E+02
27.718,1.24E+02,1.18E+02
27.721,1.24E+02,1.18E+02
27.724,1.24E+02,1.18E+02
27.727,1.24E+02,1.18E+02
27.73,1.24E+02,1.18E+02
27.733,1.24E+02,1.19E+02
27.736,1.24E+02,1.18E+02
27.739,1.24E+02,1.19E+02
27.742,1.25E+02,1.19E+02
27.745,1.25E+02,1.19E+02
27.748,1.25E+02,1.19E+02
27.751,1.25E+02,1.19E+02
27.754,1.25E+02,1.19E+02
27.757,1.25E+02,1.19E+02
27.76,1.25E+02,1.19E+02
27.763,1.25E+02,1.19E+02
27.766,1.25E+02,1.19E+02
27.769,1.25E+02,1.19E+02
27.772,1.25E+02,1.19E+02
27.775,1.25E+02,1.19E+02
27.778,1.25E+02,1.19E+02
27.781,1.25E+02,1.19E+02
27.784,1.25E+02,1.19E+02
27.787,1.25E+02,1.19E+02
27.79,1.25E+02,1.19E+02
27.793,1.25E+02,1.19E+02
27.796,1.25E+02,1.19E+02
27.799,1.25E+02,1.19E+02
27.802,1.25E+02,1.19E+02
27.805,1.25E+02,1.19E+02
27.808,1.25E+02,1.19E+02
27.811,1.25E+02,1.19E+02
27.814,1.25E+02,1.19E+02
27.817,1.25E+02,1.19E+02
27.82,1.25E+02,1.19E+02
27.823,1.25E+02,1.19E+02
27.826,1.25E+02,1.19E+02
27.829,1.25E+02,1.19E+02
27.832,1.25E+02,1.19E+02
27.835,1.26E+02,1.19E+02
27.838,1.26E+02,1.19E+02
27.841,1.26E+02,1.19E+02
27.844,1.26E+02,1.19E+02
27.847,1.26E+02,1.20E+02
27.85,1.26E+02,1.20E+02
27.853,1.26E+02,1.20E+02
27.856,1.26E+02,1.20E+02
27.859,1.26E+02,1.20E+02
27.862,1.26E+02,1.20E+02
27.865,1.26E+02,1.20E+02
27.868,1.26E+02,1.20E+02
27.871,1.26E+02,1.20E+02
27.874,1.26E+02,1.20E+02
27.877,1.26E+02,1.20E+02
27.88,1.26E+02,1.20E+02
27.883,1.26E+02,1.20E+02
27.886,1.26E+02,1.20E+02
27.889,1.26E+02,1.20E+02
27.892,1.26E+02,1.20E+02
27.895,1.26E+02,1.20E+02
27.898,1.26E+02,1.20E+02
27.901,1.26E+02,1.20E+02
27.904,1.26E+02,1.20E+02
27.907,1.26E+02,1.20E+02
27.91,1.26E+02,1.20E+02
27.913,1.26E+02,1.20E+02
27.916,1.26E+02,1.20E+02
27.919,1.26E+02,1.20E+02
27.922,1.26E+02,1.20E+02
27.925,1.26E+02,1.20E+02
27.928,1.27E+02,1.20E+02
27.931,1.27E+02,1.20E+02
27.934,1.27E+02,1.20E+02
27.937,1.27E+02,1.20E+02
27.94,1.27E+02,1.20E+02
27.943,1.27E+02,1.20E+02
27.946,1.27E+02,1.20E+02
27.949,1.27E+02,1.20E+02
27.952,1.27E+02,1.20E+02
27.955,1.27E+02,1.21E+02
27.958,1.27E+02,1.21E+02
27.961,1.27E+02,1.21E+02
27.964,1.27E+02,1.21E+02
27.967,1.27E+02,1.21E+02
27.97,1.27E+02,1.21E+02
27.973,1.27E+02,1.21E+02
27.976,1.27E+02,1.21E+02
27.979,1.27E+02,1.21E+02
27.982,1.27E+02,1.21E+02
27.985,1.27E+02,1.21E+02
27.988,1.27E+02,1.21E+02
27.991,1.27E+02,1.21E+02
27.994,1.27E+02,1.21E+02
27.997,1.27E+02,1.21E+02
28,1.27E+02,1.21E+02
28.003,1.27E+02,1.21E+02
28.006,1.27E+02,1.21E+02
28.009,1.27E+02,1.21E+02
28.012,1.27E+02,1.21E+02
28.015,1.27E+02,1.21E+02
28.018,1.27E+02,1.21E+02
28.021,1.28E+02,1.21E+02
28.024,1.28E+02,1.21E+02
28.027,1.28E+02,1.21E+02
28.03,1.28E+02,1.21E+02
28.033,1.28E+02,1.21E+02
28.036,1.28E+02,1.21E+02
28.039,1.28E+02,1.21E+02
28.042,1.28E+02,1.21E+02
28.045,1.28E+02,1.21E+02
28.048,1.28E+02,1.21E+02
28.051,1.28E+02,1.21E+02
28.054,1.28E+02,1.21E+02
28.057,1.28E+02,1.21E+02
28.06,1.28E+02,1.21E+02
28.063,1.28E+02,1.22E+02
28.066,1.28E+02,1.22E+02
28.069,1.28E+02,1.22E+02
28.072,1.28E+02,1.22E+02
28.075,1.28E+02,1.22E+02
28.078,1.28E+02,1.22E+02
28.081,1.28E+02,1.22E+02
28.084,1.28E+02,1.22E+02
28.087,1.28E+02,1.22E+02
28.09,1.28E+02,1.22E+02
28.093,1.28E+02,1.22E+02
28.096,1.28E+02,1.22E+02
28.099,1.28E+02,1.22E+02
28.102,1.28E+02,1.22E+02
28.105,1.28E+02,1.22E+02
28.108,1.28E+02,1.22E+02
28.111,1.28E+02,1.22E+02
28.114,1.29E+02,1.22E+02
28.117,1.29E+02,1.22E+02
28.12,1.29E+02,1.22E+02
28.123,1.29E+02,1.22E+02
28.126,1.29E+02,1.22E+02
28.129,1.29E+02,1.22E+02
28.132,1.29E+02,1.22E+02
28.135,1.29E+02,1.22E+02
28.138,1.29E+02,1.22E+02
28.141,1.29E+02,1.22E+02
28.144,1.29E+02,1.22E+02
28.147,1.29E+02,1.22E+02
28.15,1.29E+02,1.22E+02
28.153,1.29E+02,1.22E+02
28.156,1.29E+02,1.22E+02
28.159,1.29E+02,1.22E+02
28.162,1.29E+02,1.22E+02
28.165,1.29E+02,1.22E+02
28.168,1.29E+02,1.22E+02
28.171,1.29E+02,1.23E+02
28.174,1.29E+02,1.23E+02
28.177,1.29E+02,1.23E+02
28.18,1.29E+02,1.23E+02
28.183,1.29E+02,1.23E+02
28.186,1.29E+02,1.23E+02
28.189,1.29E+02,1.23E+02
28.192,1.29E+02,1.23E+02
28.195,1.29E+02,1.23E+02
28.198,1.29E+02,1.23E+02
28.201,1.29E+02,1.23E+02
28.204,1.29E+02,1.23E+02
28.207,1.30E+02,1.23E+02
28.21,1.30E+02,1.23E+02
28.213,1.30E+02,1.23E+02
28.216,1.30E+02,1.23E+02
28.219,1.30E+02,1.23E+02
28.222,1.30E+02,1.23E+02
28.225,1.30E+02,1.23E+02
28.228,1.30E+02,1.23E+02
28.231,1.30E+02,1.23E+02
28.234,1.30E+02,1.23E+02
28.237,1.30E+02,1.23E+02
28.24,1.30E+02,1.23E+02
28.243,1.30E+02,1.23E+02
28.246,1.30E+02,1.23E+02
28.249,1.30E+02,1.23E+02
28.252,1.30E+02,1.23E+02
28.255,1.30E+02,1.23E+02
28.258,1.30E+02,1.23E+02
28.261,1.30E+02,1.23E+02
28.264,1.30E+02,1.23E+02
28.267,1.30E+02,1.23E+02
28.27,1.30E+02,1.23E+02
28.273,1.30E+02,1.24E+02
28.276,1.30E+02,1.24E+02
28.279,1.30E+02,1.24E+02
28.282,1.30E+02,1.24E+02
28.285,1.30E+02,1.24E+02
28.288,1.30E+02,1.24E+02


==> media/norm_octo.csv <==
th_m7p0,Pn_m7p0,Vn_m7p0,V_m7p0,En_m7p0,th_m8p0,Pn_m8p0,Vn_m8p0,V_m8p0,En_m8p0,th_m9p0,Pn_m9p0,Vn_m9p0,V_m9p0,En_m9p0
8.97482,35.54781,3.60906,9.54868,9.84773,8.89371,34.47376,3.37878,9.55662,10.19862,8.49333,33.93271,3.17201,9.51603,10.69379
11.92872,37.20997,4.29348,11.35948,8.66338,11.61449,35.77115,4.01488,11.35579,8.90645,10.77832,35.18015,3.77844,11.33531,9.30576
15.33578,41.51010,4.96170,13.12743,8.36478,14.42296,38.49478,4.65642,13.17034,8.26526,13.00204,35.13628,4.37869,13.13608,8.01824
18.79230,48.15921,5.61338,14.85162,8.57795,18.04415,43.35107,5.29225,14.96874,8.18998,16.22766,40.08888,4.95171,14.85514,8.09298
22.72857,56.57847,6.19399,16.38777,9.13236,21.47374,51.85307,5.90578,16.70408,8.78327,19.14334,45.87998,5.51104,16.53313,8.32262
25.74270,71.68122,6.82029,18.04479,10.51824,24.71503,66.03374,6.55388,18.53717,10.07612,22.44909,53.05988,6.00842,18.02525,8.83533
nan,nan,nan,nan,nan,28.03960,78.93764,7.07228,20.00343,11.16295,nan,nan,nan,nan,nan


==> media/norm_quad.csv <==
th_m3p584,Pn_m3p584,Vn_m3p584,V_m3p584,En_m3p584,th_m3p826,Pn_m3p826,Vn_m3p826,V_m3p826,En_m3p826,th_m4p242,Pn_m4p242,Vn_m4p242,V_m4p242,En_m4p242,th_m4p666,Pn_m4p666,Vn_m4p666,V_m4p666,En_m4p666,th_m5p168,Pn_m5p168,Vn_m5p168,V_m5p168,En_m5p168
7.00307,49.97879,4.23849,8.02408,11.79052,6.79169,50.62043,4.09016,8.00042,12.37623,6.31710,49.88434,3.88214,7.99571,12.85003,6.52200,49.31486,3.69592,7.98352,13.34365,6.52140,50.63899,3.50420,7.96588,14.45156
9.07194,50.15484,5.29288,10.02019,9.47579,8.88985,52.04339,5.11665,10.00825,10.17226,7.69364,49.06377,4.85490,9.99921,10.10754,7.81987,48.74537,4.62960,10.00037,10.52733,7.70735,50.07677,4.37740,9.95086,11.43899
11.18305,51.72822,6.33798,11.99871,8.16115,10.91482,51.93741,6.11890,11.96866,8.48680,10.31784,51.93709,5.81703,11.98083,8.92856,10.37006,52.00935,5.54700,11.98204,9.37825,11.46063,52.53267,5.69382,12.94339,9.22670
14.34537,58.04369,7.39890,14.00720,7.84637,13.79907,56.26426,7.13724,13.96056,7.88070,12.95252,55.84411,6.77155,13.94676,8.24480,11.95370,53.70099,6.45124,13.93527,8.33297,12.20946,52.14254,6.14280,13.96404,8.49104
18.30627,67.96685,8.44406,15.98583,8.04865,17.47535,65.35013,8.16821,15.97716,8.00347,15.96926,62.23100,7.76153,15.98575,8.02266,15.66731,57.31227,7.34555,15.86707,7.80873,nan,nan,nan,nan,nan
22.42455,82.21012,9.52020,18.02313,8.63632,21.19470,77.12311,9.19320,17.98206,8.38733,19.14693,70.04493,8.66501,17.84655,8.09510,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan

